Lifted Probabilistic Inference for Asymmetric Graphical Models

Lifted probabilistic inference algorithms have been successfully applied to a large number of symmetric graphical models. Unfortunately, the majority of real-world graphical models is asymmetric. This is even the case for relational representations when evidence is given. Therefore, more recent work in the community moved to making the models symmetric and then applying existing lifted inference algorithms. However, this approach has two shortcomings. First, all existing over-symmetric approximations require a relational representation such as Markov logic networks. Second, the induced symmetries often change the distribution significantly, making the computed probabilities highly biased. We present a framework for probabilistic sampling-based inference that only uses the induced approximate symmetries to propose steps in a Metropolis-Hastings style Markov chain. The framework, therefore, leads to improved probability estimates while remaining unbiased. Experiments demonstrate that the approach outperforms existing MCMC algorithms.

==> figs/data/chimera/Gibbs_kld.dat <==
Time KLD Samples
0.133 0.0149434133574258 10000
0.262 0.00720074666798469 20000
0.394 0.005473951580259276 30000
0.513 0.00417920571744565 40000
0.644 0.002989823626908319 50000
0.775 0.002507216104178723 60000
0.904 0.002203724476826288 70000
1.035 0.001980685602295505 80000
1.167 0.001986662217839222 90000
1.285 0.00184274034030294 100000
1.416 0.001588512970162134 110000
1.547 0.001268834250971652 120000
1.678 0.001164868049185153 130000
1.809 0.001077884126495033 140000
1.94 0.0009441220530946724 150000
2.072 0.000878291350458466 160000
2.192 0.0007764848865750515 170000
2.323 0.0007275504475925386 180000
2.453 0.0006328882861022098 190000
2.585 0.0006177770766776907 200000
2.717 0.0005517536479170187 210000
2.849 0.0005625223543127274 220000
2.969 0.0005452783220768807 230000
3.1 0.000506848374170802 240000
3.231 0.0005557661731965348 250000
3.362 0.0005387996919187396 260000
3.494 0.0005232181657848317 270000
3.625 0.0005077392267899358 280000
3.746 0.0004742747006076375 290000
3.878 0.0004551391123151563 300000
4.009 0.0004516670499114278 310000
4.140000000000001 0.0004640293940876265 320000
4.272 0.0004524623817308742 330000
4.404000000000001 0.0004558396299528219 340000
4.524000000000001 0.0004273838237937058 350000
4.656000000000001 0.0004425852321500586 360000
4.788000000000001 0.0004206570165487874 370000
4.919 0.0003869441107597153 380000
5.051000000000001 0.0003696597922283421 390000
5.183 0.0003679454851625921 400000
5.315 0.0003541386829152575 410000
5.436000000000001 0.0003366343259080292 420000
5.566000000000001 0.0003158813874336597 430000
5.701 0.0003101605834173845 440000
5.833 0.0002943709424659261 450000
5.965 0.0002921590949222234 460000
6.097 0.0002974046125126194 470000
6.218000000000001 0.000297994174505381 480000
6.350000000000001 0.0002822375090065903 490000
6.482000000000001 0.0002774709424884142 500000
6.614000000000001 0.0002603794923214791 510000
6.747000000000001 0.0002615643127735768 520000
6.880000000000001 0.000259862336504407 530000
7.002000000000002 0.0002608368711289582 540000
7.133000000000001 0.0002644130720278566 550000
7.266000000000001 0.0002498096201804247 560000
7.4 0.0002478585340051629 570000
7.533 0.0002411938431577986 580000
7.667000000000001 0.0002332195028282187 590000
7.8 0.0002272952530152605 600000
7.922000000000001 0.0002237367882112414 610000
8.052999999999999 0.0002291029645131476 620000
8.186999999999999 0.0002411829111508324 630000
8.321 0.0002464476307210701 640000
8.452 0.0002494102535828452 650000
8.584999999999999 0.0002434795614283409 660000
8.706 0.0002351170847284822 670000
8.839 0.0002298594253515382 680000
8.971 0.0002208374471284212 690000
9.103999999999999 0.0002185324173506663 700000
9.239000000000001 0.0002071705614261504 710000
9.371 0.0001998078921390643 720000
9.492000000000001 0.0001975899396981 730000
9.624000000000001 0.0001957061657932287 740000
9.756 0.0001925981367139567 750000
9.889000000000001 0.000200151684758049 760000
10.021 0.0001977352436320352 770000
10.153 0.0001929820579621645 780000
10.286 0.0001959919336628761 790000
10.406 0.0001869014937536771 800000
10.539 0.0001847704403392776 810000
10.672 0.0001847219044238831 820000
10.805 0.0001861495812813764 830000
10.938 0.0001827474208286687 840000
11.071 0.0001812343387880801 850000
11.192 0.0001755397671662607 860000
11.326 0.0001723118484496694 870000
11.458 0.0001718710852745333 880000
11.589 0.0001681701906478847 890000
11.721 0.0001655993992067841 900000
11.855 0.0001655540583577947 910000
11.988 0.0001698420357956283 920000
12.108 0.0001675476561408876 930000
12.239 0.0001689004731461974 940000
12.371 0.0001646294921467584 950000
12.502 0.0001579863703821206 960000
12.635 0.0001609043918378258 970000
12.766 0.0001597664115863415 980000
12.887 0.000155021464158035 990000
13.018 0.0001534529381120207 1000000
13.15 0.0001539481222242068 1010000
13.281 0.0001532959033321162 1020000
13.413 0.0001488261561362747 1030000
13.546 0.0001495248565607224 1040000
13.678 0.0001534668853832652 1050000
13.798 0.0001576081059578844 1060000
13.929 0.0001621731839820313 1070000
14.061 0.0001610017022262 1080000
14.193 0.0001623350840932293 1090000
14.325 0.0001531264085506202 1100000
14.457 0.0001601484229061621 1110000
14.578 0.0001530957567595638 1120000
14.71 0.0001522434253109068 1130000
14.842 0.0001515695645698779 1140000
14.976 0.0001501043614933017 1150000
15.108 0.0001452916935922688 1160000
15.243 0.0001434490695177146 1170000
15.378 0.0001433896316834043 1180000
15.502 0.0001462312157252163 1190000
15.637 0.0001437469951039324 1200000
15.771 0.0001415757388320903 1210000
15.91 0.0001399219557408783 1220000
16.046 0.0001431779880826996 1230000
16.178 0.0001380862142904239 1240000
16.299 0.0001360688246493662 1250000
16.431 0.0001361171808944539 1260000
16.565 0.0001394397676314506 1270000
16.701 0.0001331193672562241 1280000
16.835 0.0001321617257102002 1290000
16.97 0.0001319916632194472 1300000
17.103 0.0001306682771441507 1310000
17.224 0.0001307754585423024 1320000
17.356 0.000125913796685268 1330000
17.489 0.0001280249748339326 1340000
17.623 0.0001285813653357581 1350000
17.756 0.000126838358635647 1360000
17.888 0.0001217972141734624 1370000
18.008 0.0001205809261386207 1380000
18.144 0.0001175314461902621 1390000
18.28 0.000119181895470545 1400000
18.415 0.0001172206443034522 1410000
18.55 0.000116151955131803 1420000
18.685 0.0001158707154113728 1430000
18.818 0.0001142331942366525 1440000
18.941 0.0001143068328016806 1450000
19.07800000000001 0.0001131949208175483 1460000
19.21400000000001 0.000112795121007265 1470000
19.348 0.0001109343535326084 1480000
19.483 0.0001114416288101057 1490000
19.617 0.0001098249205480139 1500000
19.748 0.0001100630684815731 1510000
19.869 0.0001112175639441953 1520000
20.001 0.0001107384583253844 1530000
20.13300000000001 0.0001092382074738257 1540000
20.26400000000001 0.0001120876187740304 1550000
20.39700000000001 0.0001151934824427958 1560000
20.528 0.0001160029118408919 1570000
20.65 0.000118599589688331 1580000
20.782 0.0001189986717992155 1590000
20.915 0.0001162036067299346 1600000
21.048 0.0001162954410963179 1610000
21.18 0.0001169309161290969 1620000
21.31 0.0001157062723731485 1630000
21.443 0.0001135886706674655 1640000
21.564 0.0001144842457790283 1650000
21.698 0.0001138390547876107 1660000
21.83000000000001 0.0001119253405961254 1670000
21.962 0.0001089305496018163 1680000
22.094 0.0001066733846732892 1690000
22.226 0.0001056658410345004 1700000
22.348 0.0001067207016690285 1710000
22.481 0.0001046985207068401 1720000
22.613 0.0001044900544588918 1730000
22.745 0.0001030303588862482 1740000
22.879 0.0001008156448023903 1750000
23.012 0.0001017176933366601 1760000
23.144 0.0001006013263414894 1770000
23.265 9.928855585056706e-05 1780000
23.398 0.0001003134486975922 1790000
23.53 9.860360734538951e-05 1800000
23.664 9.841414699662373e-05 1810000
23.798 9.689108614682869e-05 1820000
23.931 9.825877887619537e-05 1830000
24.066 9.640371642759161e-05 1840000
24.188 9.497877346168978e-05 1850000
24.321 9.439498536286036e-05 1860000
24.455 9.526242808655936e-05 1870000
24.591 9.362698122979319e-05 1880000
24.727 9.584720577632863e-05 1890000
24.862 9.692232643540027e-05 1900000
24.984 9.60966050187747e-05 1910000
25.117 9.593703578331172e-05 1920000
25.251 9.639869375188926e-05 1930000
25.384 9.652841459710867e-05 1940000
25.517 9.562814521830044e-05 1950000
25.651 9.557279267704518e-05 1960000
25.785 9.545565493835606e-05 1970000
25.907 9.363886588701251e-05 1980000
26.039 9.344780395587677e-05 1990000
26.173 9.434627337894979e-05 2000000
26.305 9.368334271567888e-05 2010000
26.443 9.372974219880206e-05 2020000
26.577 9.530057225204172e-05 2030000
26.711 9.40496634809592e-05 2040000
26.833 9.263038110172793e-05 2050000
26.966 9.324623876186685e-05 2060000
27.098 9.163060177240423e-05 2070000
27.229 9.2554388046105e-05 2080000
27.36 9.194669682606554e-05 2090000
27.49300000000001 8.924103774719034e-05 2100000
27.626 8.677774053346704e-05 2110000
27.74600000000001 8.512370842393173e-05 2120000
27.87800000000001 8.265464858285239e-05 2130000
28.01000000000001 8.202701521474786e-05 2140000
28.14400000000001 8.555182565891077e-05 2150000
28.279 8.390934259973715e-05 2160000
28.412 8.26535631741463e-05 2170000
28.533 8.119247527388095e-05 2180000
28.667 8.15447638033359e-05 2190000
28.798 8.252619225386906e-05 2200000
28.932 8.149744463173632e-05 2210000
29.066 8.186135345259062e-05 2220000
29.202 8.175109117464814e-05 2230000
29.335 8.136962668325734e-05 2240000
29.456 8.032355370191309e-05 2250000
29.587 8.047076486413422e-05 2260000
29.719 7.928633123578432e-05 2270000
29.851 7.977375349035732e-05 2280000
29.982 7.890447477074616e-05 2290000
30.115 8.070291202805524e-05 2300000
30.24600000000001 8.090129326490671e-05 2310000
30.368 8.09269905075303e-05 2320000
30.5 8.117312378392073e-05 2330000
30.63200000000001 8.085722100043594e-05 2340000
30.763 8.079237937918048e-05 2350000
30.895 8.167727149390025e-05 2360000
31.026 8.177506620160126e-05 2370000
31.157 8.123473348452007e-05 2380000
31.278 7.985700723039236e-05 2390000
31.409 8.13594377955049e-05 2400000
31.541 8.103525588284077e-05 2410000
31.671 7.995726427248449e-05 2420000
31.803 7.955816767892333e-05 2430000
31.935 7.828199051253269e-05 2440000
32.066 7.785476904511672e-05 2450000
32.187 7.624529804095372e-05 2460000
32.319 7.742076403881586e-05 2470000
32.452 7.685203906856433e-05 2480000
32.583 7.721269237926374e-05 2490000
32.715 7.645964579306598e-05 2500000
32.847 7.532046479696148e-05 2510000
32.97799999999999 7.430715751515068e-05 2520000
33.099 7.285301960953959e-05 2530000
33.231 7.350988707734843e-05 2540000
33.363 7.355871993201047e-05 2550000
33.495 7.397315281076235e-05 2560000
33.628 7.371985426351651e-05 2570000
33.76 7.554504759373876e-05 2580000
33.892 7.560319792683729e-05 2590000
34.013 7.393029338747734e-05 2600000
34.144 7.338913897010995e-05 2610000
34.276 7.335414552242568e-05 2620000
34.40599999999999 7.327817729656518e-05 2630000
34.538 7.422264441784218e-05 2640000
34.671 7.544753837094204e-05 2650000
34.803 7.578092007670464e-05 2660000
34.924 7.660982064460891e-05 2670000
35.056 7.551440172807089e-05 2680000
35.188 7.627612158559371e-05 2690000
35.319 7.662648974984278e-05 2700000
35.453 7.679271659519438e-05 2710000
35.585 7.654003148684977e-05 2720000
35.717 7.604705462546898e-05 2730000
35.839 7.558223880823714e-05 2740000
35.97 7.711430694433572e-05 2750000
36.101 7.555115948326455e-05 2760000
36.233 7.4970216093238e-05 2770000
36.365 7.455303529859983e-05 2780000
36.497 7.423321609634028e-05 2790000
36.629 7.300118137627205e-05 2800000
36.749 7.281744607613171e-05 2810000
36.882 7.291439315653731e-05 2820000
37.014 7.173289820881215e-05 2830000
37.145 7.092352465841171e-05 2840000
37.277 7.049547338315424e-05 2850000
37.408 6.966107401803386e-05 2860000
37.54 6.954532586258666e-05 2870000
37.65900000000001 6.931208646352731e-05 2880000
37.791 6.786655197602223e-05 2890000
37.923 6.683888151281194e-05 2900000
38.055 6.623820326543313e-05 2910000
38.186 6.665848187821044e-05 2920000
38.318 6.661532642384652e-05 2930000
38.451 6.695137896599936e-05 2940000
38.572 6.752522433491959e-05 2950000
38.704 6.805951836339211e-05 2960000
38.837 6.897237763955839e-05 2970000
38.97 6.864281334599025e-05 2980000
39.103 6.831133294971073e-05 2990000
39.236 6.870685708216886e-05 3000000
39.36900000000001 6.886578259110836e-05 3010000
39.49100000000001 6.897887240330963e-05 3020000
39.624 6.923280781991146e-05 3030000
39.75700000000001 6.908168106763482e-05 3040000
39.89 6.934491353966428e-05 3050000
40.021 6.939769242040286e-05 3060000
40.15500000000001 6.820797426244148e-05 3070000
40.28700000000001 6.601560046738057e-05 3080000
40.408 6.507896961994705e-05 3090000
40.541 6.46762651876168e-05 3100000
40.675 6.485673279002621e-05 3110000
40.808 6.361241000532388e-05 3120000
40.93900000000001 6.291008793872505e-05 3130000
41.071 6.29382792975291e-05 3140000
41.20399999999999 6.228673756278611e-05 3150000
41.324 6.20315496802188e-05 3160000
41.45799999999999 6.159030116722726e-05 3170000
41.59099999999999 6.117577965770852e-05 3180000
41.723 6.068439758544829e-05 3190000
41.857 6.072213628960614e-05 3200000
41.98999999999999 6.036532484164135e-05 3210000
42.122 5.98053944075239e-05 3220000
42.243 5.88049288593846e-05 3230000
42.376 5.922058848639412e-05 3240000
42.509 5.928832535176595e-05 3250000
42.642 5.964788605885771e-05 3260000
42.77399999999999 6.061129045511376e-05 3270000
42.907 6.050079615059249e-05 3280000
43.038 6.019660108755347e-05 3290000
43.15799999999999 5.954376006895817e-05 3300000
43.29 5.91738789974866e-05 3310000
43.421 5.924002891009277e-05 3320000
43.55399999999999 5.944052175821971e-05 3330000
43.685 5.889960043045066e-05 3340000
43.819 5.880864477950339e-05 3350000
43.95 5.812140069349026e-05 3360000
44.072 5.905774563495442e-05 3370000
44.205 5.837119832470581e-05 3380000
44.33799999999999 5.880451347081291e-05 3390000
44.471 5.863961151453227e-05 3400000
44.604 5.925753418497145e-05 3410000
44.736 5.878204608874372e-05 3420000
44.87 5.879076784052233e-05 3430000
45.00300000000001 5.927660484560624e-05 3440000
45.12499999999999 5.983974365370869e-05 3450000
45.257 6.042908170874936e-05 3460000
45.389 6.045785351250019e-05 3470000
45.52099999999999 5.929788601707966e-05 3480000
45.65199999999999 5.894244862799366e-05 3490000
45.78399999999999 5.845303965191786e-05 3500000
45.915 5.705621792455499e-05 3510000
46.03599999999999 5.564722596193253e-05 3520000
46.169 5.524092198704822e-05 3530000
46.30199999999999 5.540474602210023e-05 3540000
46.435 5.47729420265061e-05 3550000
46.56599999999999 5.432039816945754e-05 3560000
46.697 5.363666602847943e-05 3570000
46.831 5.328935705808579e-05 3580000
46.95199999999999 5.310627207072241e-05 3590000
47.08499999999999 5.28014860813117e-05 3600000
47.21599999999999 5.270043899136474e-05 3610000
47.34799999999999 5.253929159771564e-05 3620000
47.47999999999999 5.128243718083798e-05 3630000
47.61199999999999 5.122941071039657e-05 3640000
47.745 5.090852591757693e-05 3650000
47.875 5.048610242820957e-05 3660000
47.996 4.997737870876744e-05 3670000
48.12799999999999 4.935408238709677e-05 3680000
48.259 4.855237634213914e-05 3690000
48.391 4.814446028883768e-05 3700000
48.523 4.779278385778497e-05 3710000
48.655 4.655970698583295e-05 3720000
48.78599999999999 4.510932668696529e-05 3730000
48.907 4.490008994879965e-05 3740000
49.038 4.416436762152414e-05 3750000
49.169 4.464179084606094e-05 3760000
49.30199999999999 4.412519613415859e-05 3770000
49.434 4.453233944672913e-05 3780000
49.566 4.492151498256035e-05 3790000
49.699 4.472037508475338e-05 3800000
49.819 4.355417463269955e-05 3810000
49.95 4.284826592408484e-05 3820000
50.083 4.284794863753573e-05 3830000
50.215 4.242970354419784e-05 3840000
50.347 4.229984510458155e-05 3850000
50.47799999999999 4.194489294115386e-05 3860000
50.60999999999999 4.21625208757098e-05 3870000
50.73 4.197748838826579e-05 3880000
50.861 4.189707403107659e-05 3890000
50.99299999999999 4.133935185388955e-05 3900000
51.12599999999999 4.142765696416013e-05 3910000
51.258 4.182031147349693e-05 3920000
51.391 4.202357278707262e-05 3930000
51.522 4.181496054454209e-05 3940000
51.654 4.301498150052611e-05 3950000
51.77399999999999 4.265855592238717e-05 3960000
51.907 4.228424624863448e-05 3970000
52.038 4.217611022502676e-05 3980000
52.169 4.129749183617739e-05 3990000
52.29900000000001 4.123288334910032e-05 4000000
52.431 4.114177694346106e-05 4010000
52.564 4.079349964620867e-05 4020000
52.685 4.126436094878382e-05 4030000
52.817 4.125239115239084e-05 4040000
52.951 4.042411507383999e-05 4050000
53.085 4.037021798598626e-05 4060000
53.218 4.043541061005917e-05 4070000
53.351 4.062028420156261e-05 4080000
53.487 4.047169721320267e-05 4090000
53.621 4.053100967585517e-05 4100000
53.742 4.002567312299748e-05 4110000
53.876 4.047981329587835e-05 4120000
54.01 4.031482116240283e-05 4130000
54.143 4.070354186147415e-05 4140000
54.27500000000001 3.999379091763792e-05 4150000
54.41 4.015390326661947e-05 4160000
54.542 3.978972752010724e-05 4170000
54.664 3.995044002309789e-05 4180000
54.798 3.974617028354883e-05 4190000
54.93 4.004692164110494e-05 4200000
55.062 3.978070935820525e-05 4210000
55.19500000000001 3.943581968959976e-05 4220000
55.329 3.981082547927748e-05 4230000
55.463 3.936609613692598e-05 4240000
55.59500000000001 4.040815905443797e-05 4250000
55.715 4.064084726328806e-05 4260000
55.847 4.027277853237604e-05 4270000
55.978 4.123036276764791e-05 4280000
56.112 4.144703254767456e-05 4290000
56.245 4.096922446487247e-05 4300000
56.378 4.061400353072937e-05 4310000
56.511 4.026543388665806e-05 4320000
56.632 4.01799189361181e-05 4330000
56.766 4.004128356159624e-05 4340000
56.89900000000001 3.9680142135108e-05 4350000
57.032 3.978002611899587e-05 4360000
57.16500000000001 4.049187760258037e-05 4370000
57.3 4.05301948571626e-05 4380000
57.434 4.011394237461714e-05 4390000
57.568 3.999450241071534e-05 4400000
57.688 3.979215749499623e-05 4410000
57.822 3.977726064154287e-05 4420000
57.95699999999999 3.955021273653364e-05 4430000
58.091 3.905498683480296e-05 4440000
58.22499999999999 3.823038441118067e-05 4450000
58.35999999999999 3.86708999793601e-05 4460000
58.49399999999999 3.864568566400807e-05 4470000
58.61599999999999 3.829763088079071e-05 4480000
58.751 3.910409073468627e-05 4490000
58.884 3.893447501231081e-05 4500000
59.01900000000001 3.88747785498064e-05 4510000
59.153 3.84023809086044e-05 4520000
59.288 3.873602864950702e-05 4530000
59.421 3.902143790555224e-05 4540000
59.555 3.832568228814124e-05 4550000
59.676 3.837612569908358e-05 4560000
59.811 3.846598962265714e-05 4570000
59.946 3.828891380256428e-05 4580000
60.08199999999999 3.789130576703997e-05 4590000
60.21599999999999 3.776154579433642e-05 4600000
60.351 3.847408765291327e-05 4610000
60.484 3.84401435023072e-05 4620000
60.618 3.824853688261862e-05 4630000
60.739 3.835288799750834e-05 4640000
60.874 3.822974181353029e-05 4650000
61.009 3.819583915101733e-05 4660000
61.143 3.863351820940647e-05 4670000
61.279 3.887867618902254e-05 4680000
61.41399999999999 3.869264206539846e-05 4690000
61.54899999999999 3.872501609199202e-05 4700000
61.66899999999999 3.88925412815264e-05 4710000
61.80599999999999 3.875847441118298e-05 4720000
61.94199999999999 3.887183887865711e-05 4730000
62.07699999999999 3.890291330024707e-05 4740000
62.212 3.840061269358621e-05 4750000
62.348 3.860617778587024e-05 4760000
62.483 3.835670998520054e-05 4770000
62.62 3.86947146987858e-05 4780000
62.74199999999999 3.914341995887643e-05 4790000
62.877 3.893075351864314e-05 4800000
63.011 3.943106768385212e-05 4810000
63.14599999999999 3.86906718821717e-05 4820000
63.27999999999999 3.857521483553184e-05 4830000
63.41599999999999 3.871547116066464e-05 4840000
63.54999999999999 3.860957904055824e-05 4850000
63.685 3.885663272497142e-05 4860000
63.80599999999999 3.850688639529226e-05 4870000
63.941 3.808723171700605e-05 4880000
64.077 3.830051411935226e-05 4890000
64.211 3.755377227519677e-05 4900000
64.346 3.733173860224235e-05 4910000
64.48099999999999 3.732717636007288e-05 4920000
64.61499999999999 3.708420207446708e-05 4930000
64.749 3.686370366287987e-05 4940000
64.87 3.725445510919839e-05 4950000
65.005 3.69528511536278e-05 4960000
65.139 3.697994332039546e-05 4970000
65.27499999999999 3.71180557455465e-05 4980000
65.40900000000001 3.67549768865021e-05 4990000
65.54400000000001 3.65589550554218e-05 5000000
65.67800000000001 3.656980802761276e-05 5010000
65.81200000000001 3.688927099530368e-05 5020000
65.932 3.704326017966575e-05 5030000
66.06800000000001 3.661913441928898e-05 5040000
66.20200000000001 3.610622635126529e-05 5050000
66.33500000000001 3.608097469346252e-05 5060000
66.46900000000001 3.643225109426987e-05 5070000
66.60299999999999 3.65159856550275e-05 5080000
66.73700000000001 3.640537381881396e-05 5090000
66.857 3.651157838311164e-05 5100000
66.992 3.64342299152303e-05 5110000
67.12500000000001 3.568635873143044e-05 5120000
67.259 3.559185259848987e-05 5130000
67.393 3.529358460559152e-05 5140000
67.527 3.515263727108923e-05 5150000
67.661 3.527744858335529e-05 5160000
67.795 3.478983557792732e-05 5170000
67.91499999999999 3.419826307062691e-05 5180000
68.04900000000001 3.421689651731508e-05 5190000
68.18400000000001 3.440658216657947e-05 5200000
68.31800000000001 3.392804073252229e-05 5210000
68.453 3.410610294301388e-05 5220000
68.58799999999999 3.453301523218704e-05 5230000
68.72200000000001 3.487341785883484e-05 5240000
68.85600000000001 3.511657693691648e-05 5250000
68.97499999999999 3.550472929184071e-05 5260000
69.10900000000001 3.598189706268911e-05 5270000
69.24299999999999 3.578508740896631e-05 5280000
69.37800000000001 3.594872042485358e-05 5290000
69.51200000000001 3.622015251809038e-05 5300000
69.64600000000002 3.605918823505688e-05 5310000
69.78000000000002 3.611889698419305e-05 5320000
69.91300000000001 3.623220411959881e-05 5330000
70.03400000000002 3.615164779732621e-05 5340000
70.16800000000002 3.585720175869937e-05 5350000
70.30300000000001 3.559165836965608e-05 5360000
70.43700000000001 3.530295284316654e-05 5370000
70.571 3.594518868200816e-05 5380000
70.70400000000001 3.622997763516206e-05 5390000
70.83700000000002 3.643455442312406e-05 5400000
70.971 3.634048393133773e-05 5410000
71.09100000000001 3.616655511362556e-05 5420000
71.22400000000002 3.598263082926626e-05 5430000
71.35700000000001 3.573593818247055e-05 5440000
71.491 3.528412840514399e-05 5450000
71.625 3.513542319482172e-05 5460000
71.75800000000001 3.479655523990295e-05 5470000
71.89200000000001 3.491141866203929e-05 5480000
72.02500000000001 3.421287144615271e-05 5490000
72.14500000000001 3.452687700243257e-05 5500000
72.27900000000001 3.483009366985355e-05 5510000
72.41400000000002 3.494115270961559e-05 5520000
72.547 3.456672348856011e-05 5530000
72.681 3.474618477844441e-05 5540000
72.81400000000001 3.465568757720688e-05 5550000
72.947 3.509490915740474e-05 5560000
73.081 3.501348447812167e-05 5570000
73.20200000000001 3.454051100641906e-05 5580000
73.33600000000001 3.500851950043844e-05 5590000
73.47000000000001 3.503236169649291e-05 5600000
73.60300000000001 3.461875949209697e-05 5610000
73.73600000000002 3.4163745064989e-05 5620000
73.86900000000001 3.368372596680501e-05 5630000
74.00200000000002 3.392812475701859e-05 5640000
74.13700000000001 3.371992696411769e-05 5650000
74.25700000000002 3.316110221389725e-05 5660000
74.39200000000002 3.273531442195354e-05 5670000
74.52500000000002 3.261773476264425e-05 5680000
74.65900000000001 3.23622147056625e-05 5690000
74.79200000000002 3.244672476153508e-05 5700000
74.92500000000001 3.249322553249231e-05 5710000
75.05900000000001 3.293025597089715e-05 5720000
75.19200000000002 3.275827063184811e-05 5730000
75.32500000000002 3.224865241586984e-05 5740000
75.44500000000002 3.187944528362938e-05 5750000
75.57900000000001 3.163946871744368e-05 5760000
75.71400000000001 3.146004485107091e-05 5770000
75.84700000000001 3.085797853687645e-05 5780000
75.98 3.03030537627823e-05 5790000
76.11400000000002 3.018183963589206e-05 5800000
76.24700000000001 3.015494947094953e-05 5810000
76.38200000000002 3.018311504346252e-05 5820000
76.50200000000002 3.042826536221185e-05 5830000
76.63600000000001 3.047674014551867e-05 5840000
76.77000000000001 3.034737196738776e-05 5850000
76.90300000000001 2.998705466293142e-05 5860000
77.03800000000001 3.017692233166334e-05 5870000
77.17300000000002 2.993323177898495e-05 5880000
77.307 2.970614798016136e-05 5890000
77.44400000000002 2.98558596850046e-05 5900000
77.56800000000001 2.995844702444297e-05 5910000
77.70500000000001 3.037056127426372e-05 5920000
77.84200000000003 3.045623693361529e-05 5930000
77.97800000000002 3.045843317320579e-05 5940000
78.11500000000001 3.098051134111462e-05 5950000
78.251 3.091370842694888e-05 5960000
78.38900000000002 3.089037963607995e-05 5970000
78.52500000000002 3.105702029806674e-05 5980000
78.64900000000002 3.09980962734445e-05 5990000
78.78700000000001 3.074152224990224e-05 6000000
78.92900000000002 3.056226470669372e-05 6010000
79.06500000000001 3.024479983185819e-05 6020000
79.20200000000001 2.984849276158765e-05 6030000
79.339 2.96315200492417e-05 6040000
79.47700000000002 2.977768295830875e-05 6050000
79.61300000000001 2.938628680387826e-05 6060000
79.75100000000002 2.909525480196722e-05 6070000
79.87400000000002 2.897570926196386e-05 6080000
80.01300000000002 2.873557261694977e-05 6090000
80.14900000000003 2.851477637114166e-05 6100000
80.28600000000003 2.803333576082361e-05 6110000
80.42200000000003 2.77690445027389e-05 6120000
80.55800000000002 2.758645396722582e-05 6130000
80.69200000000002 2.734287174619035e-05 6140000
80.82600000000002 2.70685083317953e-05 6150000
80.94700000000002 2.691175144247174e-05 6160000
81.08400000000002 2.717087770345364e-05 6170000
81.21800000000002 2.707281145577825e-05 6180000
81.35200000000002 2.704220343402194e-05 6190000
81.49000000000002 2.691111950612004e-05 6200000
81.62900000000002 2.717159687770888e-05 6210000
81.76500000000001 2.719993545985457e-05 6220000
81.90100000000001 2.721492879716697e-05 6230000
82.03700000000001 2.706369200735102e-05 6240000
82.15899999999999 2.691028331582821e-05 6250000
82.29400000000001 2.707066039028403e-05 6260000
82.429 2.695799599775201e-05 6270000
82.56400000000001 2.696694905955536e-05 6280000
82.699 2.67779410838447e-05 6290000
82.83400000000002 2.684357014152494e-05 6300000
82.96800000000002 2.696187646794526e-05 6310000
83.10300000000001 2.730422599280686e-05 6320000
83.22500000000001 2.737576521081686e-05 6330000
83.36200000000001 2.738581565485943e-05 6340000
83.497 2.728817174662664e-05 6350000
83.63200000000001 2.709234564993327e-05 6360000
83.76600000000002 2.708257494054304e-05 6370000
83.90000000000001 2.739337545047303e-05 6380000
84.035 2.704256996003451e-05 6390000
84.17 2.750600186469924e-05 6400000
84.29300000000001 2.754819346228083e-05 6410000
84.426 2.77169589351011e-05 6420000
84.559 2.757530496606493e-05 6430000
84.69300000000001 2.748775993548083e-05 6440000
84.827 2.770050763824616e-05 6450000
84.961 2.754619746919506e-05 6460000
85.095 2.699978756441453e-05 6470000
85.229 2.735145249475816e-05 6480000
85.363 2.748167797267612e-05 6490000
85.48399999999999 2.705233435596034e-05 6500000
85.617 2.720235270565576e-05 6510000
85.751 2.727129721396437e-05 6520000
85.884 2.759816245772643e-05 6530000
86.01800000000001 2.757242809453428e-05 6540000
86.15100000000001 2.720447434774895e-05 6550000
86.28400000000001 2.691163242157878e-05 6560000
86.41800000000002 2.701466663668025e-05 6570000
86.55100000000002 2.722070327805597e-05 6580000
86.67200000000001 2.686075981357772e-05 6590000
86.80500000000002 2.648981469308269e-05 6600000
86.93800000000002 2.66199495461439e-05 6610000
87.07200000000002 2.672406615776147e-05 6620000
87.20500000000001 2.611675530715393e-05 6630000
87.33800000000001 2.581765907261112e-05 6640000
87.47200000000001 2.55516153442327e-05 6650000
87.60600000000002 2.495133802700978e-05 6660000
87.72800000000001 2.4667379437055e-05 6670000
87.86100000000002 2.506936626795236e-05 6680000
87.99300000000001 2.503833646724152e-05 6690000
88.12800000000001 2.483366542653247e-05 6700000
88.26200000000001 2.487403410891407e-05 6710000
88.395 2.466601373833065e-05 6720000
88.52900000000001 2.482545130753799e-05 6730000
88.66200000000002 2.488461117105662e-05 6740000
88.795 2.464832342218856e-05 6750000
88.91600000000001 2.484489218537138e-05 6760000
89.05000000000001 2.473897833265465e-05 6770000
89.185 2.481147205141454e-05 6780000
89.32000000000001 2.483286671284578e-05 6790000
89.45400000000001 2.465105712741856e-05 6800000
89.58800000000001 2.47632873177906e-05 6810000
89.723 2.473593990313741e-05 6820000
89.85800000000002 2.502869753198572e-05 6830000
89.99300000000001 2.498820585707585e-05 6840000
90.116 2.504045580879393e-05 6850000
90.249 2.496850426986564e-05 6860000
90.381 2.522385435012991e-05 6870000
90.51400000000001 2.520175524106546e-05 6880000
90.64700000000001 2.527819198930782e-05 6890000
90.78 2.52945357725607e-05 6900000
90.914 2.511596033425626e-05 6910000
91.047 2.526424275414754e-05 6920000
91.17999999999999 2.525273612150539e-05 6930000
91.30200000000001 2.523087264490056e-05 6940000
91.438 2.5306631042565e-05 6950000
91.575 2.520569877797601e-05 6960000
91.71000000000001 2.521694740629898e-05 6970000
91.84399999999999 2.522511648557407e-05 6980000
91.976 2.529130381201831e-05 6990000
92.11 2.538419765966581e-05 7000000
92.24600000000001 2.490310465144972e-05 7010000
92.37899999999999 2.505405514061647e-05 7020000
92.5 2.51664404277895e-05 7030000
92.63499999999999 2.500096821149499e-05 7040000
92.76899999999999 2.490505799437969e-05 7050000
92.90499999999999 2.515974747533909e-05 7060000
93.03999999999999 2.517514090113897e-05 7070000
93.175 2.484253826392229e-05 7080000
93.31 2.486744255416399e-05 7090000
93.44500000000001 2.482306166935277e-05 7100000
93.56699999999999 2.450268959012648e-05 7110000
93.70200000000001 2.42794771545957e-05 7120000
93.837 2.418290912659249e-05 7130000
93.97300000000001 2.402001380352866e-05 7140000
94.10600000000001 2.41918097203944e-05 7150000
94.24000000000001 2.423381127361956e-05 7160000
94.373 2.394295646187187e-05 7170000
94.505 2.387937342008104e-05 7180000
94.637 2.401462775223115e-05 7190000
94.771 2.397387206449288e-05 7200000
94.892 2.347092856944371e-05 7210000
95.02500000000001 2.343070084313605e-05 7220000
95.15700000000001 2.340391795107543e-05 7230000
95.289 2.376127483479611e-05 7240000
95.42100000000001 2.376807386499366e-05 7250000
95.55200000000001 2.395685589095961e-05 7260000
95.688 2.40931526062051e-05 7270000
95.82299999999999 2.434733588798432e-05 7280000
95.95700000000001 2.4259725818726e-05 7290000
96.078 2.462249780166452e-05 7300000
96.21300000000001 2.435274857516017e-05 7310000
96.345 2.466935508547102e-05 7320000
96.477 2.502240644868954e-05 7330000
96.61 2.497621198719339e-05 7340000
96.74299999999999 2.508819994947943e-05 7350000
96.87599999999999 2.462460008668924e-05 7360000
97.011 2.475680008528032e-05 7370000
97.14400000000001 2.474344247843374e-05 7380000
97.265 2.479688918599522e-05 7390000
97.399 2.469459680690514e-05 7400000
97.532 2.494336505224787e-05 7410000
97.664 2.51737640121868e-05 7420000
97.79700000000001 2.520364697078614e-05 7430000
97.92800000000001 2.518466423277333e-05 7440000
98.06 2.505976774042488e-05 7450000
98.19200000000001 2.507081428808445e-05 7460000
98.32400000000001 2.475134593871993e-05 7470000
98.44500000000001 2.467761397696219e-05 7480000
98.57700000000001 2.497381883631918e-05 7490000
98.70800000000001 2.46877539957519e-05 7500000
98.84100000000001 2.496406984154807e-05 7510000
98.97400000000002 2.510258136005584e-05 7520000
99.105 2.509804461721247e-05 7530000
99.236 2.494026915619554e-05 7540000
99.367 2.50723713269355e-05 7550000
99.498 2.526733952945806e-05 7560000
99.61800000000001 2.525466521022325e-05 7570000
99.74900000000001 2.538207933335923e-05 7580000
99.881 2.521825193370549e-05 7590000
100.011 2.551409991674658e-05 7600000
100.144 2.562263585547292e-05 7610000
100.275 2.554952046676287e-05 7620000
100.406 2.528602726170266e-05 7630000
100.537 2.51650728796138e-05 7640000
100.667 2.518909001297736e-05 7650000
100.788 2.496776301211248e-05 7660000
100.919 2.488474939481355e-05 7670000
101.049 2.483595223013581e-05 7680000
101.181 2.499395904753215e-05 7690000
101.313 2.514668385463091e-05 7700000
101.445 2.51533943477408e-05 7710000
101.576 2.493013804086561e-05 7720000
101.708 2.504681129595081e-05 7730000
101.84 2.507873747205945e-05 7740000
101.96 2.51388753281035e-05 7750000
102.092 2.513266174859782e-05 7760000
102.223 2.506094187177299e-05 7770000
102.355 2.516870288767969e-05 7780000
102.488 2.508131359383014e-05 7790000
102.619 2.520512782067064e-05 7800000
102.749 2.524974314390899e-05 7810000
102.882 2.533911829148164e-05 7820000
103.014 2.519403313629722e-05 7830000
103.146 2.53651858822671e-05 7840000
103.267 2.575607799474874e-05 7850000
103.4 2.588502790246668e-05 7860000
103.532 2.569355439668845e-05 7870000
103.663 2.566910107640915e-05 7880000
103.794 2.56101433524861e-05 7890000
103.925 2.545966128565768e-05 7900000
104.057 2.531770961652218e-05 7910000
104.189 2.547103482164835e-05 7920000
104.32 2.532547034870287e-05 7930000
104.442 2.533566043862443e-05 7940000
104.573 2.506209185198695e-05 7950000
104.704 2.462859935535974e-05 7960000
104.836 2.470778855987668e-05 7970000
104.968 2.468468196808761e-05 7980000
105.101 2.44211135411131e-05 7990000
105.233 2.442093511076965e-05 8000000
105.366 2.444734539617549e-05 8010000
105.498 2.438901029784102e-05 8020000
105.63 2.417616642138921e-05 8030000
105.75 2.42246278610033e-05 8040000
105.882 2.385167232253704e-05 8050000
106.013 2.362394200693439e-05 8060000
106.144 2.323942640518171e-05 8070000
106.274 2.296256098022094e-05 8080000
106.406 2.303421956447624e-05 8090000
106.537 2.296001321796907e-05 8100000
106.668 2.307550728729014e-05 8110000
106.8 2.326612627748693e-05 8120000
106.92 2.329160047819533e-05 8130000
107.053 2.311142681848916e-05 8140000
107.185 2.309579374975288e-05 8150000
107.317 2.31336756024446e-05 8160000
107.449 2.353278999631611e-05 8170000
107.58 2.350132955275162e-05 8180000
107.713 2.344196729470344e-05 8190000
107.845 2.323788525224892e-05 8200000
107.977 2.298328656707722e-05 8210000
108.11 2.312284373846721e-05 8220000
108.232 2.304311431177066e-05 8230000
108.365 2.304597369234749e-05 8240000
108.497 2.308125077008224e-05 8250000
108.628 2.29409065148879e-05 8260000
108.76 2.293460671875866e-05 8270000
108.892 2.29345354404353e-05 8280000
109.024 2.30320148407536e-05 8290000
109.158 2.303657699038788e-05 8300000
109.289 2.31909126080201e-05 8310000
109.421 2.299546215381636e-05 8320000
109.543 2.302950590348925e-05 8330000
109.674 2.315217151184755e-05 8340000
109.804 2.301015530428512e-05 8350000
109.937 2.32069793457854e-05 8360000
110.069 2.31678312614121e-05 8370000
110.2 2.305986694413095e-05 8380000
110.332 2.298731178417423e-05 8390000
110.463 2.294650727889434e-05 8400000
110.595 2.302514371256891e-05 8410000
110.715 2.313198341230985e-05 8420000
110.847 2.303346352936778e-05 8430000
110.978 2.297019471588597e-05 8440000
111.11 2.289588820199878e-05 8450000
111.242 2.29658491645204e-05 8460000
111.374 2.31070903702886e-05 8470000
111.506 2.297186691387234e-05 8480000
111.637 2.29169924553542e-05 8490000
111.77 2.282776534702454e-05 8500000
111.902 2.305853754463376e-05 8510000
112.023 2.316896719866815e-05 8520000
112.155 2.284596970947557e-05 8530000
112.287 2.272568718551667e-05 8540000
112.418 2.256889585765036e-05 8550000
112.551 2.272942934280607e-05 8560000
112.682 2.284860590056559e-05 8570000
112.814 2.285079734212057e-05 8580000
112.946 2.280626068646807e-05 8590000
113.079 2.282585731784794e-05 8600000
113.211 2.274008815147124e-05 8610000
113.332 2.259978893790426e-05 8620000
113.464 2.261456236137311e-05 8630000
113.595 2.231682539246798e-05 8640000
113.727 2.229258888028749e-05 8650000
113.859 2.24494073781717e-05 8660000
113.991 2.222466590881897e-05 8670000
114.123 2.213288018998442e-05 8680000
114.256 2.189830674564678e-05 8690000
114.387 2.207492265003202e-05 8700000
114.519 2.214815265163015e-05 8710000
114.64 2.20617915940078e-05 8720000
114.772 2.213917736834445e-05 8730000
114.904 2.238618690130584e-05 8740000
115.037 2.22579781378206e-05 8750000
115.169 2.228932123902982e-05 8760000
115.301 2.217617021294756e-05 8770000
115.432 2.221218635266048e-05 8780000
115.564 2.205469908852215e-05 8790000
115.695 2.196411497332515e-05 8800000
115.827 2.190319383065881e-05 8810000
115.948 2.182191541028874e-05 8820000
116.081 2.184586958445002e-05 8830000
116.215 2.16581741220177e-05 8840000
116.346 2.162921426644751e-05 8850000
116.479 2.157009246526387e-05 8860000
116.61 2.164259319248238e-05 8870000
116.742 2.178647916644777e-05 8880000
116.874 2.169157621337452e-05 8890000
117.006 2.164624471638301e-05 8900000
117.14 2.149706467828734e-05 8910000
117.261 2.151963165559638e-05 8920000
117.393 2.162539955495365e-05 8930000
117.525 2.165278986098761e-05 8940000
117.656 2.151987789342039e-05 8950000
117.787 2.146729555482893e-05 8960000
117.92 2.144300602681719e-05 8970000
118.051 2.154973870799498e-05 8980000
118.184 2.161272311195516e-05 8990000
118.316 2.138274157512299e-05 9000000
118.448 2.115623651214317e-05 9010000
118.579 2.090612837909267e-05 9020000
118.701 2.113076610831809e-05 9030000
118.833 2.127892014104693e-05 9040000
118.965 2.12605498604738e-05 9050000
119.095 2.148562239894784e-05 9060000
119.228 2.150316936640955e-05 9070000
119.36 2.148302994966427e-05 9080000
119.49 2.142026639753321e-05 9090000
119.622 2.137523029312562e-05 9100000
119.753 2.119928027645076e-05 9110000
119.885 2.139685618677217e-05 9120000
120.006 2.169056895097597e-05 9130000
120.139 2.177587402367465e-05 9140000
120.271 2.155503555614006e-05 9150000
120.403 2.146104504584589e-05 9160000
120.535 2.122083520707155e-05 9170000
120.667 2.126650159949657e-05 9180000
120.799 2.149487066991762e-05 9190000
120.931 2.135938724036558e-05 9200000
121.063 2.137482291521164e-05 9210000
121.194 2.147688364668977e-05 9220000
121.315 2.172493952950115e-05 9230000
121.447 2.179077814558215e-05 9240000
121.579 2.165816334003387e-05 9250000
121.71 2.168092617909735e-05 9260000
121.841 2.189602311611333e-05 9270000
121.974 2.206015419419175e-05 9280000
122.107 2.180609715794253e-05 9290000
122.238 2.134113310045604e-05 9300000
122.369 2.146882589257548e-05 9310000
122.501 2.144668745594572e-05 9320000
122.632 2.149969107177414e-05 9330000
122.753 2.182904253395957e-05 9340000
122.886 2.196136803568706e-05 9350000
123.02 2.177159972292392e-05 9360000
123.152 2.162618740900888e-05 9370000
123.284 2.177256775469029e-05 9380000
123.416 2.187794445931242e-05 9390000
123.547 2.177989656644936e-05 9400000
123.678 2.165195266401197e-05 9410000
123.81 2.138170105189418e-05 9420000
123.941 2.145391455122382e-05 9430000
124.061 2.149698845016509e-05 9440000
124.193 2.153424626649197e-05 9450000
124.325 2.173238668315724e-05 9460000
124.456 2.193879009296099e-05 9470000
124.588 2.196624789655347e-05 9480000
124.72 2.192846610812995e-05 9490000
124.853 2.16038823168934e-05 9500000
124.985 2.168877894673891e-05 9510000
125.118 2.168821317107641e-05 9520000
125.248 2.145559739696071e-05 9530000
125.381 2.163264249909314e-05 9540000
125.501 2.169687218886208e-05 9550000
125.633 2.166964245928529e-05 9560000
125.764 2.16177980395446e-05 9570000
125.896 2.175428397636695e-05 9580000
126.028 2.171355315881107e-05 9590000
126.16 2.159059465115664e-05 9600000
126.293 2.180652753199165e-05 9610000
126.424 2.20394693467944e-05 9620000
126.556 2.210406941137877e-05 9630000
126.689 2.197144359921172e-05 9640000
126.821 2.20636915588184e-05 9650000
126.941 2.187038782826946e-05 9660000
127.073 2.199943749763599e-05 9670000
127.206 2.175558349362739e-05 9680000
127.337 2.16633881029448e-05 9690000
127.469 2.171025411678111e-05 9700000
127.6 2.179867290490612e-05 9710000
127.732 2.171795408058286e-05 9720000
127.864 2.186634914108853e-05 9730000
127.996 2.173977623049714e-05 9740000
128.129 2.186101041297763e-05 9750000
128.261 2.186110572904362e-05 9760000
128.381 2.190802717179625e-05 9770000
128.513 2.187804552001504e-05 9780000
128.644 2.174115628946483e-05 9790000
128.775 2.159201491706428e-05 9800000
128.907 2.136643070061675e-05 9810000
129.04 2.162587575730338e-05 9820000
129.173 2.147960740262553e-05 9830000
129.304 2.132667635595248e-05 9840000
129.437 2.138603536819894e-05 9850000
129.567 2.126222779286577e-05 9860000
129.7 2.150271914217992e-05 9870000
129.822 2.149610659087573e-05 9880000
129.955 2.139178800715909e-05 9890000
130.087 2.136716938721155e-05 9900000
130.219 2.149194140174946e-05 9910000
130.351 2.138290827753732e-05 9920000
130.482 2.140560267414908e-05 9930000
130.615 2.133337203581189e-05 9940000
130.748 2.143282776761438e-05 9950000
130.879 2.13245722154461e-05 9960000
131.011 2.137233590842124e-05 9970000
131.143 2.125039571833203e-05 9980000
131.265 2.120416145360678e-05 9990000
131.398 2.130706098261856e-05 10000000
131.53 2.128775678418416e-05 10010000
131.663 2.127417683054861e-05 10020000
131.795 2.137438553161843e-05 10030000
131.926 2.139133851304653e-05 10040000
132.059 2.122687979355048e-05 10050000
132.19 2.111471929190361e-05 10060000
132.323 2.130295275951162e-05 10070000
132.456 2.130648580621504e-05 10080000
132.588 2.138347601443733e-05 10090000
132.72 2.139792397225252e-05 10100000
132.842 2.156569822722248e-05 10110000
132.974 2.141913749357333e-05 10120000
133.107 2.138774256598981e-05 10130000
133.238 2.13340522081156e-05 10140000
133.369 2.131633319600284e-05 10150000
133.5 2.144829166556952e-05 10160000
133.631 2.141425913676896e-05 10170000
133.764 2.137434930775183e-05 10180000
133.894 2.15394730881311e-05 10190000
134.026 2.145742708768576e-05 10200000
134.157 2.134853308531636e-05 10210000
134.278 2.140808160529846e-05 10220000
134.41 2.144999455825481e-05 10230000
134.541 2.145344715691153e-05 10240000
134.673 2.132631337190279e-05 10250000
134.804 2.111486546894357e-05 10260000
134.937 2.105314236451625e-05 10270000
135.069 2.08918561254674e-05 10280000
135.201 2.094378547961477e-05 10290000
135.332 2.094139755542241e-05 10300000
135.465 2.092197612200072e-05 10310000
135.597 2.077538511101165e-05 10320000
135.718 2.092963529395259e-05 10330000
135.851 2.091677708242522e-05 10340000
135.985 2.096168784078504e-05 10350000
136.117 2.085174190861853e-05 10360000
136.249 2.080571981494464e-05 10370000
136.383 2.085836485716724e-05 10380000
136.514 2.107424492891814e-05 10390000
136.646 2.093237494836352e-05 10400000
136.778 2.101317470902783e-05 10410000
136.908 2.10564431128111e-05 10420000
137.041 2.091996173497596e-05 10430000
137.173 2.087864366245584e-05 10440000
137.294 2.072360740344277e-05 10450000
137.425 2.058408263691359e-05 10460000
137.556 2.043106002458101e-05 10470000
137.687 2.032906428827621e-05 10480000
137.819 2.045782234008967e-05 10490000
137.951 2.040840040512088e-05 10500000
138.083 2.058529567740814e-05 10510000
138.215 2.068155528174568e-05 10520000
138.347 2.074243742099235e-05 10530000
138.478 2.081139213235261e-05 10540000
138.609 2.120559261248672e-05 10550000
138.74 2.117984285050096e-05 10560000
138.86 2.107712720645498e-05 10570000
138.991 2.106961827792288e-05 10580000
139.123 2.135241997301177e-05 10590000
139.255 2.134027536935238e-05 10600000
139.386 2.155564584672504e-05 10610000
139.519 2.144341683128266e-05 10620000
139.652 2.13593513493079e-05 10630000
139.786 2.130699524448233e-05 10640000
139.919 2.130083960603812e-05 10650000
140.052 2.127048710599456e-05 10660000
140.187 2.122116901591815e-05 10670000
140.321 2.126618014357769e-05 10680000
140.441 2.127737225971481e-05 10690000
140.575 2.126802523976226e-05 10700000
140.709 2.122989277704189e-05 10710000
140.843 2.130387426055171e-05 10720000
140.977 2.131843517147063e-05 10730000
141.11 2.138459294128748e-05 10740000
141.243 2.144271735478206e-05 10750000
141.376 2.150362627727161e-05 10760000
141.509 2.14611749147585e-05 10770000
141.641 2.157121707624949e-05 10780000
141.773 2.174512823454541e-05 10790000
141.905 2.179277896191896e-05 10800000
142.026 2.172238081297377e-05 10810000
142.158 2.196427785055202e-05 10820000
142.29 2.200429189250951e-05 10830000
142.422 2.172954773505511e-05 10840000
142.554 2.154990898054863e-05 10850000
142.687 2.14185479025319e-05 10860000
142.819 2.146439100145821e-05 10870000
142.951 2.131382746923399e-05 10880000
143.083 2.144181933168338e-05 10890000
143.215 2.135938742977644e-05 10900000
143.347 2.135376439197794e-05 10910000
143.477 2.151438396986534e-05 10920000
143.597 2.139816596447539e-05 10930000
143.729 2.133748870991135e-05 10940000
143.86 2.144747364679455e-05 10950000
143.992 2.144484744203257e-05 10960000
144.124 2.164110117727597e-05 10970000
144.254 2.177896239256983e-05 10980000
144.387 2.169861158402991e-05 10990000
144.517 2.16624692048223e-05 11000000
144.647 2.165532853825044e-05 11010000
144.779 2.15584894618047e-05 11020000
144.911 2.170161813791034e-05 11030000
145.043 2.16967479417256e-05 11040000
145.163 2.186417863452914e-05 11050000
145.295 2.176351488686023e-05 11060000
145.426 2.182566261625417e-05 11070000
145.557 2.179360737788355e-05 11080000
145.69 2.179106192478913e-05 11090000
145.822 2.166567268492663e-05 11100000
145.954 2.161255768891303e-05 11110000
146.085 2.167576741175191e-05 11120000
146.216 2.162633176834163e-05 11130000
146.347 2.151129293779559e-05 11140000
146.477 2.18118267521071e-05 11150000
146.608 2.17232831097508e-05 11160000
146.741 2.182415288125457e-05 11170000
146.862 2.170273101281166e-05 11180000
146.995 2.163249273601372e-05 11190000
147.125 2.145788211559821e-05 11200000
147.256 2.131872768512157e-05 11210000
147.388 2.12267128584025e-05 11220000
147.52 2.120162178246839e-05 11230000
147.651 2.104540159443295e-05 11240000
147.783 2.086676338283427e-05 11250000
147.912 2.092178027576085e-05 11260000
148.043 2.090954374790571e-05 11270000
148.175 2.110359460653926e-05 11280000
148.306 2.104611338380368e-05 11290000
148.427 2.093072329702103e-05 11300000
148.558 2.1163355144906e-05 11310000
148.689 2.120410504412354e-05 11320000
148.82 2.122111558183748e-05 11330000
148.952 2.121517381955048e-05 11340000
149.083 2.103063316302579e-05 11350000
149.214 2.105042173236621e-05 11360000
149.345 2.115920594452308e-05 11370000
149.477 2.104971743464157e-05 11380000
149.609 2.087289306449689e-05 11390000
149.741 2.094879956008992e-05 11400000
149.873 2.121538572174658e-05 11410000
150.004 2.125605642004742e-05 11420000
150.126 2.137828459883635e-05 11430000
150.258 2.120907610464001e-05 11440000
150.39 2.139478452466609e-05 11450000
150.522 2.113022728269464e-05 11460000
150.654 2.095664229179755e-05 11470000
150.786 2.111681639193722e-05 11480000
150.919 2.09907253862543e-05 11490000
151.05 2.085593174228039e-05 11500000
151.183 2.090804932200211e-05 11510000
151.314 2.087020041672724e-05 11520000
151.446 2.072119698022484e-05 11530000
151.578 2.069158001920648e-05 11540000
151.71 2.072106457135033e-05 11550000
151.831 2.076406265737595e-05 11560000
151.962 2.085455702549466e-05 11570000
152.094 2.09002042825605e-05 11580000
152.227 2.069100627979973e-05 11590000
152.359 2.083440851849295e-05 11600000
152.489 2.091245816384233e-05 11610000
152.621 2.102516403177915e-05 11620000
152.754 2.099428119443865e-05 11630000
152.885 2.098467934180771e-05 11640000
153.017 2.094722578999221e-05 11650000
153.149 2.094695826052968e-05 11660000
153.28 2.079244380240332e-05 11670000
153.412 2.089021399408248e-05 11680000
153.533 2.100354710484653e-05 11690000
153.665 2.082335607816584e-05 11700000
153.797 2.09234549403926e-05 11710000
153.929 2.104657894663473e-05 11720000
154.06 2.112628220058105e-05 11730000
154.191 2.119645478138209e-05 11740000
154.324 2.133336016423246e-05 11750000
154.456 2.124805567130209e-05 11760000
154.587 2.144844301570723e-05 11770000
154.718 2.147243256651725e-05 11780000
154.849 2.15452018151737e-05 11790000
154.981 2.150270936536083e-05 11800000
155.113 2.160778384494912e-05 11810000
155.2430000000001 2.171159035159657e-05 11820000
155.364 2.162519203778775e-05 11830000
155.496 2.155138432845888e-05 11840000
155.629 2.160952370069706e-05 11850000
155.761 2.156886739314861e-05 11860000
155.895 2.152199267966918e-05 11870000
156.028 2.170087776114263e-05 11880000
156.159 2.177414304006389e-05 11890000
156.294 2.165372250254668e-05 11900000
156.426 2.139158359266727e-05 11910000
156.559 2.156296122803533e-05 11920000
156.692 2.156872904542499e-05 11930000
156.824 2.154226310069182e-05 11940000
156.955 2.134043557345871e-05 11950000
157.076 2.14270376875491e-05 11960000
157.209 2.115856572340875e-05 11970000
157.342 2.112070296979285e-05 11980000
157.474 2.119918749010022e-05 11990000
157.607 2.105054504397848e-05 12000000
157.7380000000001 2.124801101713016e-05 12010000
157.869 2.145190808451019e-05 12020000
158.001 2.152914063744168e-05 12030000
158.133 2.136893844656945e-05 12040000
158.2680000000001 2.130943805731685e-05 12050000
158.403 2.132114256664602e-05 12060000
158.537 2.130032100603557e-05 12070000
158.669 2.105778542036816e-05 12080000
158.799 2.103353616814388e-05 12090000
158.919 2.099093488771989e-05 12100000
159.051 2.078017374630463e-05 12110000
159.183 2.066927252716571e-05 12120000
159.316 2.039725600017135e-05 12130000
159.447 2.037077695975795e-05 12140000
159.579 2.045581923001702e-05 12150000
159.71 2.030941389357843e-05 12160000
159.843 2.039543193584862e-05 12170000
159.974 2.055397287715233e-05 12180000
160.11 2.062742393433873e-05 12190000
160.244 2.078875684035111e-05 12200000
160.378 2.09136433935051e-05 12210000
160.51 2.089697792215851e-05 12220000
160.641 2.097402605118661e-05 12230000
160.772 2.125614660181304e-05 12240000
160.893 2.10805238233185e-05 12250000
161.025 2.104345972298816e-05 12260000
161.156 2.099153343974346e-05 12270000
161.287 2.09582503796965e-05 12280000
161.418 2.119411524498347e-05 12290000
161.552 2.106639422406713e-05 12300000
161.684 2.091078469526659e-05 12310000
161.815 2.102326552106955e-05 12320000
161.947 2.10366746036142e-05 12330000
162.078 2.102274565575976e-05 12340000
162.21 2.107823455910026e-05 12350000
162.341 2.105068832086296e-05 12360000
162.472 2.112522441868529e-05 12370000
162.6030000000001 2.094504679561893e-05 12380000
162.725 2.082441091718715e-05 12390000
162.8590000000001 2.092484250349789e-05 12400000
162.991 2.091140062191792e-05 12410000
163.1240000000001 2.090129471741927e-05 12420000
163.256 2.092688350457103e-05 12430000
163.3870000000001 2.093758538241217e-05 12440000
163.518 2.082902424026223e-05 12450000
163.651 2.068775434126928e-05 12460000
163.781 2.061446458722529e-05 12470000
163.914 2.065949579396665e-05 12480000
164.044 2.056782548903647e-05 12490000
164.176 2.057662685867847e-05 12500000
164.308 2.066150340589388e-05 12510000
164.439 2.070619846182971e-05 12520000
164.57 2.081330467515518e-05 12530000
164.693 2.089282601485066e-05 12540000
164.824 2.096729532015215e-05 12550000
164.956 2.087530230632075e-05 12560000
165.089 2.078686061690019e-05 12570000
165.222 2.071199047185054e-05 12580000
165.352 2.067676029464721e-05 12590000
165.485 2.058601452385893e-05 12600000
165.617 2.050424196217076e-05 12610000
165.748 2.052436339162462e-05 12620000
165.884 2.045878909469604e-05 12630000
166.02 2.040883997530443e-05 12640000
166.153 2.046439451088631e-05 12650000
166.286 2.044379001995921e-05 12660000
166.418 2.056718990533318e-05 12670000
166.551 2.065785796828618e-05 12680000
166.672 2.069228267674152e-05 12690000
166.803 2.081197565959124e-05 12700000
166.935 2.064367280572615e-05 12710000
167.066 2.065527002101015e-05 12720000
167.198 2.069884651933885e-05 12730000
167.329 2.071549743961664e-05 12740000
167.464 2.066620625384648e-05 12750000
167.599 2.089263167207157e-05 12760000
167.733 2.091156025929436e-05 12770000
167.865 2.096566362522495e-05 12780000
167.996 2.090016041940711e-05 12790000
168.129 2.083307890467487e-05 12800000
168.259 2.085893335166265e-05 12810000
168.391 2.091927614021572e-05 12820000
168.522 2.089887086722781e-05 12830000
168.643 2.103135959693211e-05 12840000
168.774 2.112383787939738e-05 12850000
168.906 2.107869425308473e-05 12860000
169.035 2.106857757933825e-05 12870000
169.168 2.098131487872507e-05 12880000
169.299 2.110367245460575e-05 12890000
169.431 2.101952937063e-05 12900000
169.563 2.092590309406687e-05 12910000
169.694 2.098974365454033e-05 12920000
169.825 2.104627017984392e-05 12930000
169.956 2.092058152462379e-05 12940000
170.092 2.106702198871523e-05 12950000
170.227 2.083506088674442e-05 12960000
170.358 2.103307945362092e-05 12970000
170.493 2.111468341212812e-05 12980000
170.625 2.129130826486537e-05 12990000
170.746 2.124077772269551e-05 13000000
170.877 2.126576870967913e-05 13010000
171.009 2.131145451417203e-05 13020000
171.141 2.132408383635369e-05 13030000
171.274 2.131293843701811e-05 13040000
171.407 2.124504787491544e-05 13050000
171.54 2.127114717497466e-05 13060000
171.67 2.131293100786523e-05 13070000
171.802 2.130312871309886e-05 13080000
171.933 2.135858963798355e-05 13090000
172.065 2.138031408497207e-05 13100000
172.196 2.134192036516275e-05 13110000
172.328 2.126803976589084e-05 13120000
172.459 2.120349868579313e-05 13130000
172.59 2.107191369618303e-05 13140000
172.723 2.114969460732804e-05 13150000
172.846 2.105109626340265e-05 13160000
172.977 2.106902589146464e-05 13170000
173.109 2.098608424568053e-05 13180000
173.239 2.108073065623559e-05 13190000
173.372 2.110743889900577e-05 13200000
173.504 2.130315805215826e-05 13210000
173.636 2.109385619169756e-05 13220000
173.768 2.096512692700743e-05 13230000
173.9 2.099847044910418e-05 13240000
174.033 2.095413445412555e-05 13250000
174.164 2.104238248495873e-05 13260000
174.295 2.101031052714211e-05 13270000
174.428 2.101028869559684e-05 13280000
174.561 2.108544320287642e-05 13290000
174.693 2.116592736072661e-05 13300000
174.825 2.112083754849403e-05 13310000
174.947 2.120178213949393e-05 13320000
175.079 2.123194902660044e-05 13330000
175.211 2.127330951304022e-05 13340000
175.343 2.11323406067221e-05 13350000
175.475 2.094525935227501e-05 13360000
175.607 2.082304800639017e-05 13370000
175.74 2.077785002465704e-05 13380000
175.872 2.063538238806229e-05 13390000
176.004 2.059890035011149e-05 13400000
176.135 2.067770906530037e-05 13410000
176.267 2.052063716596861e-05 13420000
176.4 2.041937958257336e-05 13430000
176.531 2.047309234322051e-05 13440000
176.664 2.042578307398261e-05 13450000
176.797 2.042368779249363e-05 13460000
176.93 2.034482926444016e-05 13470000
177.062 2.028586104159769e-05 13480000
177.185 2.03171939228418e-05 13490000
177.318 2.012783170380457e-05 13500000
177.45 2.007925094122802e-05 13510000
177.583 2.008152645983116e-05 13520000
177.717 2.010240989306679e-05 13530000
177.85 2.017651800548823e-05 13540000
177.982 2.005280097972315e-05 13550000
178.115 1.994158178785474e-05 13560000
178.248 1.998951815044422e-05 13570000
178.38 2.011822148919243e-05 13580000
178.512 2.006168015671254e-05 13590000
178.644 2.003492600330229e-05 13600000
178.776 1.985561069036616e-05 13610000
178.907 1.976914838167699e-05 13620000
179.038 1.978975186039872e-05 13630000
179.169 1.983660815177711e-05 13640000
179.302 1.97508866732497e-05 13650000
179.424 1.972986598938423e-05 13660000
179.555 1.964410214580309e-05 13670000
179.689 1.965002877190452e-05 13680000
179.825 1.957838257584089e-05 13690000
179.958 1.953507955002937e-05 13700000
180.089 1.931642510509821e-05 13710000
180.22 1.949585636802535e-05 13720000
180.352 1.955975575595647e-05 13730000
180.485 1.955276963946788e-05 13740000
180.618 1.958806667418531e-05 13750000
180.751 1.955712374444136e-05 13760000
180.883 1.944622275729038e-05 13770000
181.014 1.929833303243317e-05 13780000
181.147 1.934215098575885e-05 13790000
181.278 1.932115838347567e-05 13800000
181.41 1.923082524009425e-05 13810000
181.543 1.940788004834991e-05 13820000
181.675 1.935300061902717e-05 13830000
181.797 1.920691534658177e-05 13840000
181.93 1.920587327404155e-05 13850000
182.062 1.899241119531278e-05 13860000
182.195 1.884656824234905e-05 13870000
182.327 1.893437256046798e-05 13880000
182.46 1.885661204253875e-05 13890000
182.593 1.865538439165425e-05 13900000
182.727 1.848294622040488e-05 13910000
182.858 1.8357508063877e-05 13920000
182.992 1.847464872827377e-05 13930000
183.123 1.849256566529494e-05 13940000
183.255 1.863660686153462e-05 13950000
183.387 1.867068837803284e-05 13960000
183.519 1.849844198648329e-05 13970000
183.653 1.842347780764899e-05 13980000
183.785 1.83725054914396e-05 13990000
183.917 1.824924809677723e-05 14000000
184.05 1.809448945957377e-05 14010000
184.183 1.817283169642168e-05 14020000
184.306 1.832298796367423e-05 14030000
184.439 1.846314138572802e-05 14040000
184.572 1.838495288430475e-05 14050000
184.707 1.832608209198169e-05 14060000
184.84 1.826313773490061e-05 14070000
184.972 1.840542298806355e-05 14080000
185.105 1.833476116916192e-05 14090000
185.238 1.816004132047012e-05 14100000
185.37 1.819208782017616e-05 14110000
185.503 1.816080544861047e-05 14120000
185.636 1.833716206775539e-05 14130000
185.768 1.822944130724984e-05 14140000
185.901 1.818979735291334e-05 14150000
186.034 1.842316862141376e-05 14160000
186.166 1.855692583298291e-05 14170000
186.299 1.851447969174858e-05 14180000
186.432 1.851839729036537e-05 14190000
186.564 1.857500025396804e-05 14200000
186.698 1.873168686708141e-05 14210000
186.82 1.873504226717785e-05 14220000
186.952 1.87509869872261e-05 14230000
187.084 1.860780473346882e-05 14240000
187.216 1.854384633451173e-05 14250000
187.348 1.859947498437813e-05 14260000
187.48 1.865622310831263e-05 14270000
187.613 1.88117716073562e-05 14280000
187.745 1.885403942340945e-05 14290000
187.878 1.884072788446827e-05 14300000
188.01 1.887242091382856e-05 14310000
188.141 1.877936105271462e-05 14320000
188.272 1.877877048887638e-05 14330000
188.404 1.88218283590281e-05 14340000
188.536 1.873872056393012e-05 14350000
188.668 1.882204985712672e-05 14360000
188.799 1.89450560401685e-05 14370000
188.931 1.87728259564644e-05 14380000
189.064 1.882898362881209e-05 14390000
189.196 1.86406470271031e-05 14400000
189.328 1.862178127478237e-05 14410000
189.449 1.867076052045258e-05 14420000
189.582 1.865457311554935e-05 14430000
189.715 1.848751709062987e-05 14440000
189.847 1.853438129620753e-05 14450000
189.978 1.845584276064996e-05 14460000
190.11 1.855359051181962e-05 14470000
190.242 1.872598070934222e-05 14480000
190.374 1.864769644813808e-05 14490000
190.506 1.8603107359713e-05 14500000
190.637 1.8611546780788e-05 14510000
190.769 1.870848382663136e-05 14520000
190.9 1.867774625141807e-05 14530000
191.032 1.874745593554836e-05 14540000
191.163 1.865234147221712e-05 14550000
191.294 1.850930857298651e-05 14560000
191.425 1.863961162487913e-05 14570000
191.557 1.856241157531579e-05 14580000
191.692 1.852076367681728e-05 14590000
191.827 1.849415457969205e-05 14600000
191.961 1.841269897119921e-05 14610000
192.084 1.82782155295153e-05 14620000
192.217 1.838066710292153e-05 14630000
192.351 1.836731484082447e-05 14640000
192.485 1.828018542678417e-05 14650000
192.619 1.838235430026669e-05 14660000
192.754 1.835697813449243e-05 14670000
192.889 1.833764185818762e-05 14680000
193.024 1.83725483496838e-05 14690000
193.158 1.858645968459042e-05 14700000
193.292 1.874553323292305e-05 14710000
193.423 1.873757480629822e-05 14720000
193.558 1.875925000947476e-05 14730000
193.69 1.867610006384864e-05 14740000
193.821 1.864941102984939e-05 14750000
193.954 1.84829265831073e-05 14760000
194.087 1.833422427327725e-05 14770000
194.22 1.826771372322102e-05 14780000
194.354 1.825631267693223e-05 14790000
194.487 1.817627497587239e-05 14800000
194.621 1.810212780533639e-05 14810000
194.753 1.808769964988378e-05 14820000
194.874 1.811685662125738e-05 14830000
195.006 1.811492794689994e-05 14840000
195.138 1.812920950295763e-05 14850000
195.269 1.814063530328962e-05 14860000
195.402 1.809845110082329e-05 14870000
195.535 1.806211107023438e-05 14880000
195.668 1.807066975670569e-05 14890000
195.801 1.822615539898896e-05 14900000
195.934 1.825316563301486e-05 14910000
196.067 1.828792124871312e-05 14920000
196.202 1.828100661335203e-05 14930000
196.338 1.823210492399183e-05 14940000
196.472 1.836738524392247e-05 14950000
196.606 1.831229989086593e-05 14960000
196.739 1.814481105176758e-05 14970000
196.871 1.825467864542362e-05 14980000
197.003 1.83277664800391e-05 14990000
197.135 1.846917619634755e-05 15000000
197.268 1.845932487895067e-05 15010000
197.399 1.836491137032262e-05 15020000
197.531 1.834129743568196e-05 15030000
197.664 1.83623434954321e-05 15040000
197.785 1.814708253725858e-05 15050000
197.916 1.800445647831132e-05 15060000
198.047 1.796845760770499e-05 15070000
198.179 1.795764494684076e-05 15080000
198.31 1.812350684908733e-05 15090000
198.442 1.811206442216781e-05 15100000
198.573 1.800924666289816e-05 15110000
198.705 1.814615484048697e-05 15120000
198.836 1.81418064944143e-05 15130000
198.968 1.818441950384993e-05 15140000
199.1 1.823282684584567e-05 15150000
199.231 1.818932189961378e-05 15160000
199.363 1.813398295284136e-05 15170000
199.495 1.806013900318727e-05 15180000
199.629 1.807802888377329e-05 15190000
199.761 1.805142490580745e-05 15200000
199.893 1.796300700296756e-05 15210000
200.024 1.79054669566846e-05 15220000
200.156 1.781518671226729e-05 15230000
200.288 1.787917008482094e-05 15240000
200.42 1.777770043991612e-05 15250000
200.552 1.776184088168964e-05 15260000
200.687 1.76935216547751e-05 15270000
200.808 1.758736135648367e-05 15280000
200.94 1.770228512734696e-05 15290000
201.072 1.767893871411989e-05 15300000
201.204 1.762874573000825e-05 15310000
201.339 1.772083358116984e-05 15320000
201.474 1.768649931518593e-05 15330000
201.61 1.773358599188614e-05 15340000
201.745 1.770215436721865e-05 15350000
201.878 1.777916437333276e-05 15360000
202.012 1.76933306092638e-05 15370000
202.147 1.780905458321289e-05 15380000
202.281 1.767809956332055e-05 15390000
202.416 1.772088022671171e-05 15400000
202.55 1.765579091469613e-05 15410000
202.69 1.758970656432655e-05 15420000
202.825 1.756344669235743e-05 15430000
202.957 1.748702058611597e-05 15440000
203.089 1.740800318250046e-05 15450000
203.221 1.741921621831021e-05 15460000
203.354 1.748958770969519e-05 15470000
203.487 1.746397889700871e-05 15480000
203.62 1.73752316709106e-05 15490000
203.753 1.734389599814101e-05 15500000
203.888 1.719489294575957e-05 15510000
204.021 1.721162689714859e-05 15520000
204.143 1.717197820190992e-05 15530000
204.276 1.71971665055904e-05 15540000
204.41 1.730227418243317e-05 15550000
204.543 1.724237000200742e-05 15560000
204.675 1.715782484841026e-05 15570000
204.808 1.703465428281491e-05 15580000
204.941 1.728714873320825e-05 15590000
205.074 1.720553472421148e-05 15600000
205.206 1.70542451586742e-05 15610000
205.338 1.703994142544746e-05 15620000
205.471 1.700952495762395e-05 15630000
205.605 1.699165909099865e-05 15640000
205.741 1.696295865193413e-05 15650000
205.873 1.67923017375159e-05 15660000
206.007 1.688528311469875e-05 15670000
206.139 1.696628999271209e-05 15680000
206.27 1.6971220917492e-05 15690000
206.402 1.696474588850359e-05 15700000
206.54 1.694440919573396e-05 15710000
206.677 1.69865976914186e-05 15720000
206.817 1.707355484642301e-05 15730000
206.96 1.705424552009822e-05 15740000
207.091 1.700833916617801e-05 15750000
207.223 1.700841593030447e-05 15760000
207.355 1.693656453325954e-05 15770000
207.486 1.685600263274113e-05 15780000
207.608 1.686131170658227e-05 15790000
207.739 1.669555955590952e-05 15800000
207.871 1.667999487065613e-05 15810000
208.004 1.664830447061262e-05 15820000
208.135 1.675232842381686e-05 15830000
208.267 1.68015122620525e-05 15840000
208.398 1.674665574616185e-05 15850000
208.531 1.674380398704595e-05 15860000
208.663 1.674551297848719e-05 15870000
208.795 1.676774369787126e-05 15880000
208.926 1.682325271563203e-05 15890000
209.057 1.686848022030222e-05 15900000
209.188 1.682396119856952e-05 15910000
209.321 1.67914353853971e-05 15920000
209.4520000000001 1.678706701575517e-05 15930000
209.585 1.679521915202873e-05 15940000
209.717 1.675086207279072e-05 15950000
209.849 1.661653361290128e-05 15960000
209.98 1.651912575748102e-05 15970000
210.113 1.653487407848696e-05 15980000
210.245 1.668207282493716e-05 15990000
210.378 1.674026381728183e-05 16000000
210.511 1.663142712410719e-05 16010000
210.642 1.655824653034808e-05 16020000
210.774 1.661202436508114e-05 16030000
210.907 1.657760311130763e-05 16040000
211.041 1.647298560604542e-05 16050000
211.176 1.641107229720258e-05 16060000
211.3 1.640922651587176e-05 16070000
211.434 1.649852302495447e-05 16080000
211.569 1.644500187988599e-05 16090000
211.702 1.646313988760793e-05 16100000
211.835 1.64512483238022e-05 16110000
211.97 1.643428830118546e-05 16120000
212.103 1.650348444483449e-05 16130000
212.235 1.652136825779493e-05 16140000
212.368 1.647809377021634e-05 16150000
212.506 1.662494248870512e-05 16160000
212.643 1.66171639895842e-05 16170000
212.781 1.672645081136713e-05 16180000
212.928 1.678312629683762e-05 16190000
213.059 1.67572078699225e-05 16200000
213.191 1.677672308583779e-05 16210000
213.321 1.680299662847216e-05 16220000
213.454 1.680421746670629e-05 16230000
213.586 1.670993163705046e-05 16240000
213.718 1.665369939082044e-05 16250000
213.85 1.65675994121061e-05 16260000
213.983 1.641459025968196e-05 16270000
214.116 1.646577549489032e-05 16280000
214.248 1.631557940077764e-05 16290000
214.382 1.615103110118826e-05 16300000
214.516 1.616105991735725e-05 16310000
214.649 1.604691005669376e-05 16320000
214.783 1.609141777109586e-05 16330000
214.918 1.620164305293691e-05 16340000
215.052 1.608504435415617e-05 16350000
215.186 1.60748155117928e-05 16360000
215.319 1.606695699565151e-05 16370000
215.441 1.598698236114215e-05 16380000
215.576 1.591394768876674e-05 16390000
215.711 1.576608857015666e-05 16400000
215.8440000000001 1.568795921226364e-05 16410000
215.978 1.573404880006853e-05 16420000
216.111 1.574698670253753e-05 16430000
216.245 1.574223912632058e-05 16440000
216.3800000000001 1.583809343304937e-05 16450000
216.514 1.575308662284767e-05 16460000
216.648 1.573746378790278e-05 16470000
216.782 1.56071500132432e-05 16480000
216.916 1.570110387982357e-05 16490000
217.049 1.559040747509872e-05 16500000
217.183 1.56803626247789e-05 16510000
217.316 1.562125956307266e-05 16520000
217.45 1.558595445990286e-05 16530000
217.585 1.560650275898987e-05 16540000
217.718 1.5685929068722e-05 16550000
217.852 1.576436566962832e-05 16560000
217.985 1.584824894223581e-05 16570000
218.119 1.594790983519183e-05 16580000
218.252 1.589263758146629e-05 16590000
218.385 1.595496108141656e-05 16600000
218.52 1.598649451199523e-05 16610000
218.652 1.595111972885275e-05 16620000
218.784 1.594525585521212e-05 16630000
218.917 1.586342097963834e-05 16640000
219.047 1.589676693060494e-05 16650000
219.1800000000001 1.603943408583023e-05 16660000
219.313 1.593251554271947e-05 16670000
219.445 1.593414433866731e-05 16680000
219.577 1.594506830313304e-05 16690000
219.709 1.591677254506216e-05 16700000
219.832 1.588470540014878e-05 16710000
219.9640000000001 1.584984465421244e-05 16720000
220.096 1.585814797119673e-05 16730000
220.228 1.582890910057989e-05 16740000
220.36 1.579464950484406e-05 16750000
220.493 1.577756824373788e-05 16760000
220.625 1.578596885187426e-05 16770000
220.756 1.573416928951449e-05 16780000
220.889 1.581945462239361e-05 16790000
221.02 1.58418508351265e-05 16800000
221.152 1.581245568703725e-05 16810000
221.284 1.584053466352816e-05 16820000
221.416 1.583519252128178e-05 16830000
221.549 1.569035499747412e-05 16840000
221.682 1.560901890601727e-05 16850000
221.814 1.568944617588776e-05 16860000
221.946 1.563950787186211e-05 16870000
222.0760000000001 1.564540133198031e-05 16880000
222.208 1.563304747682991e-05 16890000
222.339 1.553522907330057e-05 16900000
222.472 1.555533234088289e-05 16910000
222.603 1.56742976398965e-05 16920000
222.735 1.558839000366286e-05 16930000
222.867 1.547769691408086e-05 16940000
222.999 1.552315533045882e-05 16950000
223.132 1.545733384280708e-05 16960000
223.264 1.537032513067267e-05 16970000
223.396 1.533412441051507e-05 16980000
223.528 1.527344228285866e-05 16990000
223.6600000000001 1.522673128553747e-05 17000000
223.7920000000001 1.527221503257397e-05 17010000
223.923 1.521496013912486e-05 17020000
224.056 1.521237321744922e-05 17030000
224.188 1.519297603291265e-05 17040000
224.321 1.513247481893196e-05 17050000
224.454 1.508866813301355e-05 17060000
224.587 1.514589684378707e-05 17070000
224.719 1.522799239049307e-05 17080000
224.841 1.523938451438319e-05 17090000
224.973 1.529391640878104e-05 17100000
225.106 1.530960344650145e-05 17110000
225.238 1.525796634112527e-05 17120000
225.369 1.513322124285671e-05 17130000
225.503 1.507036686090221e-05 17140000
225.634 1.500947307426354e-05 17150000
225.766 1.493627376262818e-05 17160000
225.8980000000001 1.478522375404662e-05 17170000
226.03 1.475156444628052e-05 17180000
226.162 1.474723075306272e-05 17190000
226.293 1.482383951574691e-05 17200000
226.424 1.481404228292791e-05 17210000
226.557 1.488771542191367e-05 17220000
226.689 1.495535850423905e-05 17230000
226.821 1.49791881725136e-05 17240000
226.955 1.502240889290209e-05 17250000
227.087 1.503774851347019e-05 17260000
227.218 1.499314916416567e-05 17270000
227.348 1.492538401467304e-05 17280000
227.48 1.502932716765405e-05 17290000
227.6120000000001 1.507435827643719e-05 17300000
227.743 1.491150636175574e-05 17310000
227.877 1.483452652166601e-05 17320000
228.0110000000001 1.477898201729261e-05 17330000
228.145 1.482381680045068e-05 17340000
228.278 1.478839306721225e-05 17350000
228.4120000000001 1.472615842841408e-05 17360000
228.544 1.470706421468488e-05 17370000
228.676 1.467908742790965e-05 17380000
228.809 1.476233852697657e-05 17390000
228.944 1.482531226814193e-05 17400000
229.074 1.480026712965747e-05 17410000
229.21 1.481846274675112e-05 17420000
229.345 1.478642872060029e-05 17430000
229.479 1.476125614067097e-05 17440000
229.612 1.48274239190173e-05 17450000
229.747 1.474920568881078e-05 17460000
229.881 1.478024906352514e-05 17470000
230.016 1.480751990828285e-05 17480000
230.149 1.488200352587781e-05 17490000
230.282 1.489283653955718e-05 17500000
230.413 1.485019236599416e-05 17510000
230.545 1.479709478121713e-05 17520000
230.666 1.488387760736846e-05 17530000
230.798 1.481222294992712e-05 17540000
230.934 1.477488236943624e-05 17550000
231.07 1.458666392363298e-05 17560000
231.205 1.462450863574825e-05 17570000
231.338 1.468503094655253e-05 17580000
231.472 1.461660101906682e-05 17590000
231.606 1.460709110600155e-05 17600000
231.74 1.467194550159475e-05 17610000
231.872 1.458329885225418e-05 17620000
232.003 1.458190495232618e-05 17630000
232.133 1.450903018372609e-05 17640000
232.265 1.444703858039597e-05 17650000
232.396 1.43812669060951e-05 17660000
232.529 1.437338538901865e-05 17670000
232.66 1.435839679026817e-05 17680000
232.792 1.42297213863774e-05 17690000
232.924 1.426547625297055e-05 17700000
233.057 1.426400616779379e-05 17710000
233.19 1.431951519010405e-05 17720000
233.322 1.437613766532291e-05 17730000
233.458 1.424545983682652e-05 17740000
233.591 1.417127683982934e-05 17750000
233.723 1.408894821855685e-05 17760000
233.857 1.403624081438419e-05 17770000
233.989 1.398795919680384e-05 17780000
234.122 1.390825370034331e-05 17790000
234.255 1.386936215793227e-05 17800000
234.386 1.385982113025986e-05 17810000
234.518 1.384566410896887e-05 17820000
234.65 1.371235472964263e-05 17830000
234.781 1.367971683271217e-05 17840000
234.912 1.36519589394503e-05 17850000
235.043 1.375943286304913e-05 17860000
235.178 1.375489488982529e-05 17870000
235.309 1.375215077321426e-05 17880000
235.442 1.378553263114917e-05 17890000
235.573 1.382552726518509e-05 17900000
235.705 1.381228467614399e-05 17910000
235.837 1.382683383916635e-05 17920000
235.967 1.375873516465412e-05 17930000
236.098 1.379842708706657e-05 17940000
236.232 1.380146921583797e-05 17950000
236.365 1.371677223962486e-05 17960000
236.497 1.362480674581912e-05 17970000
236.627 1.35081593695732e-05 17980000
236.758 1.351527881050194e-05 17990000
236.89 1.344497507982154e-05 18000000
237.022 1.338680320598178e-05 18010000
237.153 1.338668438446684e-05 18020000
237.284 1.332947058559257e-05 18030000
237.416 1.333651518683201e-05 18040000
237.548 1.331881960487851e-05 18050000
237.679 1.33677637688245e-05 18060000
237.81 1.335517903105837e-05 18070000
237.941 1.342821794849355e-05 18080000
238.072 1.343503316832452e-05 18090000
238.204 1.341274305463757e-05 18100000
238.335 1.331225287398047e-05 18110000
238.467 1.33023762948091e-05 18120000
238.597 1.329084718919627e-05 18130000
238.718 1.319777921130094e-05 18140000
238.848 1.32368754944466e-05 18150000
238.979 1.325111738691321e-05 18160000
239.113 1.324131672062955e-05 18170000
239.249 1.326323392720192e-05 18180000
239.385 1.326664064487597e-05 18190000
239.521 1.327562428180325e-05 18200000
239.656 1.322058599102049e-05 18210000
239.79 1.321158236423127e-05 18220000
239.924 1.320775964292176e-05 18230000
240.058 1.317608106233426e-05 18240000
240.193 1.32005542841092e-05 18250000
240.327 1.327861205143449e-05 18260000
240.46 1.326162408185309e-05 18270000
240.595 1.321471118716744e-05 18280000
240.728 1.332329002514553e-05 18290000
240.86 1.33692183249097e-05 18300000
240.991 1.337791853818674e-05 18310000
241.121 1.333828924525683e-05 18320000
241.253 1.329603155405634e-05 18330000
241.384 1.330769015351662e-05 18340000
241.514 1.337359740319741e-05 18350000
241.646 1.340295927208828e-05 18360000
241.777 1.33041905118922e-05 18370000
241.909 1.326326293690113e-05 18380000
242.039 1.317828692682831e-05 18390000
242.17 1.299459878322753e-05 18400000
242.305 1.30302208048005e-05 18410000
242.439 1.297731747538807e-05 18420000
242.573 1.297681504777773e-05 18430000
242.705 1.292381100224116e-05 18440000
242.837 1.292031806020229e-05 18450000
242.968 1.285703896389778e-05 18460000
243.098 1.285743549460703e-05 18470000
243.235 1.279127094469202e-05 18480000
243.369 1.2853914502759e-05 18490000
243.503 1.282344794628794e-05 18500000
243.634 1.284218901713266e-05 18510000
243.765 1.282980307081182e-05 18520000
243.896 1.264668373070556e-05 18530000
244.026 1.258887378080659e-05 18540000
244.156 1.268185874005571e-05 18550000
244.29 1.266012462866387e-05 18560000
244.424 1.253231584941881e-05 18570000
244.56 1.249039653930355e-05 18580000
244.694 1.248574285381404e-05 18590000
244.828 1.250618460040824e-05 18600000
244.961 1.249480942838516e-05 18610000
245.097 1.24630736111107e-05 18620000
245.232 1.246677308165289e-05 18630000
245.366 1.243718948697446e-05 18640000
245.501 1.247976107225713e-05 18650000
245.636 1.254149200455365e-05 18660000
245.77 1.261278481118674e-05 18670000
245.904 1.263695519251826e-05 18680000
246.038 1.262937464783139e-05 18690000
246.172 1.262267738717596e-05 18700000
246.306 1.267058549237355e-05 18710000
246.44 1.262782886732328e-05 18720000
246.573 1.260773731576088e-05 18730000
246.706 1.251515199347757e-05 18740000
246.841 1.255525212203028e-05 18750000
246.974 1.254490482177081e-05 18760000
247.108 1.255951558224364e-05 18770000
247.242 1.247803985787703e-05 18780000
247.376 1.238540865018471e-05 18790000
247.511 1.246782197418696e-05 18800000
247.645 1.240216959800225e-05 18810000
247.778 1.231598227298708e-05 18820000
247.912 1.232302831487151e-05 18830000
248.046 1.232490197785844e-05 18840000
248.179 1.239888782043273e-05 18850000
248.312 1.24148971365235e-05 18860000
248.445 1.238018896604249e-05 18870000
248.577 1.237517914751111e-05 18880000
248.711 1.232967458645064e-05 18890000
248.845 1.227802455094251e-05 18900000
248.978 1.229972252130075e-05 18910000
249.112 1.232302543365502e-05 18920000
249.247 1.22945751670516e-05 18930000
249.381 1.228029366226918e-05 18940000
249.515 1.225216717146548e-05 18950000
249.648 1.224536959876627e-05 18960000
249.781 1.219627652388787e-05 18970000
249.916 1.216657056701391e-05 18980000
250.049 1.214490516704918e-05 18990000
250.182 1.221862270062711e-05 19000000
250.316 1.222435103004159e-05 19010000
250.451 1.22844300724084e-05 19020000
250.586 1.23783256136528e-05 19030000
250.721 1.239149668210044e-05 19040000
250.857 1.238416427571538e-05 19050000
250.994 1.241410427658301e-05 19060000
251.129 1.242669799158965e-05 19070000
251.264 1.246823707943026e-05 19080000
251.399 1.235976576603198e-05 19090000
251.533 1.23605701670938e-05 19100000
251.666 1.238145850271616e-05 19110000
251.8 1.237849678481686e-05 19120000
251.935 1.233409509180695e-05 19130000
252.071 1.232161654412442e-05 19140000
252.205 1.233957394451794e-05 19150000
252.339 1.230725224598139e-05 19160000
252.474 1.233292175967426e-05 19170000
252.608 1.222788742733413e-05 19180000
252.741 1.223304225433597e-05 19190000
252.875 1.214279866780194e-05 19200000
253.011 1.219243399758878e-05 19210000
253.145 1.222509148682941e-05 19220000
253.28 1.214997361881449e-05 19230000
253.415 1.218680949079799e-05 19240000
253.55 1.211418222599941e-05 19250000
253.684 1.211236633329478e-05 19260000
253.819 1.208451602845354e-05 19270000
253.952 1.212548092357592e-05 19280000
254.087 1.212353882311624e-05 19290000
254.222 1.207106974884308e-05 19300000
254.358 1.203624313877885e-05 19310000
254.491 1.206728783911052e-05 19320000
254.625 1.197712278750153e-05 19330000
254.758 1.206345719440132e-05 19340000
254.891 1.203239539447234e-05 19350000
255.025 1.204943864619656e-05 19360000
255.158 1.203926566607462e-05 19370000
255.29 1.202846302183999e-05 19380000
255.423 1.195214201338037e-05 19390000
255.557 1.200316237865763e-05 19400000
255.691 1.190814670618114e-05 19410000
255.824 1.196358082547428e-05 19420000
255.958 1.190761107435177e-05 19430000
256.092 1.182779684797755e-05 19440000
256.227 1.185408913597131e-05 19450000
256.3609999999999 1.182841421598232e-05 19460000
256.4949999999999 1.178042873016778e-05 19470000
256.628 1.180859453231084e-05 19480000
256.7619999999999 1.177110695301577e-05 19490000
256.895 1.179539735397116e-05 19500000
257.029 1.1798237562704e-05 19510000
257.163 1.177000021315771e-05 19520000
257.2959999999999 1.178171185336421e-05 19530000
257.4299999999999 1.180247974247474e-05 19540000
257.563 1.17561060918135e-05 19550000
257.6969999999999 1.165559396776589e-05 19560000
257.831 1.173545424854063e-05 19570000
257.9649999999999 1.172388024246769e-05 19580000
258.099 1.172230011091304e-05 19590000
258.232 1.171651130196451e-05 19600000
258.3659999999999 1.159722183131948e-05 19610000
258.4999999999999 1.155793466531211e-05 19620000
258.634 1.160397056974141e-05 19630000
258.767 1.164828590692357e-05 19640000
258.902 1.164203710866985e-05 19650000
259.0359999999999 1.169468005743575e-05 19660000
259.17 1.171303090554753e-05 19670000
259.303 1.172798087358219e-05 19680000
259.437 1.181301903598671e-05 19690000
259.5719999999999 1.186428224195894e-05 19700000
259.708 1.18592456136255e-05 19710000
259.848 1.194047214082971e-05 19720000
259.9839999999999 1.179637685776048e-05 19730000
260.121 1.173780388620408e-05 19740000
260.259 1.178592020163591e-05 19750000
260.3989999999999 1.186206408483452e-05 19760000
260.5339999999999 1.186251112540775e-05 19770000
260.6679999999999 1.18383086895018e-05 19780000
260.803 1.180675018489666e-05 19790000
260.939 1.17588390989868e-05 19800000
261.076 1.184203788486472e-05 19810000
261.213 1.172887002567805e-05 19820000
261.351 1.166547600652312e-05 19830000
261.489 1.165910530834117e-05 19840000
261.624 1.165520101715352e-05 19850000
261.759 1.167871946651644e-05 19860000
261.896 1.164158122585668e-05 19870000
262.0309999999999 1.167127752461118e-05 19880000
262.171 1.170936987701183e-05 19890000
262.3079999999999 1.163927084397251e-05 19900000
262.4449999999999 1.163913425859385e-05 19910000
262.5799999999999 1.16065509870333e-05 19920000
262.717 1.172239683360948e-05 19930000
262.85 1.174736375355476e-05 19940000
262.984 1.170333539645882e-05 19950000
263.122 1.176078468004566e-05 19960000
263.257 1.17293608925671e-05 19970000
263.396 1.17501024660734e-05 19980000
263.5339999999999 1.173758166679702e-05 19990000
263.671 1.180747958758077e-05 20000000
263.807 1.175970875444687e-05 20010000
263.941 1.179814128111969e-05 20020000
264.0759999999999 1.176606674724811e-05 20030000
264.209 1.175311782580482e-05 20040000
264.344 1.173735008807048e-05 20050000
264.4819999999999 1.17118858262503e-05 20060000
264.6209999999999 1.172762048934582e-05 20070000
264.759 1.170718710270828e-05 20080000
264.896 1.170941348150603e-05 20090000
265.031 1.18445917158889e-05 20100000
265.1679999999999 1.191376104651981e-05 20110000
265.307 1.198103082948983e-05 20120000
265.441 1.193467289049574e-05 20130000
265.5769999999999 1.18473850418641e-05 20140000
265.711 1.179392942084936e-05 20150000
265.842 1.175902507807893e-05 20160000
265.976 1.182056699589191e-05 20170000
266.111 1.18049416437407e-05 20180000
266.243 1.181173549948891e-05 20190000
266.376 1.181147621274344e-05 20200000
266.5079999999999 1.179292305040291e-05 20210000
266.6399999999999 1.185351402759387e-05 20220000
266.773 1.183183188025078e-05 20230000
266.905 1.176747014539051e-05 20240000
267.037 1.174444035032381e-05 20250000
267.167 1.170816750674781e-05 20260000
267.301 1.173579982927835e-05 20270000
267.4339999999999 1.171134271195651e-05 20280000
267.5659999999999 1.174408833513993e-05 20290000
267.701 1.165907885889507e-05 20300000
267.832 1.162806970492324e-05 20310000
267.965 1.164487208210376e-05 20320000
268.102 1.163763883983691e-05 20330000
268.237 1.161124934122098e-05 20340000
268.372 1.154279028492019e-05 20350000
268.51 1.15145874752253e-05 20360000
268.646 1.145280432249627e-05 20370000
268.7769999999999 1.148335806514126e-05 20380000
268.915 1.144504339305676e-05 20390000
269.053 1.14232251651332e-05 20400000
269.189 1.136415548770392e-05 20410000
269.327 1.132069435114343e-05 20420000
269.459 1.139587722161238e-05 20430000
269.591 1.140113496639421e-05 20440000
269.7239999999999 1.14289992362854e-05 20450000
269.861 1.136402284583785e-05 20460000
269.997 1.131656331762149e-05 20470000
270.1279999999999 1.12851800252506e-05 20480000
270.2599999999999 1.127464413700467e-05 20490000
270.3939999999999 1.123932853629588e-05 20500000
270.531 1.122685832102433e-05 20510000
270.669 1.122477977375659e-05 20520000
270.806 1.125456470662547e-05 20530000
270.943 1.123328871056291e-05 20540000
271.074 1.127306575980803e-05 20550000
271.208 1.126768819881979e-05 20560000
271.3439999999999 1.127007795379797e-05 20570000
271.479 1.124632532485646e-05 20580000
271.611 1.128406037068958e-05 20590000
271.7479999999999 1.130085884252085e-05 20600000
271.883 1.127118433176394e-05 20610000
272.016 1.116439969224596e-05 20620000
272.152 1.105121773583508e-05 20630000
272.2859999999999 1.101220345852444e-05 20640000
272.423 1.099196264700701e-05 20650000
272.5559999999999 1.097379250692719e-05 20660000
272.687 1.095546835162449e-05 20670000
272.819 1.094332038620249e-05 20680000
272.95 1.090265307176973e-05 20690000
273.081 1.086310715056362e-05 20700000
273.217 1.083872017473755e-05 20710000
273.349 1.080209296450899e-05 20720000
273.48 1.082017491763133e-05 20730000
273.615 1.079235199723612e-05 20740000
273.747 1.089528021547062e-05 20750000
273.889 1.090126655695704e-05 20760000
274.024 1.095741336454902e-05 20770000
274.159 1.090827283426083e-05 20780000
274.292 1.09166314781656e-05 20790000
274.424 1.091682565915231e-05 20800000
274.555 1.098407954747154e-05 20810000
274.686 1.092329457696018e-05 20820000
274.817 1.087429386279082e-05 20830000
274.949 1.090967779768063e-05 20840000
275.08 1.097557404404931e-05 20850000
275.2119999999999 1.098894055825006e-05 20860000
275.3439999999999 1.098303368248153e-05 20870000
275.475 1.095647997884736e-05 20880000
275.607 1.093083204969242e-05 20890000
275.7379999999999 1.094633417988639e-05 20900000
275.869 1.092003848589762e-05 20910000
276.001 1.092505638548822e-05 20920000
276.1319999999999 1.085968040936876e-05 20930000
276.263 1.083771767071168e-05 20940000
276.3939999999999 1.073458075447991e-05 20950000
276.527 1.072580532326878e-05 20960000
276.658 1.065649269006763e-05 20970000
276.789 1.071655072041589e-05 20980000
276.9209999999999 1.082341942771216e-05 20990000
277.052 1.082788285528733e-05 21000000
277.182 1.079378953536622e-05 21010000
277.315 1.076705002421378e-05 21020000
277.447 1.066064062861763e-05 21030000
277.578 1.059790864289885e-05 21040000
277.709 1.061066130972709e-05 21050000
277.84 1.066231596978209e-05 21060000
277.972 1.062867992439788e-05 21070000
278.1030000000001 1.05658574146664e-05 21080000
278.235 1.057357594903704e-05 21090000
278.366 1.048643058059283e-05 21100000
278.499 1.051487851969514e-05 21110000
278.629 1.054242112790475e-05 21120000
278.76 1.049103536039724e-05 21130000
278.891 1.038803704148617e-05 21140000
279.0219999999999 1.043984721007388e-05 21150000
279.154 1.038852670120102e-05 21160000
279.287 1.03790647839883e-05 21170000
279.4179999999999 1.028841582898088e-05 21180000
279.549 1.030400191390026e-05 21190000
279.681 1.039723575948749e-05 21200000
279.813 1.035430501914769e-05 21210000
279.9449999999999 1.03201525347543e-05 21220000
280.078 1.026861119917576e-05 21230000
280.21 1.02986364241799e-05 21240000
280.342 1.028599063563799e-05 21250000
280.473 1.033980459635613e-05 21260000
280.605 1.032985135929201e-05 21270000
280.737 1.034981114035753e-05 21280000
280.8679999999999 1.034258707631192e-05 21290000
280.999 1.031293508117638e-05 21300000
281.131 1.033498194668063e-05 21310000
281.263 1.031831474669797e-05 21320000
281.4039999999999 1.023452234864246e-05 21330000
281.5359999999999 1.019009942942271e-05 21340000
281.668 1.020678466566795e-05 21350000
281.8 1.013236319549471e-05 21360000
281.932 1.011739764219705e-05 21370000
282.064 1.007840860339699e-05 21380000
282.196 1.008973398995044e-05 21390000
282.328 1.011763270388728e-05 21400000
282.458 1.009144499492814e-05 21410000
282.59 1.00922587275499e-05 21420000
282.721 1.011849431090694e-05 21430000
282.851 1.014414669234364e-05 21440000
282.983 1.009940373028262e-05 21450000
283.115 1.015527324026393e-05 21460000
283.247 1.01137203884202e-05 21470000
283.379 1.011577581313094e-05 21480000
283.51 1.012668822262118e-05 21490000
283.641 1.005316660061729e-05 21500000
283.772 1.008395833738631e-05 21510000
283.904 1.002446712788466e-05 21520000
284.0359999999999 9.972728551189008e-06 21530000
284.167 9.909892035799385e-06 21540000
284.3 9.928276248889324e-06 21550000
284.432 9.973478666493399e-06 21560000
284.563 1.002785339478916e-05 21570000
284.6950000000001 1.006215143026977e-05 21580000
284.827 1.00778694261622e-05 21590000
284.96 1.007490922753365e-05 21600000
285.091 1.007302528984662e-05 21610000
285.224 1.000044757539766e-05 21620000
285.3559999999999 1.001786830855009e-05 21630000
285.4879999999999 1.001181379392722e-05 21640000
285.619 9.974502201528921e-06 21650000
285.75 9.970336811115345e-06 21660000
285.8819999999999 9.923013893400099e-06 21670000
286.013 9.937376345002239e-06 21680000
286.145 9.83322900382607e-06 21690000
286.276 9.857953321017673e-06 21700000
286.408 9.922285902862997e-06 21710000
286.539 9.854105331388776e-06 21720000
286.671 9.850015921411224e-06 21730000
286.802 9.789696687059226e-06 21740000
286.944 9.79171890777964e-06 21750000
287.076 9.789660291772516e-06 21760000
287.207 9.789963642215293e-06 21770000
287.339 9.831209835252782e-06 21780000
287.471 9.875970166797389e-06 21790000
287.604 9.930753319932125e-06 21800000
287.735 9.988535509101635e-06 21810000
287.867 9.946247792828022e-06 21820000
287.999 9.982788450436532e-06 21830000
288.1299999999999 9.97924145421499e-06 21840000
288.261 9.937016421754703e-06 21850000
288.393 9.876386913709515e-06 21860000
288.526 9.875750997721878e-06 21870000
288.657 9.885701654782372e-06 21880000
288.789 9.871237742449324e-06 21890000
288.922 9.808126668522105e-06 21900000
289.053 9.77832371181481e-06 21910000
289.1849999999999 9.747633818852888e-06 21920000
289.318 9.723165393639614e-06 21930000
289.4499999999999 9.693183587516258e-06 21940000
289.581 9.744687757134687e-06 21950000
289.7119999999999 9.701128296290396e-06 21960000
289.843 9.613623186354975e-06 21970000
289.974 9.649278054958255e-06 21980000
290.1059999999999 9.60503738484462e-06 21990000
290.237 9.607529747413059e-06 22000000
290.369 9.540058597555582e-06 22010000
290.5 9.456297301972163e-06 22020000
290.632 9.424696226048805e-06 22030000
290.764 9.444523815878964e-06 22040000
290.896 9.481877566971077e-06 22050000
291.028 9.508285207829109e-06 22060000
291.159 9.53433904336854e-06 22070000
291.291 9.504041774669135e-06 22080000
291.422 9.491400072714003e-06 22090000
291.553 9.512807776223887e-06 22100000
291.694 9.390200462018533e-06 22110000
291.825 9.374446998017277e-06 22120000
291.958 9.385141385210193e-06 22130000
292.089 9.399690377624595e-06 22140000
292.222 9.426165758315772e-06 22150000
292.357 9.32604137227174e-06 22160000
292.493 9.216132915820482e-06 22170000
292.627 9.186121966429425e-06 22180000
292.761 9.176561077936585e-06 22190000
292.894 9.105867694826673e-06 22200000
293.028 9.127252293314357e-06 22210000
293.163 9.168820471763856e-06 22220000
293.297 9.088875460348639e-06 22230000
293.432 9.132565393400823e-06 22240000
293.566 9.051977573963831e-06 22250000
293.702 9.043761076816547e-06 22260000
293.837 9.099917962730117e-06 22270000
293.9730000000001 9.050408382829853e-06 22280000
294.106 8.982747532090573e-06 22290000
294.24 8.956655653571405e-06 22300000
294.373 8.918875893523438e-06 22310000
294.506 8.892444035248023e-06 22320000
294.637 8.928898706662237e-06 22330000
294.769 8.941395317936312e-06 22340000
294.9 8.891593915291154e-06 22350000
295.035 8.948874690995837e-06 22360000
295.169 8.960728489573717e-06 22370000
295.3049999999999 8.96422845357126e-06 22380000
295.439 8.934329705051922e-06 22390000
295.571 8.922520126271126e-06 22400000
295.706 8.921752668692486e-06 22410000
295.8509999999999 8.950679596906727e-06 22420000
295.984 8.949550629076519e-06 22430000
296.119 8.929957487827392e-06 22440000
296.252 8.860883370538417e-06 22450000
296.385 8.878713610488438e-06 22460000
296.518 8.884672890074051e-06 22470000
296.65 8.877954366104382e-06 22480000
296.781 8.815590210945295e-06 22490000
296.912 8.859758223146232e-06 22500000
297.044 8.85667057683071e-06 22510000
297.176 8.889164475114063e-06 22520000
297.308 8.897964763832448e-06 22530000
297.439 8.875495942010114e-06 22540000
297.571 8.8830701873082e-06 22550000
297.702 8.853687376947714e-06 22560000
297.835 8.775617634835288e-06 22570000
297.968 8.755290186770892e-06 22580000
298.1 8.810378974786914e-06 22590000
298.2310000000001 8.811963639660722e-06 22600000
298.363 8.767910861743633e-06 22610000
298.495 8.724889867340344e-06 22620000
298.626 8.721916241408038e-06 22630000
298.754 8.684751533298603e-06 22640000
298.886 8.667664839880804e-06 22650000
299.018 8.677927921917413e-06 22660000
299.15 8.674200892499432e-06 22670000
299.284 8.6119424522069e-06 22680000
299.417 8.551796002713085e-06 22690000
299.551 8.548994593589452e-06 22700000
299.682 8.582480280027239e-06 22710000
299.824 8.621122420814938e-06 22720000
299.956 8.625351112830094e-06 22730000
300.09 8.628036437949183e-06 22740000
300.222 8.601048852614151e-06 22750000
300.353 8.59809967126119e-06 22760000
300.49 8.603446396529047e-06 22770000
300.626 8.630655055229271e-06 22780000
300.761 8.527723062390356e-06 22790000
300.895 8.503191430074764e-06 22800000
301.028 8.502372696882556e-06 22810000
301.161 8.522517856125888e-06 22820000
301.295 8.510420603470087e-06 22830000
301.428 8.472897051111034e-06 22840000
301.564 8.482977036982204e-06 22850000
301.698 8.477044330219566e-06 22860000
301.8339999999999 8.429553070162801e-06 22870000
301.968 8.488235907866823e-06 22880000
302.1030000000001 8.506894755821876e-06 22890000
302.238 8.467945979432048e-06 22900000
302.3699999999999 8.495608038719218e-06 22910000
302.5049999999999 8.460673242678834e-06 22920000
302.64 8.45745274447254e-06 22930000
302.775 8.408495344089817e-06 22940000
302.91 8.361470985096935e-06 22950000
303.048 8.368302533415331e-06 22960000
303.193 8.370392603354492e-06 22970000
303.326 8.397137270050101e-06 22980000
303.46 8.380021504566351e-06 22990000
303.593 8.403247750930212e-06 23000000
303.725 8.358778439036858e-06 23010000
303.861 8.349393414935716e-06 23020000
303.995 8.348688438689531e-06 23030000
304.126 8.40495270947542e-06 23040000
304.26 8.404822140564889e-06 23050000
304.393 8.363778332983067e-06 23060000
304.525 8.397821255739461e-06 23070000
304.658 8.429275689791153e-06 23080000
304.79 8.316904636194465e-06 23090000
304.921 8.377675973993236e-06 23100000
305.057 8.458881813784562e-06 23110000
305.194 8.441058752040677e-06 23120000
305.331 8.488706914765448e-06 23130000
305.467 8.545368088933432e-06 23140000
305.605 8.503364927069625e-06 23150000
305.742 8.531469057159365e-06 23160000
305.878 8.566753428727362e-06 23170000
306.013 8.567086843656772e-06 23180000
306.146 8.560266692865755e-06 23190000
306.28 8.501134012643422e-06 23200000
306.425 8.477728943573372e-06 23210000
306.558 8.48416578255458e-06 23220000
306.693 8.435009611212515e-06 23230000
306.827 8.422563336349247e-06 23240000
306.959 8.451976480770958e-06 23250000
307.093 8.445740198090427e-06 23260000
307.227 8.352950313012592e-06 23270000
307.361 8.366310849252718e-06 23280000
307.493 8.328578153961242e-06 23290000
307.6249999999999 8.347311216425501e-06 23300000
307.761 8.349793206598617e-06 23310000
307.895 8.388600162976708e-06 23320000
308.028 8.439677290069017e-06 23330000
308.161 8.423708935197893e-06 23340000
308.297 8.47730340733301e-06 23350000
308.433 8.483005997661276e-06 23360000
308.568 8.514112939761842e-06 23370000
308.7 8.540138192914597e-06 23380000
308.8320000000001 8.583273087483964e-06 23390000
308.967 8.578067647973257e-06 23400000
309.099 8.592110919560078e-06 23410000
309.232 8.654540555860621e-06 23420000
309.3650000000001 8.705207914379665e-06 23430000
309.51 8.673442780078993e-06 23440000
309.647 8.695648396316219e-06 23450000
309.784 8.710312540916592e-06 23460000
309.918 8.696121658245906e-06 23470000
310.054 8.76120874695728e-06 23480000
310.1899999999999 8.7867123338725e-06 23490000
310.323 8.79138639685416e-06 23500000
310.457 8.764683259963246e-06 23510000
310.592 8.723350703926197e-06 23520000
310.726 8.725452436869001e-06 23530000
310.859 8.759192774351205e-06 23540000
310.994 8.757642706781954e-06 23550000
311.1270000000001 8.762844034041282e-06 23560000
311.264 8.743065345964799e-06 23570000
311.397 8.775729176021628e-06 23580000
311.53 8.711682725535591e-06 23590000
311.667 8.633822971542446e-06 23600000
311.806 8.649310531115604e-06 23610000
311.942 8.649639028687379e-06 23620000
312.08 8.637270437305215e-06 23630000
312.217 8.685803296204044e-06 23640000
312.35 8.687208729054118e-06 23650000
312.491 8.672385545047771e-06 23660000
312.621 8.684557101503591e-06 23670000
312.752 8.637278450703246e-06 23680000
312.883 8.626365447838603e-06 23690000
313.015 8.671400496414548e-06 23700000
313.146 8.690825105483683e-06 23710000
313.281 8.667221234766711e-06 23720000
313.4130000000001 8.702005118357604e-06 23730000
313.546 8.678226190964595e-06 23740000
313.678 8.68047201334479e-06 23750000
313.81 8.645035471626709e-06 23760000
313.9410000000001 8.630785841491923e-06 23770000
314.074 8.60439304282585e-06 23780000
314.205 8.668579137339724e-06 23790000
314.339 8.641715428089313e-06 23800000
314.4710000000001 8.65206169021466e-06 23810000
314.604 8.642186304258497e-06 23820000
314.737 8.659566023301022e-06 23830000
314.87 8.585160049431214e-06 23840000
315.004 8.623797029787373e-06 23850000
315.149 8.672985400556213e-06 23860000
315.283 8.693491922077599e-06 23870000
315.417 8.694777728091601e-06 23880000
315.551 8.718408697994074e-06 23890000
315.684 8.694433974733113e-06 23900000
315.823 8.71895819077216e-06 23910000
315.961 8.70888304154162e-06 23920000
316.097 8.74087050523371e-06 23930000
316.235 8.71002924029308e-06 23940000
316.373 8.711930716258605e-06 23950000
316.5110000000001 8.714767095999761e-06 23960000
316.649 8.708611340936352e-06 23970000
316.786 8.686005079569379e-06 23980000
316.924 8.671689119305973e-06 23990000
317.056 8.634947015893888e-06 24000000
317.19 8.607564942697133e-06 24010000
317.323 8.621925624233454e-06 24020000
317.46 8.649726916505269e-06 24030000
317.596 8.632473660926505e-06 24040000
317.739 8.597785368912042e-06 24050000
317.8699999999999 8.545286298372449e-06 24060000
318.002 8.489444685522661e-06 24070000
318.134 8.457337725667045e-06 24080000
318.271 8.457269279587849e-06 24090000
318.404 8.480025713687893e-06 24100000
318.5360000000001 8.474278079636008e-06 24110000
318.674 8.507468278242075e-06 24120000
318.808 8.514596661877133e-06 24130000
318.94 8.471399012726128e-06 24140000
319.0720000000001 8.461544538021444e-06 24150000
319.204 8.46998811154022e-06 24160000
319.337 8.440562071974727e-06 24170000
319.471 8.424523756546442e-06 24180000
319.6030000000001 8.390582027137212e-06 24190000
319.7350000000001 8.370548579183882e-06 24200000
319.867 8.35233973434637e-06 24210000
319.998 8.341819267899193e-06 24220000
320.143 8.344182573518522e-06 24230000
320.276 8.313552707183943e-06 24240000
320.408 8.355726939214647e-06 24250000
320.544 8.361242295555296e-06 24260000
320.68 8.384716330362306e-06 24270000
320.811 8.303345250308889e-06 24280000
320.944 8.336534215790226e-06 24290000
321.0770000000001 8.234421857363518e-06 24300000
321.215 8.245820571357116e-06 24310000
321.353 8.243374913509296e-06 24320000
321.491 8.267830973539442e-06 24330000
321.6250000000001 8.223957953519223e-06 24340000
321.756 8.208588479586614e-06 24350000
321.893 8.210214931215674e-06 24360000
322.026 8.217857832087648e-06 24370000
322.158 8.225121496051501e-06 24380000
322.29 8.172540603609218e-06 24390000
322.4230000000001 8.182172836114136e-06 24400000
322.563 8.189218418427907e-06 24410000
322.694 8.194202755594798e-06 24420000
322.825 8.119609920421654e-06 24430000
322.957 8.097935122656664e-06 24440000
323.0890000000001 8.084223941163487e-06 24450000
323.222 8.078473498558484e-06 24460000
323.356 8.087907735337482e-06 24470000
323.489 8.057935318958371e-06 24480000
323.627 8.075928358418331e-06 24490000
323.765 8.086257077680895e-06 24500000
323.903 8.073387064879653e-06 24510000
324.038 8.058178626909613e-06 24520000
324.171 8.153050925354609e-06 24530000
324.3030000000001 8.212864706262804e-06 24540000
324.434 8.233906404268138e-06 24550000
324.5670000000001 8.255839658569228e-06 24560000
324.698 8.303812668857772e-06 24570000
324.842 8.294663334801417e-06 24580000
324.979 8.214876542107465e-06 24590000
325.116 8.212544225099473e-06 24600000
325.253 8.184046301787764e-06 24610000
325.39 8.227702686088145e-06 24620000
325.527 8.173871630365947e-06 24630000
325.66 8.133498184448708e-06 24640000
325.795 8.094225347809664e-06 24650000
325.928 8.078069197421965e-06 24660000
326.059 8.09234817200137e-06 24670000
326.192 8.062481868243175e-06 24680000
326.328 8.113349499485136e-06 24690000
326.463 8.076890172415774e-06 24700000
326.596 8.06455217603124e-06 24710000
326.7270000000001 8.105562537377121e-06 24720000
326.86 8.120551280512263e-06 24730000
326.991 8.088593519129668e-06 24740000
327.133 8.044784556365417e-06 24750000
327.265 8.088302652795815e-06 24760000
327.397 8.109862545359665e-06 24770000
327.53 8.080888839247996e-06 24780000
327.667 8.151095465014688e-06 24790000
327.8 8.095879798395252e-06 24800000
327.932 8.079277263444136e-06 24810000
328.064 8.037416159023862e-06 24820000
328.2019999999999 8.032482880633679e-06 24830000
328.34 8.012765015756188e-06 24840000
328.477 8.069919920263449e-06 24850000
328.6139999999999 8.089655963248421e-06 24860000
328.7459999999999 8.090795823968171e-06 24870000
328.877 8.028833502573672e-06 24880000
329.009 8.023874900867575e-06 24890000
329.143 8.042192895598686e-06 24900000
329.287 8.093884096440717e-06 24910000
329.421 8.108856643318243e-06 24920000
329.555 8.131066944971492e-06 24930000
329.689 8.134024686996984e-06 24940000
329.826 8.129387655710676e-06 24950000
329.9639999999999 8.161398208905951e-06 24960000
330.102 8.166514150120356e-06 24970000
330.24 8.172054175796347e-06 24980000
330.373 8.180175731166784e-06 24990000
330.5059999999999 8.18061470343746e-06 25000000
330.6399999999999 8.207517871107911e-06 25010000
330.773 8.182723402752084e-06 25020000
330.907 8.192577373210052e-06 25030000
331.038 8.217536193390418e-06 25040000
331.1709999999999 8.247675805636259e-06 25050000
331.302 8.251916877335363e-06 25060000
331.445 8.257261862322654e-06 25070000
331.5769999999999 8.244922429952735e-06 25080000
331.7089999999999 8.237408912948969e-06 25090000
331.844 8.222821758982816e-06 25100000
331.978 8.209801704905669e-06 25110000
332.11 8.15485777301614e-06 25120000
332.245 8.205654897924566e-06 25130000
332.377 8.189564601929343e-06 25140000
332.509 8.178143462739213e-06 25150000
332.6439999999999 8.213884431261679e-06 25160000
332.7789999999999 8.263663425748952e-06 25170000
332.914 8.208811398412821e-06 25180000
333.05 8.186708998292241e-06 25190000
333.184 8.214295401086697e-06 25200000
333.329 8.168828722658253e-06 25210000
333.465 8.146582279917921e-06 25220000
333.598 8.156614282380511e-06 25230000
333.7319999999999 8.24690448280242e-06 25240000
333.867 8.230458820562831e-06 25250000
334.002 8.239169292435224e-06 25260000
334.135 8.30142075956555e-06 25270000
334.2679999999999 8.35329095081102e-06 25280000
334.399 8.32302507003698e-06 25290000
334.53 8.304838130525229e-06 25300000
334.662 8.291502658911699e-06 25310000
334.7929999999999 8.280975910726583e-06 25320000
334.926 8.289813499111939e-06 25330000
335.057 8.288496817731539e-06 25340000
335.19 8.298788804614238e-06 25350000
335.3299999999999 8.2728973152351e-06 25360000
335.462 8.311398049902703e-06 25370000
335.5939999999999 8.321468917007893e-06 25380000
335.7259999999999 8.339829072738109e-06 25390000
335.857 8.364772418326488e-06 25400000
335.988 8.387818709409225e-06 25410000
336.122 8.371695509697473e-06 25420000
336.255 8.376184218228814e-06 25430000
336.386 8.398745187061818e-06 25440000
336.518 8.365440886915889e-06 25450000
336.651 8.369371184287483e-06 25460000
336.7819999999999 8.358896183276477e-06 25470000
336.915 8.355855220486064e-06 25480000
337.047 8.365809128036038e-06 25490000
337.1879999999999 8.333185154899265e-06 25500000
337.3209999999999 8.308980297407398e-06 25510000
337.456 8.308159800210988e-06 25520000
337.598 8.24587679727514e-06 25530000
337.73 8.271562067807495e-06 25540000
337.863 8.275015927561647e-06 25550000
337.996 8.27529879128125e-06 25560000
338.129 8.250247698250287e-06 25570000
338.263 8.335830986496451e-06 25580000
338.395 8.38511616227366e-06 25590000
338.527 8.400672054139438e-06 25600000
338.66 8.399061606415568e-06 25610000
338.7929999999999 8.373627688969157e-06 25620000
338.927 8.359709878328303e-06 25630000
339.069 8.306655630777824e-06 25640000
339.201 8.342399809884927e-06 25650000
339.3399999999999 8.325547252628487e-06 25660000
339.476 8.279973861898082e-06 25670000
339.611 8.257914364810188e-06 25680000
339.747 8.263645655055667e-06 25690000
339.8809999999999 8.284932834803603e-06 25700000
340.013 8.293412618600088e-06 25710000
340.145 8.260824138850292e-06 25720000
340.276 8.271364478064093e-06 25730000
340.408 8.300188417543796e-06 25740000
340.538 8.278949247439493e-06 25750000
340.67 8.2827378255061e-06 25760000
340.802 8.282471338816994e-06 25770000
340.943 8.276093142349717e-06 25780000
341.074 8.259423564076242e-06 25790000
341.206 8.297980123906656e-06 25800000
341.338 8.279956051969125e-06 25810000
341.469 8.314400972137801e-06 25820000
341.602 8.278830729449543e-06 25830000
341.732 8.312010278465922e-06 25840000
341.863 8.32214363141506e-06 25850000
341.9939999999999 8.288942532920223e-06 25860000
342.125 8.301237475233375e-06 25870000
342.256 8.290704307798965e-06 25880000
342.387 8.273272648339021e-06 25890000
342.519 8.282631290222062e-06 25900000
342.66 8.310017137914933e-06 25910000
342.791 8.306736165727873e-06 25920000
342.9219999999999 8.277197531227095e-06 25930000
343.054 8.280606069757049e-06 25940000
343.185 8.296990786153223e-06 25950000
343.317 8.311550518013909e-06 25960000
343.449 8.290974076621799e-06 25970000
343.58 8.322219803710825e-06 25980000
343.712 8.327086417431921e-06 25990000
343.8439999999999 8.261443531660454e-06 26000000
343.975 8.263712202983649e-06 26010000
344.1079999999999 8.276076253491577e-06 26020000
344.239 8.254930001842876e-06 26030000
344.372 8.242952130954866e-06 26040000
344.5119999999999 8.24734793926871e-06 26050000
344.643 8.229582657678082e-06 26060000
344.775 8.235664231135004e-06 26070000
344.9059999999999 8.250825021368204e-06 26080000
345.038 8.279085193981406e-06 26090000
345.17 8.186384274819958e-06 26100000
345.302 8.207697554741296e-06 26110000
345.434 8.156574692873423e-06 26120000
345.566 8.141907802935506e-06 26130000
345.697 8.165173071874507e-06 26140000
345.829 8.162787168142064e-06 26150000
345.96 8.150459541732326e-06 26160000
346.102 8.198872152701069e-06 26170000
346.234 8.208782968202436e-06 26180000
346.364 8.258885796205279e-06 26190000
346.496 8.247895774217186e-06 26200000
346.627 8.226182054379044e-06 26210000
346.759 8.218640087604227e-06 26220000
346.8919999999999 8.218930140975082e-06 26230000
347.0239999999999 8.199879320512624e-06 26240000
347.154 8.218316826227693e-06 26250000
347.286 8.21792594797482e-06 26260000
347.417 8.224357129447071e-06 26270000
347.5479999999999 8.247634149512264e-06 26280000
347.681 8.331511840928801e-06 26290000
347.8219999999999 8.352895691741544e-06 26300000
347.954 8.383505906066423e-06 26310000
348.085 8.357894623794401e-06 26320000
348.216 8.332576739127192e-06 26330000
348.347 8.350458960736457e-06 26340000
348.479 8.342661098512821e-06 26350000
348.611 8.285223560302579e-06 26360000
348.7430000000001 8.232336399532267e-06 26370000
348.875 8.278858612172373e-06 26380000
349.007 8.245836620417768e-06 26390000
349.14 8.249828665677057e-06 26400000
349.273 8.22683162391928e-06 26410000
349.415 8.225081324476906e-06 26420000
349.547 8.207368634194535e-06 26430000
349.679 8.177810042622858e-06 26440000
349.812 8.16508563037857e-06 26450000
349.944 8.117942226015538e-06 26460000
350.077 8.094485046247212e-06 26470000
350.21 8.101257801595759e-06 26480000
350.343 8.10019568149788e-06 26490000
350.477 8.13681705182571e-06 26500000
350.61 8.072577385717683e-06 26510000
350.7430000000001 8.103297381435558e-06 26520000
350.877 8.054172405745477e-06 26530000
351.023 8.071236822045282e-06 26540000
351.157 8.08950279513937e-06 26550000
351.291 8.074119373324181e-06 26560000
351.424 8.119393998371016e-06 26570000
351.558 8.109228997842126e-06 26580000
351.692 8.096592347117747e-06 26590000
351.826 8.140418732182789e-06 26600000
351.9590000000001 8.085198617432066e-06 26610000
352.091 8.114666466077024e-06 26620000
352.224 8.13813474409365e-06 26630000
352.357 8.121445768819085e-06 26640000
352.491 8.106272144299881e-06 26650000
352.636 8.099599365704059e-06 26660000
352.77 8.085112444930111e-06 26670000
352.903 8.046617711233442e-06 26680000
353.037 8.073879445626632e-06 26690000
353.171 8.062567688581105e-06 26700000
353.304 8.031258705847802e-06 26710000
353.438 8.019439045646849e-06 26720000
353.571 8.026612125743484e-06 26730000
353.7049999999999 7.974135914340013e-06 26740000
353.839 7.925299624357995e-06 26750000
353.974 7.907693127525645e-06 26760000
354.119 7.903715164650264e-06 26770000
354.252 7.922872415950367e-06 26780000
354.3870000000001 7.932870432932903e-06 26790000
354.52 7.963175639892207e-06 26800000
354.652 7.930931211885382e-06 26810000
354.7859999999999 7.919332092601511e-06 26820000
354.92 7.896969498075601e-06 26830000
355.054 7.846880900947575e-06 26840000
355.187 7.880583967056541e-06 26850000
355.319 7.913223065823498e-06 26860000
355.452 7.916560446556358e-06 26870000
355.585 7.884593489226586e-06 26880000
355.727 7.904022389012305e-06 26890000
355.86 7.878118919861537e-06 26900000
355.993 7.917084843916683e-06 26910000
356.125 7.932096269609815e-06 26920000
356.259 7.911903156473963e-06 26930000
356.391 7.891057745982073e-06 26940000
356.5219999999999 7.868965329334167e-06 26950000
356.6539999999999 7.874525842121729e-06 26960000
356.785 7.937508034129072e-06 26970000
356.917 7.890344391550953e-06 26980000
357.05 7.873404139262416e-06 26990000
357.191 7.859893606631329e-06 27000000
357.324 7.876231109218465e-06 27010000
357.4570000000001 7.882733545859514e-06 27020000
357.5890000000001 7.840389821066006e-06 27030000
357.72 7.82563640958938e-06 27040000
357.853 7.820354590600038e-06 27050000
357.984 7.829867915412834e-06 27060000
358.115 7.829542849221467e-06 27070000
358.246 7.881582984518245e-06 27080000
358.3779999999999 7.923196322300946e-06 27090000
358.509 7.980972152494254e-06 27100000
358.65 7.996398981446361e-06 27110000
358.782 8.015211242559352e-06 27120000
358.913 8.072879367611948e-06 27130000
359.046 8.10927426343489e-06 27140000
359.179 8.038829431594035e-06 27150000
359.311 8.024046768768721e-06 27160000
359.443 7.955786691014379e-06 27170000
359.576 7.982398769418686e-06 27180000
359.706 7.941100991423898e-06 27190000
359.839 7.92653587075862e-06 27200000
359.971 7.941832255715959e-06 27210000
360.113 7.944768841309188e-06 27220000
360.246 7.930373986733485e-06 27230000
360.3819999999999 7.936962230944119e-06 27240000
360.518 7.968948839847169e-06 27250000
360.648 7.924409168744645e-06 27260000
360.7799999999999 7.902832633561555e-06 27270000
360.913 7.877592205684443e-06 27280000
361.046 7.840195836637603e-06 27290000
361.179 7.817342988418966e-06 27300000
361.311 7.866876364904626e-06 27310000
361.4539999999999 7.852550907022229e-06 27320000
361.589 7.889134476847069e-06 27330000
361.7239999999999 7.885309592418931e-06 27340000
361.8559999999999 7.89385460358076e-06 27350000
361.9959999999999 7.949189870719527e-06 27360000
362.136 7.937059150141925e-06 27370000
362.2729999999999 7.90873663724212e-06 27380000
362.4089999999999 7.895286355749178e-06 27390000
362.5389999999999 7.889621392294325e-06 27400000
362.6709999999999 7.934423376462859e-06 27410000
362.8029999999999 7.881882126832573e-06 27420000
362.9439999999999 7.847374341871711e-06 27430000
363.076 7.832843541408865e-06 27440000
363.208 7.854641028569486e-06 27450000
363.3379999999999 7.86337539429793e-06 27460000
363.4709999999999 7.842467104889538e-06 27470000
363.603 7.829128806581338e-06 27480000
363.734 7.824337822810838e-06 27490000
363.865 7.788519070768866e-06 27500000
363.997 7.816946327133513e-06 27510000
364.128 7.81987512306947e-06 27520000
364.2689999999999 7.84868383008742e-06 27530000
364.401 7.849097144790326e-06 27540000
364.5309999999999 7.838458238695468e-06 27550000
364.662 7.872681251171682e-06 27560000
364.795 7.861972865109805e-06 27570000
364.925 7.853237490090792e-06 27580000
365.057 7.823790534784404e-06 27590000
365.189 7.857653882371612e-06 27600000
365.3209999999999 7.863981666201555e-06 27610000
365.4519999999999 7.916838429215717e-06 27620000
365.583 7.914420211727726e-06 27630000
365.7239999999999 7.85392495747353e-06 27640000
365.8539999999999 7.920340846855504e-06 27650000
365.9859999999999 7.895818233827363e-06 27660000
366.1179999999999 7.843125769309007e-06 27670000
366.2499999999999 7.842586376630335e-06 27680000
366.3839999999999 7.842025140478228e-06 27690000
366.5149999999999 7.81349384335358e-06 27700000
366.647 7.806921366089201e-06 27710000
366.7779999999999 7.808172102850978e-06 27720000
366.9109999999999 7.794236122803771e-06 27730000
367.0519999999999 7.735897575889498e-06 27740000
367.183 7.732705939109477e-06 27750000
367.315 7.675897082967611e-06 27760000
367.446 7.661406679735679e-06 27770000
367.5779999999999 7.686233856481315e-06 27780000
367.71 7.655075093918423e-06 27790000
367.8419999999999 7.646561360704605e-06 27800000
367.9739999999999 7.639875800333852e-06 27810000
368.1119999999999 7.656650113587529e-06 27820000
368.246 7.612841831208626e-06 27830000
368.389 7.612657767628392e-06 27840000
368.5219999999999 7.594762528742031e-06 27850000
368.655 7.598781111797325e-06 27860000
368.79 7.557910690174485e-06 27870000
368.9229999999999 7.592712596983405e-06 27880000
369.0569999999999 7.596626704352563e-06 27890000
369.1879999999999 7.61129327158879e-06 27900000
369.3209999999999 7.59118054860359e-06 27910000
369.4539999999999 7.616496344471251e-06 27920000
369.5959999999999 7.602266368017641e-06 27930000
369.728 7.611597652734298e-06 27940000
369.86 7.636172057904729e-06 27950000
369.9929999999999 7.690040382426231e-06 27960000
370.1249999999999 7.749592307686664e-06 27970000
370.257 7.751788507471176e-06 27980000
370.391 7.758291971849298e-06 27990000
370.5239999999999 7.789012159670904e-06 28000000
370.6569999999999 7.737355312003629e-06 28010000
370.79 7.705506965727385e-06 28020000
370.933 7.658530328368394e-06 28030000
371.067 7.671035345361674e-06 28040000
371.199 7.605987277077262e-06 28050000
371.3319999999999 7.588929550033711e-06 28060000
371.4669999999999 7.572648137251182e-06 28070000
371.6019999999999 7.544250230968301e-06 28080000
371.734 7.54277370731888e-06 28090000
371.867 7.538692899344927e-06 28100000
372.0009999999999 7.539086163659237e-06 28110000
372.1339999999999 7.504603588508834e-06 28120000
372.277 7.464642295459325e-06 28130000
372.4139999999999 7.407747734223546e-06 28140000
372.55 7.430776987212266e-06 28150000
372.6829999999999 7.385978496078209e-06 28160000
372.818 7.374886103023208e-06 28170000
372.952 7.398523549668271e-06 28180000
373.086 7.416481292675188e-06 28190000
373.2199999999999 7.380847344329872e-06 28200000
373.353 7.372236162424509e-06 28210000
373.4979999999999 7.353931954514155e-06 28220000
373.6339999999999 7.332095607840016e-06 28230000
373.768 7.377238351395611e-06 28240000
373.9019999999999 7.385486392671338e-06 28250000
374.0359999999999 7.394851258080489e-06 28260000
374.1689999999999 7.397844732830566e-06 28270000
374.302 7.399765102292695e-06 28280000
374.437 7.388379322427822e-06 28290000
374.5719999999999 7.375299844774887e-06 28300000
374.7059999999999 7.34110668828597e-06 28310000
374.849 7.36618303432912e-06 28320000
374.985 7.396859218470686e-06 28330000
375.1199999999999 7.360120172908751e-06 28340000
375.255 7.368135577144107e-06 28350000
375.391 7.392250964913935e-06 28360000
375.525 7.351719089683237e-06 28370000
375.6599999999999 7.382256414973452e-06 28380000
375.795 7.376790880817096e-06 28390000
375.9299999999999 7.369110898809075e-06 28400000
376.0739999999999 7.369431405047711e-06 28410000
376.2099999999999 7.351563760890614e-06 28420000
376.345 7.322360525819489e-06 28430000
376.477 7.312103883375898e-06 28440000
376.6089999999999 7.266531038898966e-06 28450000
376.7419999999999 7.258261833337834e-06 28460000
376.8739999999999 7.281193565436861e-06 28470000
377.0069999999999 7.2427866280915e-06 28480000
377.139 7.198040774296508e-06 28490000
377.2799999999999 7.192926150040895e-06 28500000
377.413 7.169900098057208e-06 28510000
377.545 7.200620732592034e-06 28520000
377.677 7.158993588128018e-06 28530000
377.812 7.121695493492381e-06 28540000
377.948 7.074571256692381e-06 28550000
378.083 7.099655869087413e-06 28560000
378.2169999999999 7.091248498247813e-06 28570000
378.3509999999999 7.064366305461298e-06 28580000
378.495 7.042459701427665e-06 28590000
378.629 7.029730971489217e-06 28600000
378.7639999999999 7.010616448947287e-06 28610000
378.899 7.030083792325492e-06 28620000
379.035 7.027709423032376e-06 28630000
379.1679999999999 7.017642529117806e-06 28640000
379.3029999999999 6.973892495154543e-06 28650000
379.4359999999999 6.973532484769034e-06 28660000
379.5679999999999 6.921461894080201e-06 28670000
379.7099999999999 6.927695477167776e-06 28680000
379.843 6.894282550841419e-06 28690000
379.975 6.905622969420758e-06 28700000
380.107 6.899762746625896e-06 28710000
380.24 6.909934323672737e-06 28720000
380.375 6.867856779461933e-06 28730000
380.508 6.867603285973221e-06 28740000
380.64 6.888124863679574e-06 28750000
380.7809999999999 6.91719583725891e-06 28760000
380.9139999999999 6.94271728912578e-06 28770000
381.048 6.920484548299734e-06 28780000
381.181 6.907934607316984e-06 28790000
381.312 6.917139595116647e-06 28800000
381.446 6.916233551305066e-06 28810000
381.5779999999999 6.918132676255953e-06 28820000
381.7099999999999 6.896509538466964e-06 28830000
381.841 6.903301589371637e-06 28840000
381.984 6.876918194901286e-06 28850000
382.1159999999999 6.854379513803976e-06 28860000
382.2479999999999 6.842911484176294e-06 28870000
382.3789999999999 6.876870393094292e-06 28880000
382.5119999999999 6.902406311643377e-06 28890000
382.646 6.849465232269577e-06 28900000
382.7779999999999 6.84636688154545e-06 28910000
382.9089999999999 6.851324214450985e-06 28920000
383.043 6.822911354042093e-06 28930000
383.189 6.854745900205383e-06 28940000
383.327 6.8239305983019e-06 28950000
383.4619999999999 6.806772884605043e-06 28960000
383.5959999999999 6.795724904813314e-06 28970000
383.73 6.764540768071115e-06 28980000
383.865 6.748603415991425e-06 28990000
383.999 6.740665744792159e-06 29000000
384.1319999999999 6.742143757467762e-06 29010000
384.2719999999999 6.737956133890983e-06 29020000
384.403 6.762272558480521e-06 29030000
384.54 6.805733894773624e-06 29040000
384.6759999999999 6.7970582746882e-06 29050000
384.8089999999999 6.75695061401438e-06 29060000
384.9399999999999 6.771769736561815e-06 29070000
385.073 6.783096612607177e-06 29080000
385.205 6.786355951127671e-06 29090000
385.336 6.795129755765899e-06 29100000
385.477 6.789255084597951e-06 29110000
385.61 6.781748338566607e-06 29120000
385.742 6.799686666897442e-06 29130000
385.873 6.773041694215029e-06 29140000
386.004 6.781053762344623e-06 29150000
386.136 6.772814131336431e-06 29160000
386.266 6.759457757584328e-06 29170000
386.398 6.719796162564035e-06 29180000
386.5379999999999 6.696376158127894e-06 29190000
386.671 6.710143427071945e-06 29200000
386.801 6.717204330593698e-06 29210000
386.934 6.637128833030499e-06 29220000
387.067 6.60839498279876e-06 29230000
387.199 6.629649515752943e-06 29240000
387.331 6.65851981116482e-06 29250000
387.461 6.618671649270296e-06 29260000
387.602 6.621221558752883e-06 29270000
387.736 6.595748998813635e-06 29280000
387.869 6.599853433654733e-06 29290000
388.0019999999999 6.595268054331433e-06 29300000
388.134 6.665485493510859e-06 29310000
388.2659999999999 6.642469666659095e-06 29320000
388.3979999999999 6.642776976189755e-06 29330000
388.5319999999999 6.663281265780817e-06 29340000
388.665 6.682963992293163e-06 29350000
388.807 6.642309862591608e-06 29360000
388.9379999999999 6.595511565132277e-06 29370000
389.071 6.580651966271619e-06 29380000
389.202 6.568112895317752e-06 29390000
389.335 6.578441982559522e-06 29400000
389.466 6.604701516993592e-06 29410000
389.598 6.627787558539548e-06 29420000
389.73 6.596102023721224e-06 29430000
389.872 6.568961795391225e-06 29440000
390.003 6.564630691188566e-06 29450000
390.135 6.573335084546932e-06 29460000
390.267 6.589208096969549e-06 29470000
390.399 6.602834562545416e-06 29480000
390.5299999999999 6.575367100576437e-06 29490000
390.662 6.571431814955129e-06 29500000
390.795 6.627852138251406e-06 29510000
390.937 6.633437794819219e-06 29520000
391.069 6.639954418990794e-06 29530000
391.201 6.615902685917125e-06 29540000
391.3339999999999 6.621971603360842e-06 29550000
391.4649999999999 6.650463811377231e-06 29560000
391.5969999999999 6.61900417114509e-06 29570000
391.731 6.634319778276627e-06 29580000
391.865 6.596947554584613e-06 29590000
392.006 6.595089830056399e-06 29600000
392.1379999999999 6.608819254186294e-06 29610000
392.271 6.683966492975295e-06 29620000
392.403 6.686267010427591e-06 29630000
392.536 6.680529513654948e-06 29640000
392.6679999999999 6.684481470647289e-06 29650000
392.8 6.658621945730215e-06 29660000
392.932 6.683594798905679e-06 29670000
393.074 6.690219164970094e-06 29680000
393.207 6.681470992147056e-06 29690000
393.338 6.724945760091421e-06 29700000
393.47 6.723230043895786e-06 29710000
393.6019999999999 6.718252012164906e-06 29720000
393.735 6.717793825641864e-06 29730000
393.867 6.7311976495606e-06 29740000
393.999 6.737448975410259e-06 29750000
394.139 6.717490704775278e-06 29760000
394.271 6.706781996283422e-06 29770000
394.4039999999999 6.666967582758486e-06 29780000
394.5359999999999 6.655963949068388e-06 29790000
394.6679999999999 6.691707292218048e-06 29800000
394.801 6.703367946062202e-06 29810000
394.933 6.679610878792771e-06 29820000
395.067 6.664049714164785e-06 29830000
395.2089999999999 6.65426710696204e-06 29840000
395.342 6.644509106344879e-06 29850000
395.475 6.618820977495732e-06 29860000
395.609 6.586693586099484e-06 29870000
395.741 6.623290847879784e-06 29880000
395.873 6.573301052522765e-06 29890000
396.006 6.586478534565755e-06 29900000
396.148 6.584879545550882e-06 29910000
396.2809999999999 6.593094644966526e-06 29920000
396.414 6.562779628693503e-06 29930000
396.547 6.552036023147622e-06 29940000
396.679 6.526611345461849e-06 29950000
396.812 6.546174022429094e-06 29960000
396.945 6.558039187179868e-06 29970000
397.078 6.568938230484964e-06 29980000
397.2219999999999 6.605832847429475e-06 29990000
397.357 6.639487727420608e-06 30000000
397.4879999999999 6.650672942972196e-06 30010000
397.6199999999999 6.642504505754758e-06 30020000
397.7539999999999 6.628441186075144e-06 30030000
397.888 6.626760495637683e-06 30040000
398.02 6.623776076486426e-06 30050000
398.155 6.623153017284316e-06 30060000
398.296 6.619360984594877e-06 30070000
398.428 6.574050844429647e-06 30080000
398.564 6.586661837023592e-06 30090000
398.695 6.588087177740509e-06 30100000
398.829 6.59196156130553e-06 30110000
398.965 6.584586873240209e-06 30120000
399.098 6.556873358289876e-06 30130000
399.239 6.588444067389929e-06 30140000
399.373 6.592073762283982e-06 30150000
399.505 6.583072850998697e-06 30160000
399.638 6.54952128483794e-06 30170000
399.771 6.5568852989926e-06 30180000
399.902 6.575993617148266e-06 30190000
400.035 6.584806094606661e-06 30200000
400.167 6.592835992625142e-06 30210000
400.309 6.584087363568341e-06 30220000
400.442 6.566429697592673e-06 30230000
400.573 6.59662798302244e-06 30240000
400.705 6.546294062832253e-06 30250000
400.838 6.570063759184152e-06 30260000
400.972 6.561998143612905e-06 30270000
401.11 6.549544396200136e-06 30280000
401.255 6.4996254700596e-06 30290000
401.3919999999999 6.476767605319425e-06 30300000
401.524 6.48003220994167e-06 30310000
401.661 6.517791025944563e-06 30320000
401.795 6.541104076927742e-06 30330000
401.9299999999999 6.557550251387633e-06 30340000
402.068 6.543313861780037e-06 30350000
402.211 6.526615084237056e-06 30360000
402.3459999999999 6.53189616999279e-06 30370000
402.478 6.541465356141084e-06 30380000
402.609 6.509326618786454e-06 30390000
402.743 6.53972856031311e-06 30400000
402.8759999999999 6.565143690750949e-06 30410000
403.009 6.569825889758947e-06 30420000
403.145 6.576736581254429e-06 30430000
403.29 6.57400024949982e-06 30440000
403.423 6.567523859985755e-06 30450000
403.555 6.512210092507511e-06 30460000
403.687 6.516486103218426e-06 30470000
403.8199999999999 6.464571666667943e-06 30480000
403.953 6.464900178413256e-06 30490000
404.085 6.458956262988627e-06 30500000
404.23 6.452373008241972e-06 30510000
404.3629999999999 6.446309926599938e-06 30520000
404.497 6.416505875364008e-06 30530000
404.631 6.378173979310921e-06 30540000
404.765 6.370254504047726e-06 30550000
404.8979999999999 6.356785352362161e-06 30560000
405.031 6.358674481877289e-06 30570000
405.174 6.361150334234226e-06 30580000
405.309 6.371414153326407e-06 30590000
405.441 6.346870644797158e-06 30600000
405.574 6.326827466891442e-06 30610000
405.708 6.34881640668274e-06 30620000
405.842 6.382430670735866e-06 30630000
405.976 6.374669570539594e-06 30640000
406.116 6.374264038593192e-06 30650000
406.251 6.313047338837461e-06 30660000
406.383 6.300218383502343e-06 30670000
406.517 6.308220304777445e-06 30680000
406.65 6.299762451761155e-06 30690000
406.783 6.302863716065374e-06 30700000
406.9139999999999 6.339812292775442e-06 30710000
407.047 6.331174018149279e-06 30720000
407.19 6.330138834790006e-06 30730000
407.324 6.340431352933355e-06 30740000
407.4569999999999 6.368775268012644e-06 30750000
407.59 6.357000399621291e-06 30760000
407.7219999999999 6.353244858140445e-06 30770000
407.855 6.364270197027327e-06 30780000
407.9959999999999 6.356065542878331e-06 30790000
408.128 6.374159300259171e-06 30800000
408.261 6.379335208405247e-06 30810000
408.393 6.376743630295519e-06 30820000
408.527 6.422566853033333e-06 30830000
408.659 6.377256073784996e-06 30840000
408.792 6.34991530819641e-06 30850000
408.932 6.344586123601882e-06 30860000
409.063 6.342201469712202e-06 30870000
409.196 6.355522805636628e-06 30880000
409.328 6.370746964473798e-06 30890000
409.461 6.340364420081226e-06 30900000
409.5939999999999 6.321985371002759e-06 30910000
409.726 6.353757010827205e-06 30920000
409.869 6.348605354613544e-06 30930000
410.001 6.360560687308187e-06 30940000
410.136 6.367650243192332e-06 30950000
410.268 6.375764247139255e-06 30960000
410.401 6.350386562749209e-06 30970000
410.5339999999999 6.340681850184949e-06 30980000
410.6659999999999 6.361912731797052e-06 30990000
410.8099999999999 6.38488293437385e-06 31000000
410.943 6.403919448959064e-06 31010000
411.075 6.412686195334645e-06 31020000
411.208 6.442638008099969e-06 31030000
411.342 6.432353975021992e-06 31040000
411.475 6.402431308740582e-06 31050000
411.615 6.421141780429633e-06 31060000
411.76 6.411505503560154e-06 31070000
411.892 6.424112470493381e-06 31080000
412.023 6.424162605324449e-06 31090000
412.155 6.416170111679182e-06 31100000
412.287 6.470858502337851e-06 31110000
412.4179999999999 6.475454353255538e-06 31120000
412.549 6.454509425967938e-06 31130000
412.693 6.452591744770556e-06 31140000
412.826 6.454141463954205e-06 31150000
412.957 6.452023520504626e-06 31160000
413.0889999999999 6.435656196142073e-06 31170000
413.221 6.434038869898436e-06 31180000
413.3539999999999 6.426937856063664e-06 31190000
413.4859999999999 6.435168166034259e-06 31200000
413.627 6.44907932410641e-06 31210000
413.761 6.440648988521882e-06 31220000
413.894 6.449334005775538e-06 31230000
414.025 6.449765091641436e-06 31240000
414.157 6.441448304687403e-06 31250000
414.2910000000001 6.443267073075408e-06 31260000
414.434 6.416463964116784e-06 31270000
414.567 6.413510401450859e-06 31280000
414.701 6.424793963154665e-06 31290000
414.834 6.431647441337163e-06 31300000
414.969 6.421626074003009e-06 31310000
415.104 6.438587252591162e-06 31320000
415.238 6.447076348270245e-06 31330000
415.381 6.416989526981859e-06 31340000
415.514 6.36252140007153e-06 31350000
415.648 6.339434975718811e-06 31360000
415.782 6.35036820336438e-06 31370000
415.915 6.356389026943153e-06 31380000
416.0479999999999 6.355980444106486e-06 31390000
416.191 6.338574989367631e-06 31400000
416.349 6.341200556016464e-06 31410000
416.483 6.336860102756131e-06 31420000
416.617 6.344146815616861e-06 31430000
416.751 6.359365129046246e-06 31440000
416.885 6.355981505816639e-06 31450000
417.018 6.328905991710674e-06 31460000
417.16 6.325202660401357e-06 31470000
417.293 6.285919269296913e-06 31480000
417.426 6.267159139314264e-06 31490000
417.561 6.245005909386135e-06 31500000
417.694 6.253631050590324e-06 31510000
417.829 6.274116589828198e-06 31520000
417.963 6.261827668712583e-06 31530000
418.105 6.300179356155203e-06 31540000
418.237 6.262460562579518e-06 31550000
418.37 6.236963337765658e-06 31560000
418.502 6.225326040943984e-06 31570000
418.634 6.217638397281937e-06 31580000
418.768 6.259115798021885e-06 31590000
418.909 6.244363963501649e-06 31600000
419.042 6.238963001834814e-06 31610000
419.173 6.2047953029677e-06 31620000
419.3049999999999 6.170783897092627e-06 31630000
419.436 6.190797767854354e-06 31640000
419.568 6.185346216799542e-06 31650000
419.7 6.190006134530516e-06 31660000
419.841 6.204171580087952e-06 31670000
419.974 6.176069438435504e-06 31680000
420.1059999999999 6.198550507149905e-06 31690000
420.239 6.176984123182411e-06 31700000
420.371 6.198191055012052e-06 31710000
420.502 6.192804386319632e-06 31720000
420.6439999999999 6.199056856651559e-06 31730000
420.7769999999999 6.174717971851483e-06 31740000
420.909 6.140579604445143e-06 31750000
421.041 6.138466359428317e-06 31760000
421.173 6.136947763358348e-06 31770000
421.3049999999999 6.115327356238997e-06 31780000
421.437 6.124820230693271e-06 31790000
421.577 6.131417619381621e-06 31800000
421.71 6.159257817348011e-06 31810000
421.842 6.160106006987189e-06 31820000
421.9750000000001 6.153985483490501e-06 31830000
422.107 6.159600880185139e-06 31840000
422.24 6.160252082653666e-06 31850000
422.381 6.16558915301879e-06 31860000
422.513 6.172741726797801e-06 31870000
422.644 6.194252503701206e-06 31880000
422.778 6.211203278970173e-06 31890000
422.911 6.224396841865825e-06 31900000
423.043 6.262303433520157e-06 31910000
423.183 6.281668338924201e-06 31920000
423.316 6.25084746009242e-06 31930000
423.448 6.268581758268339e-06 31940000
423.58 6.279448354577943e-06 31950000
423.712 6.299320545865925e-06 31960000
423.8439999999999 6.296947817862096e-06 31970000
423.985 6.286255627246351e-06 31980000
424.116 6.290440692726999e-06 31990000
424.248 6.290539690739442e-06 32000000
424.3799999999999 6.286179019390946e-06 32010000
424.511 6.310266348066406e-06 32020000
424.643 6.296713832842464e-06 32030000
424.775 6.260544688118307e-06 32040000
424.915 6.237269894034794e-06 32050000
425.0470000000001 6.219157125693184e-06 32060000
425.179 6.194248974618338e-06 32070000
425.308 6.186770932906876e-06 32080000
425.441 6.19043147511968e-06 32090000
425.573 6.177884873402129e-06 32100000
425.714 6.186494504374846e-06 32110000
425.846 6.182155179978736e-06 32120000
425.979 6.166738811602576e-06 32130000
426.111 6.175108072217516e-06 32140000
426.243 6.214942657623416e-06 32150000
426.374 6.21982933276903e-06 32160000
426.515 6.21240511814031e-06 32170000
426.645 6.260486249796673e-06 32180000
426.777 6.288120668784244e-06 32190000
426.908 6.284877038365404e-06 32200000
427.039 6.315993302518625e-06 32210000
427.169 6.312840509930452e-06 32220000
427.309 6.337555486818078e-06 32230000
427.4399999999999 6.33655389009407e-06 32240000
427.571 6.354441125389191e-06 32250000
427.705 6.326291975106334e-06 32260000
427.837 6.307907735119487e-06 32270000
427.97 6.366869093792586e-06 32280000
428.114 6.368061689116923e-06 32290000
428.2470000000001 6.389341423959888e-06 32300000
428.381 6.366767837954144e-06 32310000
428.514 6.344189807529952e-06 32320000
428.647 6.341802143338961e-06 32330000
428.779 6.333641581656846e-06 32340000
428.91 6.326918434382677e-06 32350000
429.051 6.324497590745812e-06 32360000
429.182 6.306042049639124e-06 32370000
429.313 6.313062324852565e-06 32380000
429.444 6.274239026494305e-06 32390000
429.576 6.254836108242994e-06 32400000
429.707 6.282805375230998e-06 32410000
429.847 6.27810296477538e-06 32420000
429.979 6.326318707155153e-06 32430000
430.11 6.328376448327719e-06 32440000
430.243 6.338301144043007e-06 32450000
430.374 6.388339825773337e-06 32460000
430.5079999999999 6.367353583356078e-06 32470000
430.65 6.346282898127836e-06 32480000
430.781 6.3373373973121e-06 32490000
430.913 6.318074568298713e-06 32500000
431.045 6.329912351988596e-06 32510000
431.176 6.332919003132331e-06 32520000
431.316 6.361110326399464e-06 32530000
431.4470000000001 6.358435030829161e-06 32540000
431.579 6.365620177683696e-06 32550000
431.7110000000001 6.337725875175063e-06 32560000
431.842 6.372305773107364e-06 32570000
431.973 6.351872157225437e-06 32580000
432.113 6.321969399994807e-06 32590000
432.2450000000001 6.327582044991558e-06 32600000
432.377 6.318755710077914e-06 32610000
432.509 6.320771836703529e-06 32620000
432.641 6.297805340234342e-06 32630000
432.773 6.264171658769166e-06 32640000
432.913 6.280459768095314e-06 32650000
433.045 6.274484557461469e-06 32660000
433.177 6.260122436253215e-06 32670000
433.307 6.270873236414064e-06 32680000
433.439 6.251038859300125e-06 32690000
433.571 6.229304224236511e-06 32700000
433.711 6.209883879458452e-06 32710000
433.842 6.210799671545465e-06 32720000
433.973 6.231814959047649e-06 32730000
434.105 6.245205868247357e-06 32740000
434.236 6.184476463190069e-06 32750000
434.368 6.182296271803762e-06 32760000
434.508 6.158586078812484e-06 32770000
434.64 6.142776098558026e-06 32780000
434.772 6.097299233846999e-06 32790000
434.9030000000001 6.089323440645831e-06 32800000
435.036 6.064893452739215e-06 32810000
435.167 6.063486136661266e-06 32820000
435.306 6.063060186616384e-06 32830000
435.439 6.05250020336173e-06 32840000
435.57 6.026314468760806e-06 32850000
435.703 6.044758255228849e-06 32860000
435.833 6.069077686872644e-06 32870000
435.972 6.043266573731598e-06 32880000
436.102 6.065962804452099e-06 32890000
436.234 6.07068249814009e-06 32900000
436.365 6.067659846334518e-06 32910000
436.497 6.056941691145825e-06 32920000
436.629 6.033377797533867e-06 32930000
436.769 6.010248056964964e-06 32940000
436.902 5.990744137332285e-06 32950000
437.033 5.968994766771687e-06 32960000
437.165 5.956484020949408e-06 32970000
437.295 5.966752801143041e-06 32980000
437.427 5.961281149182031e-06 32990000
437.566 5.945895037363269e-06 33000000
437.698 5.927875068784128e-06 33010000
437.828 5.939809580064327e-06 33020000
437.961 5.992253468965837e-06 33030000
438.094 5.989573048690212e-06 33040000
438.234 6.001989710746579e-06 33050000
438.3650000000001 5.984796048052608e-06 33060000
438.497 5.966642034488499e-06 33070000
438.629 5.966980623336221e-06 33080000
438.76 5.95396332869314e-06 33090000
438.892 5.925789804191444e-06 33100000
439.032 5.925951429232384e-06 33110000
439.163 5.92484577233503e-06 33120000
439.296 5.932933213927485e-06 33130000
439.427 5.94971126446558e-06 33140000
439.559 5.926328881310452e-06 33150000
439.6899999999999 5.950774956778579e-06 33160000
439.8290000000001 5.937657107076469e-06 33170000
439.963 5.9293496559212e-06 33180000
440.094 5.922698606399392e-06 33190000
440.227 5.928622660286715e-06 33200000
440.359 5.915863985343388e-06 33210000
440.501 5.911428592126167e-06 33220000
440.635 5.8824990803034e-06 33230000
440.768 5.879648063695478e-06 33240000
440.902 5.886507733729081e-06 33250000
441.037 5.897325560566445e-06 33260000
441.17 5.924286254490122e-06 33270000
441.314 5.918613138965315e-06 33280000
441.448 5.942226479103543e-06 33290000
441.582 5.909262669163699e-06 33300000
441.714 5.898008347139555e-06 33310000
441.847 5.872252726019911e-06 33320000
441.988 5.843510094857504e-06 33330000
442.12 5.843794793934935e-06 33340000
442.251 5.844988339422549e-06 33350000
442.382 5.849907716326911e-06 33360000
442.514 5.834085745306655e-06 33370000
442.646 5.818135629006011e-06 33380000
442.7859999999999 5.813352678155296e-06 33390000
442.918 5.793770654556977e-06 33400000
443.051 5.765104383033569e-06 33410000
443.183 5.726368865189267e-06 33420000
443.314 5.701260430659913e-06 33430000
443.452 5.682730594049615e-06 33440000
443.584 5.668222446526431e-06 33450000
443.715 5.713619996499507e-06 33460000
443.847 5.674447950222925e-06 33470000
443.978 5.652010784822291e-06 33480000
444.11 5.638404126779712e-06 33490000
444.251 5.585500434021022e-06 33500000
444.383 5.559868649634812e-06 33510000
444.514 5.574893008359067e-06 33520000
444.646 5.578966323298822e-06 33530000
444.778 5.574081237329731e-06 33540000
444.918 5.576235653600744e-06 33550000
445.05 5.610443733931808e-06 33560000
445.182 5.624254366819199e-06 33570000
445.314 5.605959438748732e-06 33580000
445.45 5.617031990618298e-06 33590000
445.5910000000001 5.575341587009941e-06 33600000
445.724 5.53398612512165e-06 33610000
445.857 5.523196067103027e-06 33620000
445.988 5.529656232651642e-06 33630000
446.12 5.509194878643504e-06 33640000
446.251 5.530975377911384e-06 33650000
446.392 5.544895267072641e-06 33660000
446.524 5.535635681520484e-06 33670000
446.656 5.528824286235021e-06 33680000
446.788 5.544639966521935e-06 33690000
446.919 5.53452901523008e-06 33700000
447.0590000000001 5.528920704809489e-06 33710000
447.193 5.488745947731301e-06 33720000
447.324 5.523708507228365e-06 33730000
447.457 5.524576786233182e-06 33740000
447.59 5.512301170727904e-06 33750000
447.732 5.509540206675496e-06 33760000
447.865 5.494314831034851e-06 33770000
447.996 5.462491597437208e-06 33780000
448.129 5.451859196824043e-06 33790000
448.261 5.432332757589743e-06 33800000
448.393 5.423994186370359e-06 33810000
448.534 5.441511030879764e-06 33820000
448.666 5.453876638590589e-06 33830000
448.797 5.442594364742064e-06 33840000
448.928 5.433697980700901e-06 33850000
449.06 5.444309417324538e-06 33860000
449.2 5.438583356880617e-06 33870000
449.331 5.442595686493458e-06 33880000
449.464 5.447790388221733e-06 33890000
449.596 5.460579220893305e-06 33900000
449.728 5.481711528257269e-06 33910000
449.868 5.500977304492255e-06 33920000
450 5.490788074956093e-06 33930000
450.1310000000001 5.503574217908542e-06 33940000
450.2610000000001 5.489464775132922e-06 33950000
450.398 5.476564729239616e-06 33960000
450.542 5.47224645926518e-06 33970000
450.6770000000001 5.462919851329073e-06 33980000
450.813 5.459106133841103e-06 33990000
450.947 5.44661952349271e-06 34000000
451.081 5.431659119888823e-06 34010000
451.215 5.407464271458656e-06 34020000
451.36 5.419204486580695e-06 34030000
451.497 5.4043785616034e-06 34040000
451.634 5.376819372298724e-06 34050000
451.77 5.368152202967239e-06 34060000
451.907 5.356898614382429e-06 34070000
452.051 5.349115481650005e-06 34080000
452.1850000000001 5.364780813083426e-06 34090000
452.318 5.378861457998901e-06 34100000
452.451 5.363183574177484e-06 34110000
452.584 5.370624483476703e-06 34120000
452.737 5.37601031196467e-06 34130000
452.881 5.380136695090413e-06 34140000
453.016 5.3923038738701e-06 34150000
453.15 5.408055047501239e-06 34160000
453.283 5.409769323838731e-06 34170000
453.426 5.395780801938485e-06 34180000
453.56 5.394807492103325e-06 34190000
453.692 5.416357839273872e-06 34200000
453.824 5.435417699743041e-06 34210000
453.955 5.460893918314971e-06 34220000
454.095 5.451460951137388e-06 34230000
454.2290000000001 5.434412954837996e-06 34240000
454.3600000000001 5.423178186085707e-06 34250000
454.4930000000001 5.426756552796739e-06 34260000
454.625 5.431523200897848e-06 34270000
454.765 5.434004320033894e-06 34280000
454.8990000000001 5.432801772523382e-06 34290000
455.0310000000001 5.462782256672822e-06 34300000
455.163 5.437254797656871e-06 34310000
455.2950000000001 5.442763296583338e-06 34320000
455.437 5.412943694633374e-06 34330000
455.571 5.412918528260548e-06 34340000
455.7040000000001 5.42757344348059e-06 34350000
455.837 5.428779503785318e-06 34360000
455.969 5.445367829850439e-06 34370000
456.111 5.4481598612697e-06 34380000
456.2450000000001 5.434357862449396e-06 34390000
456.377 5.445205065737067e-06 34400000
456.508 5.449492238802852e-06 34410000
456.64 5.480666677749015e-06 34420000
456.7710000000001 5.480587228959736e-06 34430000
456.912 5.433583015330553e-06 34440000
457.0430000000001 5.418971397247992e-06 34450000
457.1750000000001 5.411075498230465e-06 34460000
457.306 5.405726267545468e-06 34470000
457.438 5.380443843080755e-06 34480000
457.58 5.364038268682752e-06 34490000
457.711 5.387652479548127e-06 34500000
457.8430000000001 5.413892842151916e-06 34510000
457.9750000000001 5.420482651207215e-06 34520000
458.106 5.414308503418196e-06 34530000
458.246 5.392945223576804e-06 34540000
458.378 5.387698081104878e-06 34550000
458.51 5.404970141881967e-06 34560000
458.643 5.3775322745862e-06 34570000
458.776 5.373600020812954e-06 34580000
458.917 5.349307149852977e-06 34590000
459.047 5.32648031409007e-06 34600000
459.1789999999999 5.335354438651613e-06 34610000
459.313 5.337930220130673e-06 34620000
459.454 5.317197243516649e-06 34630000
459.586 5.312038936974708e-06 34640000
459.716 5.295419254054534e-06 34650000
459.846 5.32106247592127e-06 34660000
459.979 5.303364805645553e-06 34670000
460.123 5.308843016584495e-06 34680000
460.255 5.305161732539796e-06 34690000
460.387 5.278272420648896e-06 34700000
460.52 5.294693673862876e-06 34710000
460.653 5.310121896123917e-06 34720000
460.7929999999999 5.285432613115251e-06 34730000
460.925 5.314409068952713e-06 34740000
461.0579999999999 5.320653047922999e-06 34750000
461.191 5.322594878184926e-06 34760000
461.323 5.313933331804737e-06 34770000
461.465 5.316137428228751e-06 34780000
461.598 5.312157333705334e-06 34790000
461.7319999999999 5.329552091047248e-06 34800000
461.8659999999999 5.328133683480426e-06 34810000
462.002 5.328824260810283e-06 34820000
462.149 5.33541020430231e-06 34830000
462.2839999999999 5.309015110474337e-06 34840000
462.418 5.326094569408973e-06 34850000
462.552 5.330026353539823e-06 34860000
462.683 5.322101555373596e-06 34870000
462.824 5.349382939938734e-06 34880000
462.956 5.334665375461391e-06 34890000
463.089 5.332902523743973e-06 34900000
463.222 5.313572788337531e-06 34910000
463.3539999999999 5.306009506563663e-06 34920000
463.494 5.317688006261217e-06 34930000
463.6279999999999 5.318885412580999e-06 34940000
463.759 5.285126603213532e-06 34950000
463.893 5.271005994368899e-06 34960000
464.0339999999999 5.277332787147328e-06 34970000
464.167 5.326994376697034e-06 34980000
464.3009999999999 5.321263570060696e-06 34990000
464.433 5.316305528358287e-06 35000000
464.567 5.339474846264899e-06 35010000
464.707 5.336659248309822e-06 35020000
464.84 5.344287738527328e-06 35030000
464.97 5.304845345401948e-06 35040000
465.102 5.306563170564953e-06 35050000
465.234 5.292657196985424e-06 35060000
465.374 5.285489798104768e-06 35070000
465.507 5.284165452825593e-06 35080000
465.639 5.291960282133083e-06 35090000
465.7699999999999 5.277319592065133e-06 35100000
465.901 5.27316049200142e-06 35110000
466.042 5.288202339000559e-06 35120000
466.172 5.27168282183339e-06 35130000
466.3049999999999 5.280993211656773e-06 35140000
466.437 5.285855299118526e-06 35150000
466.5699999999999 5.31559320173458e-06 35160000
466.71 5.302310741776316e-06 35170000
466.84 5.29254347294184e-06 35180000
466.972 5.280104233600896e-06 35190000
467.104 5.309639440616284e-06 35200000
467.2439999999999 5.315352613151065e-06 35210000
467.3749999999999 5.310922360838521e-06 35220000
467.508 5.289248459285331e-06 35230000
467.641 5.337145435664305e-06 35240000
467.7719999999999 5.324097312558414e-06 35250000
467.912 5.327010632225925e-06 35260000
468.044 5.308555675682508e-06 35270000
468.175 5.293566296488531e-06 35280000
468.307 5.307745204476019e-06 35290000
468.439 5.294691507865115e-06 35300000
468.58 5.292374914588733e-06 35310000
468.713 5.28702537484417e-06 35320000
468.845 5.280233938043118e-06 35330000
468.9759999999999 5.283287620725077e-06 35340000
469.117 5.288931503142622e-06 35350000
469.248 5.286278781371423e-06 35360000
469.381 5.315274362444344e-06 35370000
469.512 5.317751976900512e-06 35380000
469.6439999999999 5.312921720389434e-06 35390000
469.784 5.331416123886607e-06 35400000
469.915 5.320560446277455e-06 35410000
470.047 5.326385755370516e-06 35420000
470.1779999999999 5.300775009161751e-06 35430000
470.3099999999999 5.302205183934998e-06 35440000
470.4499999999999 5.290203411337623e-06 35450000
470.582 5.298354551101187e-06 35460000
470.7139999999999 5.285433657926148e-06 35470000
470.8459999999999 5.279840603742057e-06 35480000
470.987 5.277778031694179e-06 35490000
471.118 5.257888485894441e-06 35500000
471.25 5.223511940089526e-06 35510000
471.382 5.211165701565302e-06 35520000
471.514 5.205989984962551e-06 35530000
471.654 5.195952661591095e-06 35540000
471.785 5.200386767755262e-06 35550000
471.917 5.196656154167131e-06 35560000
472.0479999999999 5.239271852536309e-06 35570000
472.189 5.228530773174379e-06 35580000
472.3219999999999 5.233200316951363e-06 35590000
472.456 5.22157294800222e-06 35600000
472.59 5.221004688007381e-06 35610000
472.724 5.192586615670992e-06 35620000
472.8679999999999 5.206510537536229e-06 35630000
473.0009999999999 5.189088252503549e-06 35640000
473.134 5.184965708365085e-06 35650000
473.267 5.206544606675101e-06 35660000
473.399 5.188859538457051e-06 35670000
473.542 5.192824362503516e-06 35680000
473.674 5.192414228184219e-06 35690000
473.805 5.184410789083709e-06 35700000
473.937 5.191466753432636e-06 35710000
474.078 5.218154813185824e-06 35720000
474.213 5.234008660209931e-06 35730000
474.348 5.1982509963676e-06 35740000
474.484 5.212508589372912e-06 35750000
474.619 5.215653045941922e-06 35760000
474.763 5.223927865715046e-06 35770000
474.898 5.193893348613816e-06 35780000
475.033 5.195752580919857e-06 35790000
475.167 5.185150449157442e-06 35800000
475.3099999999999 5.18547645384169e-06 35810000
475.445 5.181201993582836e-06 35820000
475.5799999999999 5.221629970572594e-06 35830000
475.713 5.226842907473303e-06 35840000
475.844 5.243110244611268e-06 35850000
475.986 5.233175269081497e-06 35860000
476.117 5.23536907806942e-06 35870000
476.25 5.250194408901238e-06 35880000
476.383 5.247974646592857e-06 35890000
476.525 5.268917325385202e-06 35900000
476.659 5.256228048011219e-06 35910000
476.79 5.253565186713881e-06 35920000
476.923 5.222128049060816e-06 35930000
477.054 5.2108994390016e-06 35940000
477.195 5.213350183048527e-06 35950000
477.329 5.184162280719648e-06 35960000
477.461 5.152555513895924e-06 35970000
477.595 5.166442344435634e-06 35980000
477.737 5.136648235233956e-06 35990000
477.8699999999999 5.130817578036583e-06 36000000
478.006 5.128806028600701e-06 36010000
478.1439999999999 5.104631126469094e-06 36020000
478.277 5.10959024478271e-06 36030000
478.42 5.115973284497254e-06 36040000
478.554 5.103461215537767e-06 36050000
478.691 5.087014189363078e-06 36060000
478.826 5.114948693323456e-06 36070000
478.971 5.10905557112106e-06 36080000
479.1059999999999 5.08519001216398e-06 36090000
479.241 5.109676237455538e-06 36100000
479.374 5.112286443502726e-06 36110000
479.516 5.107091269173479e-06 36120000
479.647 5.139645342075707e-06 36130000
479.784 5.155612058843853e-06 36140000
479.9179999999999 5.17121655045043e-06 36150000
480.05 5.199048192877384e-06 36160000
480.1899999999999 5.200085560749111e-06 36170000
480.321 5.172758726420442e-06 36180000
480.453 5.181088769237964e-06 36190000
480.584 5.203972791565112e-06 36200000
480.724 5.18919750376551e-06 36210000
480.8560000000001 5.190904078502838e-06 36220000
480.987 5.189471367425016e-06 36230000
481.119 5.165688832156802e-06 36240000
481.266 5.162841060580935e-06 36250000
481.404 5.161691861079488e-06 36260000
481.542 5.144836875367544e-06 36270000
481.679 5.128784402162211e-06 36280000
481.814 5.136348126534e-06 36290000
481.953 5.155288314074022e-06 36300000
482.086 5.14775823929596e-06 36310000
482.2169999999999 5.143483790907404e-06 36320000
482.348 5.146219976397891e-06 36330000
482.495 5.135949562765926e-06 36340000
482.629 5.143837863033124e-06 36350000
482.761 5.138875947336471e-06 36360000
482.897 5.129290427933139e-06 36370000
483.048 5.136412515671049e-06 36380000
483.187 5.132503071470851e-06 36390000
483.325 5.109904327388155e-06 36400000
483.459 5.099716535468901e-06 36410000
483.592 5.101373491895022e-06 36420000
483.734 5.100054291853078e-06 36430000
483.871 5.096170386710729e-06 36440000
484.009 5.092054466015705e-06 36450000
484.148 5.096676594743855e-06 36460000
484.289 5.096503458858567e-06 36470000
484.422 5.090118221900078e-06 36480000
484.553 5.073131384944218e-06 36490000
484.687 5.071929173347006e-06 36500000
484.8339999999999 5.089036995443249e-06 36510000
484.967 5.127748844912642e-06 36520000
485.099 5.120495504384764e-06 36530000
485.231 5.085188648259199e-06 36540000
485.363 5.08533340463299e-06 36550000
485.504 5.05715871182622e-06 36560000
485.636 5.075092377562793e-06 36570000
485.771 5.052460396168302e-06 36580000
485.909 5.034199632515887e-06 36590000
486.054 5.033847233307672e-06 36600000
486.1859999999999 5.019932060216114e-06 36610000
486.3179999999999 5.001435560808262e-06 36620000
486.45 5.027710173040598e-06 36630000
486.591 5.018130926447588e-06 36640000
486.723 5.023474041440308e-06 36650000
486.854 5.043468766958403e-06 36660000
486.985 5.012542409412395e-06 36670000
487.126 5.031670290928241e-06 36680000
487.26 5.042919101672148e-06 36690000
487.395 5.044785230504353e-06 36700000
487.527 5.042975832243911e-06 36710000
487.667 5.077978218678599e-06 36720000
487.805 5.055087718522735e-06 36730000
487.943 5.034802998863259e-06 36740000
488.081 5.027477447696263e-06 36750000
488.217 5.040761259174168e-06 36760000
488.3619999999999 5.019882516367881e-06 36770000
488.494 5.00594177821754e-06 36780000
488.626 4.991822915503151e-06 36790000
488.756 4.998868931157051e-06 36800000
488.897 4.986461570509288e-06 36810000
489.0290000000001 4.9834838219616e-06 36820000
489.163 4.961105975877231e-06 36830000
489.297 4.960258924642088e-06 36840000
489.438 4.944372043451917e-06 36850000
489.571 4.98403317856405e-06 36860000
489.707 4.988165753507045e-06 36870000
489.846 4.989891246557602e-06 36880000
489.994 4.976617102383672e-06 36890000
490.129 4.972711514944943e-06 36900000
490.262 4.940122907432518e-06 36910000
490.393 4.906568899245753e-06 36920000
490.538 4.895888242738965e-06 36930000
490.67 4.906811537122045e-06 36940000
490.802 4.924249912000938e-06 36950000
490.933 4.919614445847435e-06 36960000
491.075 4.902196476020152e-06 36970000
491.2070000000001 4.917590489420599e-06 36980000
491.339 4.932357384835695e-06 36990000
491.47 4.900998562360276e-06 37000000
491.603 4.919392721185105e-06 37010000
491.747 4.944231521706793e-06 37020000
491.879 4.968953211979427e-06 37030000
492.0119999999999 4.940879492122555e-06 37040000
492.147 4.951376763531341e-06 37050000
492.2889999999999 4.956838884656222e-06 37060000
492.4209999999999 4.959325948762916e-06 37070000
492.5539999999999 4.951466584467484e-06 37080000
492.6899999999999 4.944341322669915e-06 37090000
492.831 4.958555795769158e-06 37100000
492.9639999999999 5.000825722253683e-06 37110000
493.0959999999999 5.007172304312206e-06 37120000
493.2299999999999 5.004104562025709e-06 37130000
493.3739999999999 5.012000188816356e-06 37140000
493.5079999999999 5.031000132657194e-06 37150000
493.64 5.032320964085869e-06 37160000
493.771 5.020781272636786e-06 37170000
493.915 5.048307870063227e-06 37180000
494.047 5.057208269211424e-06 37190000
494.179 5.044920080466083e-06 37200000
494.311 5.030308751708649e-06 37210000
494.4519999999999 5.028523856259575e-06 37220000
494.5839999999999 5.017196332316179e-06 37230000
494.716 5.002818179237906e-06 37240000
494.847 5.014277579256316e-06 37250000
494.9879999999999 5.021019876256075e-06 37260000
495.119 5.026553285908937e-06 37270000
495.251 5.011276621420668e-06 37280000
495.383 5.000714145045394e-06 37290000
495.5239999999999 4.985013104770526e-06 37300000
495.6559999999999 4.962461756875288e-06 37310000
495.7879999999999 4.959121936256808e-06 37320000
495.9209999999999 4.9464011261729e-06 37330000
496.0609999999999 4.944510322869548e-06 37340000
496.197 4.960302577823057e-06 37350000
496.3339999999999 4.99042654631533e-06 37360000
496.472 4.971405246231835e-06 37370000
496.6199999999999 4.971519826114368e-06 37380000
496.759 4.97403964355259e-06 37390000
496.8969999999999 4.975009652976076e-06 37400000
497.0339999999999 5.001831925114887e-06 37410000
497.176 4.987827054202091e-06 37420000
497.3079999999999 4.959336469263235e-06 37430000
497.4419999999999 4.976136795354749e-06 37440000
497.5739999999999 4.99389675121687e-06 37450000
497.7139999999999 4.973156552906712e-06 37460000
497.8509999999999 4.967388570094671e-06 37470000
497.987 4.962805594393722e-06 37480000
498.1199999999999 4.962311201268983e-06 37490000
498.261 4.960408036097743e-06 37500000
498.396 4.954905571290457e-06 37510000
498.5299999999999 4.94895336711189e-06 37520000
498.6639999999999 4.944065503178813e-06 37530000
498.804 4.933378156520293e-06 37540000
498.935 4.954134716395929e-06 37550000
499.069 4.964278807885526e-06 37560000
499.204 4.968829265615818e-06 37570000
499.349 4.977766742460842e-06 37580000
499.4819999999999 4.970945398996644e-06 37590000
499.6189999999999 4.952079072146011e-06 37600000
499.7539999999999 4.940641764798761e-06 37610000
499.8969999999999 4.91653209766287e-06 37620000


==> figs/data/chimera/LMCMC_kld.dat <==
Time KLD Samples
0.133 0.0149434133574258 10000
0.263 0.00720074666798469 20000
0.395 0.005473951580259276 30000
0.515 0.00417920571744565 40000
0.646 0.002989823626908319 50000
0.778 0.002507216104178723 60000
0.907 0.002203724476826288 70000
1.039 0.001980685602295505 80000
1.171 0.001986662217839222 90000
1.291 0.00184274034030294 100000
1.423 0.001588512970162134 110000
1.554 0.001268834250971652 120000
1.685 0.001164868049185153 130000
1.817 0.001077884126495033 140000
1.948 0.0009441220530946724 150000
2.08 0.000878291350458466 160000
2.2 0.0007764848865750515 170000
2.332 0.0007275504475925386 180000
2.462 0.0006328882861022098 190000
2.595 0.0006177770766776907 200000
2.726 0.0005517536479170187 210000
2.858 0.0005625223543127274 220000
2.979 0.0005452783220768807 230000
3.11 0.000506848374170802 240000
3.242 0.0005557661731965348 250000
3.374 0.0005387996919187396 260000
3.505 0.0005232181657848317 270000
3.637 0.0005077392267899358 280000
3.759 0.0004742747006076375 290000
3.891 0.0004551391123151563 300000
4.024 0.0004516670499114278 310000
4.155 0.0004640293940876265 320000
4.287 0.0004524623817308742 330000
4.419 0.0004558396299528219 340000
4.540000000000001 0.0004273838237937058 350000
4.672000000000001 0.0004425852321500586 360000
4.805000000000001 0.0004206570165487874 370000
4.937000000000001 0.0003869441107597153 380000
5.069000000000001 0.0003696597922283421 390000
5.202000000000001 0.0003679454851625921 400000
5.335 0.0003541386829152575 410000
5.455 0.0003366343259080292 420000
5.587000000000001 0.0003158813874336597 430000
5.723 0.0003101605834173845 440000
5.856 0.0002943709424659261 450000
5.988 0.0002921590949222234 460000
6.12 0.0002974046125126194 470000
6.242000000000001 0.000297994174505381 480000
6.374000000000001 0.0002822375090065903 490000
6.507000000000001 0.0002774709424884142 500000
6.640000000000001 0.0002603794923214791 510000
6.773000000000001 0.0002615643127735768 520000
6.907000000000001 0.000259862336504407 530000
7.029000000000001 0.0002608368711289582 540000
7.162000000000002 0.0002644130720278566 550000
7.295 0.0002498096201804247 560000
7.430000000000001 0.0002478585340051629 570000
7.564000000000001 0.0002411938431577986 580000
7.697 0.0002332195028282187 590000
7.831 0.0002272952530152605 600000
7.952 0.0002237367882112414 610000
8.084 0.0002291029645131476 620000
8.218999999999999 0.0002411829111508324 630000
8.351999999999999 0.0002464476307210701 640000
8.484 0.0002494102535828452 650000
8.617999999999999 0.0002434795614283409 660000
8.739000000000001 0.0002351170847284822 670000
8.872 0.0002298594253515382 680000
9.004 0.0002208374471284212 690000
9.138 0.0002185324173506663 700000
9.272 0.0002071705614261504 710000
9.405999999999999 0.0001998078921390643 720000
9.527000000000001 0.0001975899396981 730000
9.66 0.0001957061657932287 740000
9.792 0.0001925981367139567 750000
9.925000000000001 0.000200151684758049 760000
10.058 0.0001977352436320352 770000
10.189 0.0001929820579621645 780000
10.323 0.0001959919336628761 790000
10.443 0.0001869014937536771 800000
10.576 0.0001847704403392776 810000
10.709 0.0001847219044238831 820000
10.843 0.0001861495812813764 830000
10.977 0.0001827474208286687 840000
11.11 0.0001812343387880801 850000
11.232 0.0001755397671662607 860000
11.366 0.0001723118484496694 870000
11.497 0.0001718710852745333 880000
11.63 0.0001681701906478847 890000
11.763 0.0001655993992067841 900000
11.897 0.0001655540583577947 910000
12.029 0.0001698420357956283 920000
12.148 0.0001675476561408876 930000
12.279 0.0001689004731461974 940000
12.412 0.0001646294921467584 950000
12.544 0.0001579863703821206 960000
12.677 0.0001609043918378258 970000
12.809 0.0001597664115863415 980000
12.93 0.000155021464158035 990000
13.061 0.0001534529381120207 1000000
13.194 0.0001539481222242068 1010000
13.326 0.0001532959033321162 1020000
13.458 0.0001488261561362747 1030000
13.591 0.0001495248565607224 1040000
13.724 0.0001534668853832652 1050000
13.844 0.0001576081059578844 1060000
13.977 0.0001621731839820313 1070000
14.109 0.0001610017022262 1080000
14.241 0.0001623350840932293 1090000
14.373 0.0001531264085506202 1100000
14.506 0.0001601484229061621 1110000
14.626 0.0001530957567595638 1120000
14.759 0.0001522434253109068 1130000
14.892 0.0001515695645698779 1140000
15.025 0.0001501043614933017 1150000
15.159 0.0001452916935922688 1160000
15.295 0.0001434490695177146 1170000
15.431 0.0001433896316834043 1180000
15.554 0.0001462312157252163 1190000
15.688 0.0001437469951039324 1200000
15.828 0.0001415757388320903 1210000
15.964 0.0001399219557408783 1220000
16.099 0.0001431779880826996 1230000
16.232 0.0001380862142904239 1240000
16.353 0.0001360688246493662 1250000
16.486 0.0001361171808944539 1260000
16.621 0.0001394397676314506 1270000
16.757 0.0001331193672562241 1280000
16.892 0.0001321617257102002 1290000
17.027 0.0001319916632194472 1300000
17.16 0.0001306682771441507 1310000
17.28 0.0001307754585423024 1320000
17.41400000000001 0.000125913796685268 1330000
17.548 0.0001280249748339326 1340000
17.682 0.0001285813653357581 1350000
17.815 0.000126838358635647 1360000
17.947 0.0001217972141734624 1370000
18.07 0.0001205809261386207 1380000
18.207 0.0001175314461902621 1390000
18.344 0.000119181895470545 1400000
18.479 0.0001172206443034522 1410000
18.614 0.000116151955131803 1420000
18.748 0.0001158707154113728 1430000
18.883 0.0001142331942366525 1440000
19.006 0.0001143068328016806 1450000
19.143 0.0001131949208175483 1460000
19.279 0.000112795121007265 1470000
19.413 0.0001109343535326084 1480000
19.549 0.0001114416288101057 1490000
19.681 0.0001098249205480139 1500000
19.81300000000001 0.0001100630684815731 1510000
19.934 0.0001112175639441953 1520000
20.067 0.0001107384583253844 1530000
20.19900000000001 0.0001092382074738257 1540000
20.331 0.0001120876187740304 1550000
20.463 0.0001151934824427958 1560000
20.595 0.0001160029118408919 1570000
20.715 0.000118599589688331 1580000
20.849 0.0001189986717992155 1590000
20.982 0.0001162036067299346 1600000
21.115 0.0001162954410963179 1610000
21.247 0.0001169309161290969 1620000
21.379 0.0001157062723731485 1630000
21.513 0.0001135886706674655 1640000
21.635 0.0001144842457790283 1650000
21.767 0.0001138390547876107 1660000
21.9 0.0001119253405961254 1670000
22.032 0.0001089305496018163 1680000
22.164 0.0001066733846732892 1690000
22.298 0.0001056658410345004 1700000
22.42 0.0001067207016690285 1710000
22.553 0.0001046985207068401 1720000
22.686 0.0001044900544588918 1730000
22.819 0.0001030303588862482 1740000
22.953 0.0001008156448023903 1750000
23.086 0.0001017176933366601 1760000
23.219 0.0001006013263414894 1770000
23.341 9.928855585056706e-05 1780000
23.473 0.0001003134486975922 1790000
23.607 9.860360734538951e-05 1800000
23.743 9.841414699662373e-05 1810000
23.876 9.689108614682869e-05 1820000
24.01 9.825877887619537e-05 1830000
24.147 9.640371642759161e-05 1840000
24.269 9.497877346168978e-05 1850000
24.401 9.439498536286036e-05 1860000
24.538 9.526242808655936e-05 1870000
24.674 9.362698122979319e-05 1880000
24.811 9.584720577632863e-05 1890000
24.944 9.692232643540027e-05 1900000
25.067 9.60966050187747e-05 1910000
25.201 9.593703578331172e-05 1920000
25.334 9.639869375188926e-05 1930000
25.469 9.652841459710867e-05 1940000
25.601 9.562814521830044e-05 1950000
25.736 9.557279267704518e-05 1960000
25.868 9.545565493835606e-05 1970000
25.99000000000001 9.363886588701251e-05 1980000
26.123 9.344780395587677e-05 1990000
26.255 9.434627337894979e-05 2000000
26.393 9.368334271567888e-05 2010000
26.528 9.372974219880206e-05 2020000
26.663 9.530057225204172e-05 2030000
26.797 9.40496634809592e-05 2040000
26.919 9.263038110172793e-05 2050000
27.051 9.324623876186685e-05 2060000
27.184 9.163060177240423e-05 2070000
27.316 9.2554388046105e-05 2080000
27.448 9.194669682606554e-05 2090000
27.582 8.924103774719034e-05 2100000
27.71400000000001 8.677774053346704e-05 2110000
27.835 8.512370842393173e-05 2120000
27.967 8.265464858285239e-05 2130000
28.10100000000001 8.202701521474786e-05 2140000
28.23700000000001 8.555182565891077e-05 2150000
28.371 8.390934259973715e-05 2160000
28.504 8.26535631741463e-05 2170000
28.626 8.119247527388095e-05 2180000
28.759 8.15447638033359e-05 2190000
28.893 8.252619225386906e-05 2200000
29.027 8.149744463173632e-05 2210000
29.166 8.186135345259062e-05 2220000
29.299 8.175109117464814e-05 2230000
29.433 8.136962668325734e-05 2240000
29.553 8.032355370191309e-05 2250000
29.686 8.047076486413422e-05 2260000
29.818 7.928633123578432e-05 2270000
29.95 7.977375349035732e-05 2280000
30.082 7.890447477074616e-05 2290000
30.216 8.070291202805524e-05 2300000
30.348 8.090129326490671e-05 2310000
30.47000000000001 8.09269905075303e-05 2320000
30.602 8.117312378392073e-05 2330000
30.734 8.085722100043594e-05 2340000
30.866 8.079237937918048e-05 2350000
30.998 8.167727149390025e-05 2360000
31.129 8.177506620160126e-05 2370000
31.261 8.123473348452007e-05 2380000
31.382 7.985700723039236e-05 2390000
31.515 8.13594377955049e-05 2400000
31.646 8.103525588284077e-05 2410000
31.778 7.995726427248449e-05 2420000
31.911 7.955816767892333e-05 2430000
32.043 7.828199051253269e-05 2440000
32.17599999999999 7.785476904511672e-05 2450000
32.29599999999999 7.624529804095372e-05 2460000
32.42899999999999 7.742076403881586e-05 2470000
32.56199999999999 7.685203906856433e-05 2480000
32.69399999999999 7.721269237926374e-05 2490000
32.82599999999999 7.645964579306598e-05 2500000
32.95799999999999 7.532046479696148e-05 2510000
33.09 7.430715751515068e-05 2520000
33.211 7.285301960953959e-05 2530000
33.34399999999999 7.350988707734843e-05 2540000
33.477 7.355871993201047e-05 2550000
33.609 7.397315281076235e-05 2560000
33.741 7.371985426351651e-05 2570000
33.873 7.554504759373876e-05 2580000
34.005 7.560319792683729e-05 2590000
34.127 7.393029338747734e-05 2600000
34.258 7.338913897010995e-05 2610000
34.391 7.335414552242568e-05 2620000
34.523 7.327817729656518e-05 2630000
34.655 7.422264441784218e-05 2640000
34.787 7.544753837094204e-05 2650000
34.91999999999999 7.578092007670464e-05 2660000
35.041 7.660982064460891e-05 2670000
35.17399999999999 7.551440172807089e-05 2680000
35.306 7.627612158559371e-05 2690000
35.44 7.662648974984278e-05 2700000
35.572 7.679271659519438e-05 2710000
35.705 7.654003148684977e-05 2720000
35.83799999999999 7.604705462546898e-05 2730000
35.959 7.558223880823714e-05 2740000
36.09 7.711430694433572e-05 2750000
36.22199999999999 7.555115948326455e-05 2760000
36.354 7.4970216093238e-05 2770000
36.487 7.455303529859983e-05 2780000
36.618 7.423321609634028e-05 2790000
36.75 7.300118137627205e-05 2800000
36.872 7.281744607613171e-05 2810000
37.005 7.291439315653731e-05 2820000
37.136 7.173289820881215e-05 2830000
37.268 7.092352465841171e-05 2840000
37.4 7.049547338315424e-05 2850000
37.534 6.966107401803386e-05 2860000
37.665 6.954532586258666e-05 2870000
37.78700000000001 6.931208646352731e-05 2880000
37.918 6.786655197602223e-05 2890000
38.049 6.683888151281194e-05 2900000
38.183 6.623820326543313e-05 2910000
38.316 6.665848187821044e-05 2920000
38.448 6.661532642384652e-05 2930000
38.579 6.695137896599936e-05 2940000
38.701 6.752522433491959e-05 2950000
38.833 6.805951836339211e-05 2960000
38.968 6.897237763955839e-05 2970000
39.1 6.864281334599025e-05 2980000
39.234 6.831133294971073e-05 2990000
39.367 6.870685708216886e-05 3000000
39.50000000000001 6.886578259110836e-05 3010000
39.623 6.897887240330963e-05 3020000
39.75700000000001 6.923280781991146e-05 3030000
39.89 6.908168106763482e-05 3040000
40.022 6.934491353966428e-05 3050000
40.15500000000001 6.939769242040286e-05 3060000
40.288 6.820797426244148e-05 3070000
40.419 6.601560046738057e-05 3080000
40.541 6.507896961994705e-05 3090000
40.674 6.46762651876168e-05 3100000
40.808 6.485673279002621e-05 3110000
40.94 6.361241000532388e-05 3120000
41.072 6.291008793872505e-05 3130000
41.20399999999999 6.29382792975291e-05 3140000
41.337 6.228673756278611e-05 3150000
41.45699999999999 6.20315496802188e-05 3160000
41.59099999999999 6.159030116722726e-05 3170000
41.724 6.117577965770852e-05 3180000
41.857 6.068439758544829e-05 3190000
41.991 6.072213628960614e-05 3200000
42.124 6.036532484164135e-05 3210000
42.257 5.98053944075239e-05 3220000
42.378 5.88049288593846e-05 3230000
42.511 5.922058848639412e-05 3240000
42.644 5.928832535176595e-05 3250000
42.777 5.964788605885771e-05 3260000
42.909 6.061129045511376e-05 3270000
43.04199999999999 6.050079615059249e-05 3280000
43.17299999999999 6.019660108755347e-05 3290000
43.293 5.954376006895817e-05 3300000
43.425 5.91738789974866e-05 3310000
43.557 5.924002891009277e-05 3320000
43.69 5.944052175821971e-05 3330000
43.822 5.889960043045066e-05 3340000
43.955 5.880864477950339e-05 3350000
44.087 5.812140069349026e-05 3360000
44.221 5.905774563495442e-05 3370000
44.34199999999999 5.837119832470581e-05 3380000
44.475 5.880451347081291e-05 3390000
44.609 5.863961151453227e-05 3400000
44.741 5.925753418497145e-05 3410000
44.874 5.878204608874372e-05 3420000
45.008 5.879076784052233e-05 3430000
45.14199999999999 5.927660484560624e-05 3440000
45.264 5.983974365370869e-05 3450000
45.39599999999999 6.042908170874936e-05 3460000
45.52799999999999 6.045785351250019e-05 3470000
45.66 5.929788601707966e-05 3480000
45.79199999999999 5.894244862799366e-05 3490000
45.92299999999999 5.845303965191786e-05 3500000
46.05499999999999 5.705621792455499e-05 3510000
46.17599999999999 5.564722596193253e-05 3520000
46.30899999999999 5.524092198704822e-05 3530000
46.443 5.540474602210023e-05 3540000
46.57599999999999 5.47729420265061e-05 3550000
46.70699999999999 5.432039816945754e-05 3560000
46.83899999999999 5.363666602847943e-05 3570000
46.97299999999999 5.328935705808579e-05 3580000
47.09399999999999 5.310627207072241e-05 3590000
47.22599999999999 5.28014860813117e-05 3600000
47.35799999999999 5.270043899136474e-05 3610000
47.491 5.253929159771564e-05 3620000
47.62199999999999 5.128243718083798e-05 3630000
47.755 5.122941071039657e-05 3640000
47.886 5.090852591757693e-05 3650000
48.01799999999999 5.048610242820957e-05 3660000
48.139 4.997737870876744e-05 3670000
48.271 4.935408238709677e-05 3680000
48.403 4.855237634213914e-05 3690000
48.535 4.814446028883768e-05 3700000
48.668 4.779278385778497e-05 3710000
48.79799999999999 4.655970698583295e-05 3720000
48.92999999999999 4.510932668696529e-05 3730000
49.051 4.490008994879965e-05 3740000
49.183 4.416436762152414e-05 3750000
49.31399999999999 4.464179084606094e-05 3760000
49.44799999999999 4.412519613415859e-05 3770000
49.58 4.453233944672913e-05 3780000
49.71299999999999 4.492151498256035e-05 3790000
49.84599999999999 4.472037508475338e-05 3800000
49.96599999999999 4.355417463269955e-05 3810000
50.099 4.284826592408484e-05 3820000
50.23099999999999 4.284794863753573e-05 3830000
50.363 4.242970354419784e-05 3840000
50.495 4.229984510458155e-05 3850000
50.627 4.194489294115386e-05 3860000
50.76 4.21625208757098e-05 3870000
50.89100000000001 4.197748838826579e-05 3880000
51.012 4.189707403107659e-05 3890000
51.145 4.133935185388955e-05 3900000
51.278 4.142765696416013e-05 3910000
51.409 4.182031147349693e-05 3920000
51.541 4.202357278707262e-05 3930000
51.673 4.181496054454209e-05 3940000
51.804 4.301498150052611e-05 3950000
51.925 4.265855592238717e-05 3960000
52.058 4.228424624863448e-05 3970000
52.189 4.217611022502676e-05 3980000
52.32 4.129749183617739e-05 3990000
52.453 4.123288334910032e-05 4000000
52.586 4.114177694346106e-05 4010000
52.717 4.079349964620867e-05 4020000
52.84999999999999 4.126436094878382e-05 4030000
52.971 4.125239115239084e-05 4040000
53.105 4.042411507383999e-05 4050000
53.239 4.037021798598626e-05 4060000
53.372 4.043541061005917e-05 4070000
53.508 4.062028420156261e-05 4080000
53.642 4.047169721320267e-05 4090000
53.774 4.053100967585517e-05 4100000
53.896 4.002567312299748e-05 4110000
54.03 4.047981329587835e-05 4120000
54.164 4.031482116240283e-05 4130000
54.297 4.070354186147415e-05 4140000
54.431 3.999379091763792e-05 4150000
54.564 4.015390326661947e-05 4160000
54.697 3.978972752010724e-05 4170000
54.818 3.995044002309789e-05 4180000
54.951 3.974617028354883e-05 4190000
55.084 4.004692164110494e-05 4200000
55.218 3.978070935820525e-05 4210000
55.351 3.943581968959976e-05 4220000
55.485 3.981082547927748e-05 4230000
55.618 3.936609613692598e-05 4240000
55.751 4.040815905443797e-05 4250000
55.872 4.064084726328806e-05 4260000
56.004 4.027277853237604e-05 4270000
56.13700000000001 4.123036276764791e-05 4280000
56.27100000000001 4.144703254767456e-05 4290000
56.405 4.096922446487247e-05 4300000
56.538 4.061400353072937e-05 4310000
56.672 4.026543388665806e-05 4320000
56.794 4.01799189361181e-05 4330000
56.92700000000001 4.004128356159624e-05 4340000
57.061 3.9680142135108e-05 4350000
57.19500000000001 3.978002611899587e-05 4360000
57.329 4.049187760258037e-05 4370000
57.46399999999999 4.05301948571626e-05 4380000
57.599 4.011394237461714e-05 4390000
57.733 3.999450241071534e-05 4400000
57.855 3.979215749499623e-05 4410000
57.989 3.977726064154287e-05 4420000
58.125 3.955021273653364e-05 4430000
58.259 3.905498683480296e-05 4440000
58.394 3.823038441118067e-05 4450000
58.529 3.86708999793601e-05 4460000
58.665 3.864568566400807e-05 4470000
58.8 3.829763088079071e-05 4480000
58.921 3.910409073468627e-05 4490000
59.056 3.893447501231081e-05 4500000
59.18899999999999 3.88747785498064e-05 4510000
59.325 3.84023809086044e-05 4520000
59.459 3.873602864950702e-05 4530000
59.592 3.902143790555224e-05 4540000
59.727 3.832568228814124e-05 4550000
59.848 3.837612569908358e-05 4560000
59.983 3.846598962265714e-05 4570000
60.11799999999999 3.828891380256428e-05 4580000
60.253 3.789130576703997e-05 4590000
60.388 3.776154579433642e-05 4600000
60.52 3.847408765291327e-05 4610000
60.654 3.84401435023072e-05 4620000
60.788 3.824853688261862e-05 4630000
60.909 3.835288799750834e-05 4640000
61.044 3.822974181353029e-05 4650000
61.179 3.819583915101733e-05 4660000
61.315 3.863351820940647e-05 4670000
61.45 3.887867618902254e-05 4680000
61.58499999999999 3.869264206539846e-05 4690000
61.71899999999999 3.872501609199202e-05 4700000
61.855 3.88925412815264e-05 4710000
61.97799999999999 3.875847441118298e-05 4720000
62.11299999999999 3.887183887865711e-05 4730000
62.24799999999999 3.890291330024707e-05 4740000
62.38499999999999 3.840061269358621e-05 4750000
62.52099999999999 3.860617778587024e-05 4760000
62.65599999999999 3.835670998520054e-05 4770000
62.79199999999999 3.86947146987858e-05 4780000
62.91399999999999 3.914341995887643e-05 4790000
63.04799999999999 3.893075351864314e-05 4800000
63.183 3.943106768385212e-05 4810000
63.31799999999999 3.86906718821717e-05 4820000
63.453 3.857521483553184e-05 4830000
63.58899999999999 3.871547116066464e-05 4840000
63.721 3.860957904055824e-05 4850000
63.85599999999999 3.885663272497142e-05 4860000
63.97799999999999 3.850688639529226e-05 4870000
64.114 3.808723171700605e-05 4880000
64.249 3.830051411935226e-05 4890000
64.383 3.755377227519677e-05 4900000
64.51800000000001 3.733173860224235e-05 4910000
64.65300000000001 3.732717636007288e-05 4920000
64.78700000000001 3.708420207446708e-05 4930000
64.92100000000001 3.686370366287987e-05 4940000
65.04200000000002 3.725445510919839e-05 4950000
65.17700000000001 3.69528511536278e-05 4960000
65.31200000000001 3.697994332039546e-05 4970000
65.447 3.71180557455465e-05 4980000
65.583 3.67549768865021e-05 4990000
65.71700000000001 3.65589550554218e-05 5000000
65.851 3.656980802761276e-05 5010000
65.98400000000001 3.688927099530368e-05 5020000
66.105 3.704326017966575e-05 5030000
66.24000000000001 3.661913441928898e-05 5040000
66.373 3.610622635126529e-05 5050000
66.50699999999999 3.608097469346252e-05 5060000
66.64 3.643225109426987e-05 5070000
66.77500000000001 3.65159856550275e-05 5080000
66.90900000000001 3.640537381881396e-05 5090000
67.04299999999999 3.651157838311164e-05 5100000
67.164 3.64342299152303e-05 5110000
67.297 3.568635873143044e-05 5120000
67.431 3.559185259848987e-05 5130000
67.565 3.529358460559152e-05 5140000
67.699 3.515263727108923e-05 5150000
67.83200000000001 3.527744858335529e-05 5160000
67.965 3.478983557792732e-05 5170000
68.099 3.419826307062691e-05 5180000
68.21899999999999 3.421689651731508e-05 5190000
68.35400000000001 3.440658216657947e-05 5200000
68.489 3.392804073252229e-05 5210000
68.62400000000001 3.410610294301388e-05 5220000
68.75800000000002 3.453301523218704e-05 5230000
68.89200000000001 3.487341785883484e-05 5240000
69.02600000000001 3.511657693691648e-05 5250000
69.16000000000001 3.550472929184071e-05 5260000
69.28100000000001 3.598189706268911e-05 5270000
69.41600000000001 3.578508740896631e-05 5280000
69.55000000000001 3.594872042485358e-05 5290000
69.68400000000001 3.622015251809038e-05 5300000
69.81800000000001 3.605918823505688e-05 5310000
69.95200000000001 3.611889698419305e-05 5320000
70.08600000000001 3.623220411959881e-05 5330000
70.21899999999999 3.615164779732621e-05 5340000
70.34 3.585720175869937e-05 5350000
70.473 3.559165836965608e-05 5360000
70.608 3.530295284316654e-05 5370000
70.74100000000001 3.594518868200816e-05 5380000
70.875 3.622997763516206e-05 5390000
71.00800000000001 3.643455442312406e-05 5400000
71.14200000000001 3.634048393133773e-05 5410000
71.27499999999999 3.616655511362556e-05 5420000
71.396 3.598263082926626e-05 5430000
71.529 3.573593818247055e-05 5440000
71.663 3.528412840514399e-05 5450000
71.79600000000001 3.513542319482172e-05 5460000
71.929 3.479655523990295e-05 5470000
72.063 3.491141866203929e-05 5480000
72.19700000000002 3.421287144615271e-05 5490000
72.33000000000001 3.452687700243257e-05 5500000
72.45200000000001 3.483009366985355e-05 5510000
72.58600000000001 3.494115270961559e-05 5520000
72.72000000000001 3.456672348856011e-05 5530000
72.85400000000003 3.474618477844441e-05 5540000
72.98700000000001 3.465568757720688e-05 5550000
73.12000000000002 3.509490915740474e-05 5560000
73.25400000000002 3.501348447812167e-05 5570000
73.38800000000001 3.454051100641906e-05 5580000
73.50900000000001 3.500851950043844e-05 5590000
73.64200000000001 3.503236169649291e-05 5600000
73.77600000000001 3.461875949209697e-05 5610000
73.90800000000002 3.4163745064989e-05 5620000
74.04100000000001 3.368372596680501e-05 5630000
74.17500000000001 3.392812475701859e-05 5640000
74.31000000000002 3.371992696411769e-05 5650000
74.444 3.316110221389725e-05 5660000
74.56500000000001 3.273531442195354e-05 5670000
74.69800000000001 3.261773476264425e-05 5680000
74.831 3.23622147056625e-05 5690000
74.96500000000002 3.244672476153508e-05 5700000
75.09800000000001 3.249322553249231e-05 5710000
75.23100000000001 3.293025597089715e-05 5720000
75.36500000000001 3.275827063184811e-05 5730000
75.498 3.224865241586984e-05 5740000
75.617 3.187944528362938e-05 5750000
75.75000000000001 3.163946871744368e-05 5760000
75.884 3.146004485107091e-05 5770000
76.01800000000001 3.085797853687645e-05 5780000
76.15200000000002 3.03030537627823e-05 5790000
76.28500000000001 3.018183963589206e-05 5800000
76.41900000000001 3.015494947094953e-05 5810000
76.55300000000001 3.018311504346252e-05 5820000
76.67300000000002 3.042826536221185e-05 5830000
76.80700000000002 3.047674014551867e-05 5840000
76.94100000000002 3.034737196738776e-05 5850000
77.07700000000003 2.998705466293142e-05 5860000
77.21100000000001 3.017692233166334e-05 5870000
77.34500000000001 2.993323177898495e-05 5880000
77.483 2.970614798016136e-05 5890000
77.62000000000002 2.98558596850046e-05 5900000
77.74300000000001 2.995844702444297e-05 5910000
77.88000000000002 3.037056127426372e-05 5920000
78.01700000000001 3.045623693361529e-05 5930000
78.15300000000001 3.045843317320579e-05 5940000
78.29000000000002 3.098051134111462e-05 5950000
78.42600000000002 3.091370842694888e-05 5960000
78.563 3.089037963607995e-05 5970000
78.7 3.105702029806674e-05 5980000
78.83800000000002 3.09980962734445e-05 5990000
78.96400000000001 3.074152224990224e-05 6000000
79.10100000000001 3.056226470669372e-05 6010000
79.24000000000002 3.024479983185819e-05 6020000
79.37700000000002 2.984849276158765e-05 6030000
79.51300000000002 2.96315200492417e-05 6040000
79.65000000000002 2.977768295830875e-05 6050000
79.78800000000001 2.938628680387826e-05 6060000
79.92500000000003 2.909525480196722e-05 6070000
80.04700000000001 2.897570926196386e-05 6080000
80.18400000000003 2.873557261694977e-05 6090000
80.32100000000001 2.851477637114166e-05 6100000
80.45800000000001 2.803333576082361e-05 6110000
80.59400000000002 2.77690445027389e-05 6120000
80.72700000000002 2.758645396722582e-05 6130000
80.86100000000002 2.734287174619035e-05 6140000
80.99600000000001 2.70685083317953e-05 6150000
81.131 2.691175144247174e-05 6160000
81.25200000000001 2.717087770345364e-05 6170000
81.387 2.707281145577825e-05 6180000
81.52600000000002 2.704220343402194e-05 6190000
81.66400000000002 2.691111950612004e-05 6200000
81.80000000000003 2.717159687770888e-05 6210000
81.93600000000001 2.719993545985457e-05 6220000
82.07200000000002 2.721492879716697e-05 6230000
82.20800000000001 2.706369200735102e-05 6240000
82.33000000000001 2.691028331582821e-05 6250000
82.465 2.707066039028403e-05 6260000
82.601 2.695799599775201e-05 6270000
82.73700000000001 2.696694905955536e-05 6280000
82.87100000000001 2.67779410838447e-05 6290000
83.00500000000001 2.684357014152494e-05 6300000
83.14100000000001 2.696187646794526e-05 6310000
83.277 2.730422599280686e-05 6320000
83.399 2.737576521081686e-05 6330000
83.53400000000001 2.738581565485943e-05 6340000
83.66900000000001 2.728817174662664e-05 6350000
83.804 2.709234564993327e-05 6360000
83.938 2.708257494054304e-05 6370000
84.072 2.739337545047303e-05 6380000
84.208 2.704256996003451e-05 6390000
84.343 2.750600186469924e-05 6400000
84.477 2.754819346228083e-05 6410000
84.59700000000001 2.77169589351011e-05 6420000
84.73 2.757530496606493e-05 6430000
84.864 2.748775993548083e-05 6440000
84.99900000000001 2.770050763824616e-05 6450000
85.13300000000001 2.754619746919506e-05 6460000
85.26800000000001 2.699978756441453e-05 6470000
85.40200000000002 2.735145249475816e-05 6480000
85.53400000000002 2.748167797267612e-05 6490000
85.66800000000001 2.705233435596034e-05 6500000
85.78900000000002 2.720235270565576e-05 6510000
85.923 2.727129721396437e-05 6520000
86.057 2.759816245772643e-05 6530000
86.19000000000001 2.757242809453428e-05 6540000
86.32400000000001 2.720447434774895e-05 6550000
86.45700000000001 2.691163242157878e-05 6560000
86.59000000000002 2.701466663668025e-05 6570000
86.723 2.722070327805597e-05 6580000
86.84400000000001 2.686075981357772e-05 6590000
86.97600000000001 2.648981469308269e-05 6600000
87.111 2.66199495461439e-05 6610000
87.244 2.672406615776147e-05 6620000
87.37700000000001 2.611675530715393e-05 6630000
87.51100000000001 2.581765907261112e-05 6640000
87.64500000000001 2.55516153442327e-05 6650000
87.779 2.495133802700978e-05 6660000
87.91200000000001 2.4667379437055e-05 6670000
88.033 2.506936626795236e-05 6680000
88.16600000000001 2.503833646724152e-05 6690000
88.301 2.483366542653247e-05 6700000
88.435 2.487403410891407e-05 6710000
88.56700000000001 2.466601373833065e-05 6720000
88.70200000000001 2.482545130753799e-05 6730000
88.83500000000001 2.488461117105662e-05 6740000
88.96700000000001 2.464832342218856e-05 6750000
89.10200000000002 2.484489218537138e-05 6760000
89.22400000000002 2.473897833265465e-05 6770000
89.35900000000001 2.481147205141454e-05 6780000
89.49400000000003 2.483286671284578e-05 6790000
89.62700000000001 2.465105712741856e-05 6800000
89.76100000000001 2.47632873177906e-05 6810000
89.89600000000002 2.473593990313741e-05 6820000
90.03200000000001 2.502869753198572e-05 6830000
90.16600000000001 2.498820585707585e-05 6840000
90.301 2.504045580879393e-05 6850000
90.42 2.496850426986564e-05 6860000
90.553 2.522385435012991e-05 6870000
90.687 2.520175524106546e-05 6880000
90.81899999999999 2.527819198930782e-05 6890000
90.95399999999999 2.52945357725607e-05 6900000
91.086 2.511596033425626e-05 6910000
91.21899999999999 2.526424275414754e-05 6920000
91.354 2.525273612150539e-05 6930000
91.47800000000001 2.523087264490056e-05 6940000
91.614 2.5306631042565e-05 6950000
91.75 2.520569877797601e-05 6960000
91.88299999999998 2.521694740629898e-05 6970000
92.01599999999999 2.522511648557407e-05 6980000
92.15000000000001 2.529130381201831e-05 6990000
92.285 2.538419765966581e-05 7000000
92.419 2.490310465144972e-05 7010000
92.55200000000001 2.505405514061647e-05 7020000
92.673 2.51664404277895e-05 7030000
92.80800000000001 2.500096821149499e-05 7040000
92.94600000000001 2.490505799437969e-05 7050000
93.08200000000001 2.515974747533909e-05 7060000
93.21600000000001 2.517514090113897e-05 7070000
93.351 2.484253826392229e-05 7080000
93.486 2.486744255416399e-05 7090000
93.62200000000001 2.482306166935277e-05 7100000
93.75700000000001 2.450268959012648e-05 7110000
93.88000000000001 2.42794771545957e-05 7120000
94.015 2.418290912659249e-05 7130000
94.149 2.402001380352866e-05 7140000
94.282 2.41918097203944e-05 7150000
94.41499999999999 2.423381127361956e-05 7160000
94.548 2.394295646187187e-05 7170000
94.681 2.387937342008104e-05 7180000
94.81400000000001 2.401462775223115e-05 7190000
94.94699999999999 2.397387206449288e-05 7200000
95.068 2.347092856944371e-05 7210000
95.20099999999999 2.343070084313605e-05 7220000
95.333 2.340391795107543e-05 7230000
95.46599999999999 2.376127483479611e-05 7240000
95.59899999999999 2.376807386499366e-05 7250000
95.73400000000001 2.395685589095961e-05 7260000
95.871 2.40931526062051e-05 7270000
96.003 2.434733588798432e-05 7280000
96.13800000000001 2.4259725818726e-05 7290000
96.25800000000001 2.462249780166452e-05 7300000
96.39100000000001 2.435274857516017e-05 7310000
96.524 2.466935508547102e-05 7320000
96.65900000000001 2.502240644868954e-05 7330000
96.79200000000002 2.497621198719339e-05 7340000
96.92500000000001 2.508819994947943e-05 7350000
97.06 2.462460008668924e-05 7360000
97.194 2.475680008528032e-05 7370000
97.32900000000001 2.474344247843374e-05 7380000
97.46300000000001 2.479688918599522e-05 7390000
97.583 2.469459680690514e-05 7400000
97.71600000000001 2.494336505224787e-05 7410000
97.85000000000001 2.51737640121868e-05 7420000
97.983 2.520364697078614e-05 7430000
98.114 2.518466423277333e-05 7440000
98.248 2.505976774042488e-05 7450000
98.381 2.507081428808445e-05 7460000
98.51300000000001 2.475134593871993e-05 7470000
98.64400000000001 2.467761397696219e-05 7480000
98.76600000000001 2.497381883631918e-05 7490000
98.899 2.46877539957519e-05 7500000
99.03100000000001 2.496406984154807e-05 7510000
99.16200000000001 2.510258136005584e-05 7520000
99.29400000000001 2.509804461721247e-05 7530000
99.425 2.494026915619554e-05 7540000
99.557 2.50723713269355e-05 7550000
99.68899999999999 2.526733952945806e-05 7560000
99.821 2.525466521022325e-05 7570000
99.94200000000001 2.538207933335923e-05 7580000
100.073 2.521825193370549e-05 7590000
100.205 2.551409991674658e-05 7600000
100.336 2.562263585547292e-05 7610000
100.468 2.554952046676287e-05 7620000
100.6 2.528602726170266e-05 7630000
100.731 2.51650728796138e-05 7640000
100.862 2.518909001297736e-05 7650000
100.993 2.496776301211248e-05 7660000
101.113 2.488474939481355e-05 7670000
101.244 2.483595223013581e-05 7680000
101.376 2.499395904753215e-05 7690000
101.507 2.514668385463091e-05 7700000
101.639 2.51533943477408e-05 7710000
101.771 2.493013804086561e-05 7720000
101.901 2.504681129595081e-05 7730000
102.033 2.507873747205945e-05 7740000
102.165 2.51388753281035e-05 7750000
102.285 2.513266174859782e-05 7760000
102.416 2.506094187177299e-05 7770000
102.549 2.516870288767969e-05 7780000
102.681 2.508131359383014e-05 7790000
102.81 2.520512782067064e-05 7800000
102.942 2.524974314390899e-05 7810000
103.074 2.533911829148164e-05 7820000
103.206 2.519403313629722e-05 7830000
103.339 2.53651858822671e-05 7840000
103.472 2.575607799474874e-05 7850000
103.593 2.588502790246668e-05 7860000
103.726 2.569355439668845e-05 7870000
103.857 2.566910107640915e-05 7880000
103.988 2.56101433524861e-05 7890000
104.119 2.545966128565768e-05 7900000
104.251 2.531770961652218e-05 7910000
104.382 2.547103482164835e-05 7920000
104.515 2.532547034870287e-05 7930000
104.647 2.533566043862443e-05 7940000
104.766 2.506209185198695e-05 7950000
104.898 2.462859935535974e-05 7960000
105.03 2.470778855987668e-05 7970000
105.162 2.468468196808761e-05 7980000
105.295 2.44211135411131e-05 7990000
105.429 2.442093511076965e-05 8000000
105.56 2.444734539617549e-05 8010000
105.692 2.438901029784102e-05 8020000
105.824 2.417616642138921e-05 8030000
105.956 2.42246278610033e-05 8040000
106.077 2.385167232253704e-05 8050000
106.209 2.362394200693439e-05 8060000
106.34 2.323942640518171e-05 8070000
106.471 2.296256098022094e-05 8080000
106.604 2.303421956447624e-05 8090000
106.735 2.296001321796907e-05 8100000
106.867 2.307550728729014e-05 8110000
106.999 2.326612627748693e-05 8120000
107.131 2.329160047819533e-05 8130000
107.252 2.311142681848916e-05 8140000
107.383 2.309579374975288e-05 8150000
107.515 2.31336756024446e-05 8160000
107.646 2.353278999631611e-05 8170000
107.779 2.350132955275162e-05 8180000
107.912 2.344196729470344e-05 8190000
108.045 2.323788525224892e-05 8200000
108.177 2.298328656707722e-05 8210000
108.309 2.312284373846721e-05 8220000
108.442 2.304311431177066e-05 8230000
108.564 2.304597369234749e-05 8240000
108.696 2.308125077008224e-05 8250000
108.828 2.29409065148879e-05 8260000
108.96 2.293460671875866e-05 8270000
109.092 2.29345354404353e-05 8280000
109.224 2.30320148407536e-05 8290000
109.357 2.303657699038788e-05 8300000
109.49 2.31909126080201e-05 8310000
109.622 2.299546215381636e-05 8320000
109.754 2.302950590348925e-05 8330000
109.875 2.315217151184755e-05 8340000
110.006 2.301015530428512e-05 8350000
110.139 2.32069793457854e-05 8360000
110.27 2.31678312614121e-05 8370000
110.402 2.305986694413095e-05 8380000
110.534 2.298731178417423e-05 8390000
110.664 2.294650727889434e-05 8400000
110.796 2.302514371256891e-05 8410000
110.928 2.313198341230985e-05 8420000
111.06 2.303346352936778e-05 8430000
111.181 2.297019471588597e-05 8440000
111.313 2.289588820199878e-05 8450000
111.445 2.29658491645204e-05 8460000
111.577 2.31070903702886e-05 8470000
111.709 2.297186691387234e-05 8480000
111.841 2.29169924553542e-05 8490000
111.973 2.282776534702454e-05 8500000
112.105 2.305853754463376e-05 8510000
112.237 2.316896719866815e-05 8520000
112.358 2.284596970947557e-05 8530000
112.49 2.272568718551667e-05 8540000
112.621 2.256889585765036e-05 8550000
112.754 2.272942934280607e-05 8560000
112.886 2.284860590056559e-05 8570000
113.016 2.285079734212057e-05 8580000
113.148 2.280626068646807e-05 8590000
113.28 2.282585731784794e-05 8600000
113.412 2.274008815147124e-05 8610000
113.544 2.259978893790426e-05 8620000
113.664 2.261456236137311e-05 8630000
113.796 2.231682539246798e-05 8640000
113.928 2.229258888028749e-05 8650000
114.06 2.24494073781717e-05 8660000
114.193 2.222466590881897e-05 8670000
114.326 2.213288018998442e-05 8680000
114.457 2.189830674564678e-05 8690000
114.589 2.207492265003202e-05 8700000
114.72 2.214815265163015e-05 8710000
114.852 2.20617915940078e-05 8720000
114.974 2.213917736834445e-05 8730000
115.106 2.238618690130584e-05 8740000
115.238 2.22579781378206e-05 8750000
115.37 2.228932123902982e-05 8760000
115.502 2.217617021294756e-05 8770000
115.633 2.221218635266048e-05 8780000
115.765 2.205469908852215e-05 8790000
115.897 2.196411497332515e-05 8800000
116.029 2.190319383065881e-05 8810000
116.162 2.182191541028874e-05 8820000
116.296 2.184586958445002e-05 8830000
116.418 2.16581741220177e-05 8840000
116.551 2.162921426644751e-05 8850000
116.682 2.157009246526387e-05 8860000
116.815 2.164259319248238e-05 8870000
116.947 2.178647916644777e-05 8880000
117.079 2.169157621337452e-05 8890000
117.213 2.164624471638301e-05 8900000
117.345 2.149706467828734e-05 8910000
117.478 2.151963165559638e-05 8920000
117.61 2.162539955495365e-05 8930000
117.731 2.165278986098761e-05 8940000
117.861 2.151987789342039e-05 8950000
117.993 2.146729555482893e-05 8960000
118.125 2.144300602681719e-05 8970000
118.257 2.154973870799498e-05 8980000
118.39 2.161272311195516e-05 8990000
118.522 2.138274157512299e-05 9000000
118.653 2.115623651214317e-05 9010000
118.785 2.090612837909267e-05 9020000
118.917 2.113076610831809e-05 9030000
119.039 2.127892014104693e-05 9040000
119.171 2.12605498604738e-05 9050000
119.303 2.148562239894784e-05 9060000
119.435 2.150316936640955e-05 9070000
119.567 2.148302994966427e-05 9080000
119.698 2.142026639753321e-05 9090000
119.83 2.137523029312562e-05 9100000
119.96 2.119928027645076e-05 9110000
120.093 2.139685618677217e-05 9120000
120.225 2.169056895097597e-05 9130000
120.347 2.177587402367465e-05 9140000
120.48 2.155503555614006e-05 9150000
120.612 2.146104504584589e-05 9160000
120.744 2.122083520707155e-05 9170000
120.876 2.126650159949657e-05 9180000
121.009 2.149487066991762e-05 9190000
121.141 2.135938724036558e-05 9200000
121.273 2.137482291521164e-05 9210000
121.405 2.147688364668977e-05 9220000
121.538 2.172493952950115e-05 9230000
121.669 2.179077814558215e-05 9240000
121.79 2.165816334003387e-05 9250000
121.921 2.168092617909735e-05 9260000
122.053 2.189602311611333e-05 9270000
122.186 2.206015419419175e-05 9280000
122.318 2.180609715794253e-05 9290000
122.45 2.134113310045604e-05 9300000
122.58 2.146882589257548e-05 9310000
122.711 2.144668745594572e-05 9320000
122.842 2.149969107177414e-05 9330000
122.974 2.182904253395957e-05 9340000
123.095 2.196136803568706e-05 9350000
123.229 2.177159972292392e-05 9360000
123.361 2.162618740900888e-05 9370000
123.494 2.177256775469029e-05 9380000
123.625 2.187794445931242e-05 9390000
123.755 2.177989656644936e-05 9400000
123.888 2.165195266401197e-05 9410000
124.02 2.138170105189418e-05 9420000
124.152 2.145391455122382e-05 9430000
124.284 2.149698845016509e-05 9440000
124.416 2.153424626649197e-05 9450000
124.537 2.173238668315724e-05 9460000
124.668 2.193879009296099e-05 9470000
124.8 2.196624789655347e-05 9480000
124.933 2.192846610812995e-05 9490000
125.066 2.16038823168934e-05 9500000
125.199 2.168877894673891e-05 9510000
125.331 2.168821317107641e-05 9520000
125.463 2.145559739696071e-05 9530000
125.595 2.163264249909314e-05 9540000
125.727 2.169687218886208e-05 9550000
125.859 2.166964245928529e-05 9560000
125.98 2.16177980395446e-05 9570000
126.113 2.175428397636695e-05 9580000
126.244 2.171355315881107e-05 9590000
126.375 2.159059465115664e-05 9600000
126.507 2.180652753199165e-05 9610000
126.639 2.20394693467944e-05 9620000
126.772 2.210406941137877e-05 9630000
126.904 2.197144359921172e-05 9640000
127.036 2.20636915588184e-05 9650000
127.168 2.187038782826946e-05 9660000
127.3 2.199943749763599e-05 9670000
127.421 2.175558349362739e-05 9680000
127.553 2.16633881029448e-05 9690000
127.685 2.171025411678111e-05 9700000
127.816 2.179867290490612e-05 9710000
127.949 2.171795408058286e-05 9720000
128.081 2.186634914108853e-05 9730000
128.215 2.173977623049714e-05 9740000
128.347 2.186101041297763e-05 9750000
128.479 2.186110572904362e-05 9760000
128.611 2.190802717179625e-05 9770000
128.743 2.187804552001504e-05 9780000
128.864 2.174115628946483e-05 9790000
128.995 2.159201491706428e-05 9800000
129.127 2.136643070061675e-05 9810000
129.261 2.162587575730338e-05 9820000
129.393 2.147960740262553e-05 9830000
129.525 2.132667635595248e-05 9840000
129.657 2.138603536819894e-05 9850000
129.789 2.126222779286577e-05 9860000
129.922 2.150271914217992e-05 9870000
130.055 2.149610659087573e-05 9880000
130.188 2.139178800715909e-05 9890000
130.309 2.136716938721155e-05 9900000
130.442 2.149194140174946e-05 9910000
130.574 2.138290827753732e-05 9920000
130.706 2.140560267414908e-05 9930000
130.839 2.133337203581189e-05 9940000
130.971 2.143282776761438e-05 9950000
131.104 2.13245722154461e-05 9960000
131.236 2.137233590842124e-05 9970000
131.368 2.125039571833203e-05 9980000
131.5 2.120416145360678e-05 9990000
131.633 2.130706098261856e-05 10000000
131.754 2.128775678418416e-05 10010000
131.888 2.127417683054861e-05 10020000
132.02 2.137438553161843e-05 10030000
132.151 2.139133851304653e-05 10040000
132.284 2.122687979355048e-05 10050000
132.416 2.111471929190361e-05 10060000
132.55 2.130295275951162e-05 10070000
132.681 2.130648580621504e-05 10080000
132.814 2.138347601443733e-05 10090000
132.946 2.139792397225252e-05 10100000
133.079 2.156569822722248e-05 10110000
133.198 2.141913749357333e-05 10120000
133.331 2.138774256598981e-05 10130000
133.463 2.13340522081156e-05 10140000
133.594 2.131633319600284e-05 10150000
133.726 2.144829166556952e-05 10160000
133.857 2.141425913676896e-05 10170000
133.99 2.137434930775183e-05 10180000
134.121 2.15394730881311e-05 10190000
134.253 2.145742708768576e-05 10200000
134.385 2.134853308531636e-05 10210000
134.516 2.140808160529846e-05 10220000
134.647 2.144999455825481e-05 10230000
134.768 2.145344715691153e-05 10240000
134.9 2.132631337190279e-05 10250000
135.031 2.111486546894357e-05 10260000
135.163 2.105314236451625e-05 10270000
135.295 2.08918561254674e-05 10280000
135.426 2.094378547961477e-05 10290000
135.558 2.094139755542241e-05 10300000
135.69 2.092197612200072e-05 10310000
135.821 2.077538511101165e-05 10320000
135.954 2.092963529395259e-05 10330000
136.087 2.091677708242522e-05 10340000
136.209 2.096168784078504e-05 10350000
136.339 2.085174190861853e-05 10360000
136.472 2.080571981494464e-05 10370000
136.604 2.085836485716724e-05 10380000
136.735 2.107424492891814e-05 10390000
136.867 2.093237494836352e-05 10400000
136.998 2.101317470902783e-05 10410000
137.129 2.10564431128111e-05 10420000
137.259 2.091996173497596e-05 10430000
137.391 2.087864366245584e-05 10440000
137.522 2.072360740344277e-05 10450000
137.653 2.058408263691359e-05 10460000
137.773 2.043106002458101e-05 10470000
137.905 2.032906428827621e-05 10480000
138.036 2.045782234008967e-05 10490000
138.168 2.040840040512088e-05 10500000
138.3 2.058529567740814e-05 10510000
138.431 2.068155528174568e-05 10520000
138.561 2.074243742099235e-05 10530000
138.692 2.081139213235261e-05 10540000
138.823 2.120559261248672e-05 10550000
138.954 2.117984285050096e-05 10560000
139.085 2.107712720645498e-05 10570000
139.216 2.106961827792288e-05 10580000
139.337 2.135241997301177e-05 10590000
139.469 2.134027536935238e-05 10600000
139.602 2.155564584672504e-05 10610000
139.735 2.144341683128266e-05 10620000
139.868 2.13593513493079e-05 10630000
140.003 2.130699524448233e-05 10640000
140.136 2.130083960603812e-05 10650000
140.271 2.127048710599456e-05 10660000
140.405 2.122116901591815e-05 10670000
140.538 2.126618014357769e-05 10680000
140.671 2.127737225971481e-05 10690000
140.804 2.126802523976226e-05 10700000
140.926 2.122989277704189e-05 10710000
141.059 2.130387426055171e-05 10720000
141.191 2.131843517147063e-05 10730000
141.324 2.138459294128748e-05 10740000
141.457 2.144271735478206e-05 10750000
141.589 2.150362627727161e-05 10760000
141.721 2.14611749147585e-05 10770000
141.853 2.157121707624949e-05 10780000
141.984 2.174512823454541e-05 10790000
142.116 2.179277896191896e-05 10800000
142.247 2.172238081297377e-05 10810000
142.379 2.196427785055202e-05 10820000
142.5 2.200429189250951e-05 10830000
142.631 2.172954773505511e-05 10840000
142.764 2.154990898054863e-05 10850000
142.896 2.14185479025319e-05 10860000
143.026 2.146439100145821e-05 10870000
143.158 2.131382746923399e-05 10880000
143.289 2.144181933168338e-05 10890000
143.421 2.135938742977644e-05 10900000
143.552 2.135376439197794e-05 10910000
143.683 2.151438396986534e-05 10920000
143.814 2.139816596447539e-05 10930000
143.946 2.133748870991135e-05 10940000
144.068 2.144747364679455e-05 10950000
144.199 2.144484744203257e-05 10960000
144.331 2.164110117727597e-05 10970000
144.461 2.177896239256983e-05 10980000
144.59 2.169861158402991e-05 10990000
144.721 2.16624692048223e-05 11000000
144.855 2.165532853825044e-05 11010000
144.986 2.15584894618047e-05 11020000
145.117 2.170161813791034e-05 11030000
145.249 2.16967479417256e-05 11040000
145.38 2.186417863452914e-05 11050000
145.511 2.176351488686023e-05 11060000
145.641 2.182566261625417e-05 11070000
145.761 2.179360737788355e-05 11080000
145.895 2.179106192478913e-05 11090000
146.026 2.166567268492663e-05 11100000
146.157 2.161255768891303e-05 11110000
146.288 2.167576741175191e-05 11120000
146.418 2.162633176834163e-05 11130000
146.55 2.151129293779559e-05 11140000
146.68 2.18118267521071e-05 11150000
146.813 2.17232831097508e-05 11160000
146.945 2.182415288125457e-05 11170000
147.076 2.170273101281166e-05 11180000
147.207 2.163249273601372e-05 11190000
147.328 2.145788211559821e-05 11200000
147.458 2.131872768512157e-05 11210000
147.59 2.12267128584025e-05 11220000
147.723 2.120162178246839e-05 11230000
147.853 2.104540159443295e-05 11240000
147.985 2.086676338283427e-05 11250000
148.115 2.092178027576085e-05 11260000
148.247 2.090954374790571e-05 11270000
148.378 2.110359460653926e-05 11280000
148.51 2.104611338380368e-05 11290000
148.64 2.093072329702103e-05 11300000
148.772 2.1163355144906e-05 11310000
148.894 2.120410504412354e-05 11320000
149.027 2.122111558183748e-05 11330000
149.158 2.121517381955048e-05 11340000
149.288 2.103063316302579e-05 11350000
149.42 2.105042173236621e-05 11360000
149.551 2.115920594452308e-05 11370000
149.684 2.104971743464157e-05 11380000
149.815 2.087289306449689e-05 11390000
149.947 2.094879956008992e-05 11400000
150.078 2.121538572174658e-05 11410000
150.21 2.125605642004742e-05 11420000
150.341 2.137828459883635e-05 11430000
150.472 2.120907610464001e-05 11440000
150.593 2.139478452466609e-05 11450000
150.726 2.113022728269464e-05 11460000
150.859 2.095664229179755e-05 11470000
150.99 2.111681639193722e-05 11480000
151.122 2.09907253862543e-05 11490000
151.254 2.085593174228039e-05 11500000
151.386 2.090804932200211e-05 11510000
151.518 2.087020041672724e-05 11520000
151.65 2.072119698022484e-05 11530000
151.78 2.069158001920648e-05 11540000
151.913 2.072106457135033e-05 11550000
152.044 2.076406265737595e-05 11560000
152.177 2.085455702549466e-05 11570000
152.309 2.09002042825605e-05 11580000
152.43 2.069100627979973e-05 11590000
152.562 2.083440851849295e-05 11600000
152.694 2.091245816384233e-05 11610000
152.826 2.102516403177915e-05 11620000
152.957 2.099428119443865e-05 11630000
153.088 2.098467934180771e-05 11640000
153.219 2.094722578999221e-05 11650000
153.351 2.094695826052968e-05 11660000
153.482 2.079244380240332e-05 11670000
153.614 2.089021399408248e-05 11680000
153.746 2.100354710484653e-05 11690000
153.878 2.082335607816584e-05 11700000
154.01 2.09234549403926e-05 11710000
154.132 2.104657894663473e-05 11720000
154.264 2.112628220058105e-05 11730000
154.395 2.119645478138209e-05 11740000
154.527 2.133336016423246e-05 11750000
154.659 2.124805567130209e-05 11760000
154.79 2.144844301570723e-05 11770000
154.921 2.147243256651725e-05 11780000
155.053 2.15452018151737e-05 11790000
155.1840000000001 2.150270936536083e-05 11800000
155.317 2.160778384494912e-05 11810000
155.448 2.171159035159657e-05 11820000
155.581 2.162519203778775e-05 11830000
155.714 2.155138432845888e-05 11840000
155.836 2.160952370069706e-05 11850000
155.969 2.156886739314861e-05 11860000
156.103 2.152199267966918e-05 11870000
156.237 2.170087776114263e-05 11880000
156.37 2.177414304006389e-05 11890000
156.502 2.165372250254668e-05 11900000
156.634 2.139158359266727e-05 11910000
156.767 2.156296122803533e-05 11920000
156.899 2.156872904542499e-05 11930000
157.031 2.154226310069182e-05 11940000
157.163 2.134043557345871e-05 11950000
157.296 2.14270376875491e-05 11960000
157.428 2.115856572340875e-05 11970000
157.561 2.112070296979285e-05 11980000
157.683 2.119918749010022e-05 11990000
157.815 2.105054504397848e-05 12000000
157.947 2.124801101713016e-05 12010000
158.078 2.145190808451019e-05 12020000
158.214 2.152914063744168e-05 12030000
158.35 2.136893844656945e-05 12040000
158.483 2.130943805731685e-05 12050000
158.614 2.132114256664602e-05 12060000
158.746 2.130032100603557e-05 12070000
158.878 2.105778542036816e-05 12080000
159.01 2.103353616814388e-05 12090000
159.142 2.099093488771989e-05 12100000
159.2740000000001 2.078017374630463e-05 12110000
159.405 2.066927252716571e-05 12120000
159.527 2.039725600017135e-05 12130000
159.659 2.037077695975795e-05 12140000
159.7920000000001 2.045581923001702e-05 12150000
159.923 2.030941389357843e-05 12160000
160.058 2.039543193584862e-05 12170000
160.194 2.055397287715233e-05 12180000
160.329 2.062742393433873e-05 12190000
160.461 2.078875684035111e-05 12200000
160.594 2.09136433935051e-05 12210000
160.726 2.089697792215851e-05 12220000
160.857 2.097402605118661e-05 12230000
160.988 2.125614660181304e-05 12240000
161.12 2.10805238233185e-05 12250000
161.252 2.104345972298816e-05 12260000
161.373 2.099153343974346e-05 12270000
161.507 2.09582503796965e-05 12280000
161.638 2.119411524498347e-05 12290000
161.77 2.106639422406713e-05 12300000
161.9000000000001 2.091078469526659e-05 12310000
162.031 2.102326552106955e-05 12320000
162.164 2.10366746036142e-05 12330000
162.295 2.102274565575976e-05 12340000
162.427 2.107823455910026e-05 12350000
162.559 2.105068832086296e-05 12360000
162.693 2.112522441868529e-05 12370000
162.824 2.094504679561893e-05 12380000
162.957 2.082441091718715e-05 12390000
163.09 2.092484250349789e-05 12400000
163.223 2.091140062191792e-05 12410000
163.342 2.090129471741927e-05 12420000
163.475 2.092688350457103e-05 12430000
163.608 2.093758538241217e-05 12440000
163.739 2.082902424026223e-05 12450000
163.871 2.068775434126928e-05 12460000
164.003 2.061446458722529e-05 12470000
164.135 2.065949579396665e-05 12480000
164.266 2.056782548903647e-05 12490000
164.398 2.057662685867847e-05 12500000
164.531 2.066150340589388e-05 12510000
164.664 2.070619846182971e-05 12520000
164.797 2.081330467515518e-05 12530000
164.929 2.089282601485066e-05 12540000
165.061 2.096729532015215e-05 12550000
165.194 2.087530230632075e-05 12560000
165.315 2.078686061690019e-05 12570000
165.448 2.071199047185054e-05 12580000
165.58 2.067676029464721e-05 12590000
165.712 2.058601452385893e-05 12600000
165.848 2.050424196217076e-05 12610000
165.984 2.052436339162462e-05 12620000
166.118 2.045878909469604e-05 12630000
166.25 2.040883997530443e-05 12640000
166.383 2.046439451088631e-05 12650000
166.515 2.044379001995921e-05 12660000
166.648 2.056718990533318e-05 12670000
166.78 2.065785796828618e-05 12680000
166.912 2.069228267674152e-05 12690000
167.044 2.081197565959124e-05 12700000
167.176 2.064367280572615e-05 12710000
167.297 2.065527002101015e-05 12720000
167.431 2.069884651933885e-05 12730000
167.566 2.071549743961664e-05 12740000
167.701 2.066620625384648e-05 12750000
167.834 2.089263167207157e-05 12760000
167.966 2.091156025929436e-05 12770000
168.1 2.096566362522495e-05 12780000
168.23 2.090016041940711e-05 12790000
168.362 2.083307890467487e-05 12800000
168.492 2.085893335166265e-05 12810000
168.625 2.091927614021572e-05 12820000
168.757 2.089887086722781e-05 12830000
168.889 2.103135959693211e-05 12840000
169.019 2.112383787939738e-05 12850000
169.151 2.107869425308473e-05 12860000
169.273 2.106857757933825e-05 12870000
169.406 2.098131487872507e-05 12880000
169.537 2.110367245460575e-05 12890000
169.669 2.101952937063e-05 12900000
169.8 2.092590309406687e-05 12910000
169.931 2.098974365454033e-05 12920000
170.067 2.104627017984392e-05 12930000
170.201 2.092058152462379e-05 12940000
170.334 2.106702198871523e-05 12950000
170.466 2.083506088674442e-05 12960000
170.601 2.103307945362092e-05 12970000
170.734 2.111468341212812e-05 12980000
170.866 2.129130826486537e-05 12990000
170.997 2.124077772269551e-05 13000000
171.129 2.126576870967913e-05 13010000
171.251 2.131145451417203e-05 13020000
171.384 2.132408383635369e-05 13030000
171.517 2.131293843701811e-05 13040000
171.649 2.124504787491544e-05 13050000
171.781 2.127114717497466e-05 13060000
171.912 2.131293100786523e-05 13070000
172.045 2.130312871309886e-05 13080000
172.177 2.135858963798355e-05 13090000
172.307 2.138031408497207e-05 13100000
172.438 2.134192036516275e-05 13110000
172.571 2.126803976589084e-05 13120000
172.703 2.120349868579313e-05 13130000
172.836 2.107191369618303e-05 13140000
172.968 2.114969460732804e-05 13150000
173.1000000000001 2.105109626340265e-05 13160000
173.232 2.106902589146464e-05 13170000
173.353 2.098608424568053e-05 13180000
173.484 2.108073065623559e-05 13190000
173.617 2.110743889900577e-05 13200000
173.75 2.130315805215826e-05 13210000
173.881 2.109385619169756e-05 13220000
174.013 2.096512692700743e-05 13230000
174.145 2.099847044910418e-05 13240000
174.278 2.095413445412555e-05 13250000
174.409 2.104238248495873e-05 13260000
174.541 2.101031052714211e-05 13270000
174.674 2.101028869559684e-05 13280000
174.807 2.108544320287642e-05 13290000
174.938 2.116592736072661e-05 13300000
175.071 2.112083754849403e-05 13310000
175.203 2.120178213949393e-05 13320000
175.334 2.123194902660044e-05 13330000
175.467 2.127330951304022e-05 13340000
175.588 2.11323406067221e-05 13350000
175.721 2.094525935227501e-05 13360000
175.853 2.082304800639017e-05 13370000
175.985 2.077785002465704e-05 13380000
176.116 2.063538238806229e-05 13390000
176.249 2.059890035011149e-05 13400000
176.38 2.067770906530037e-05 13410000
176.512 2.052063716596861e-05 13420000
176.644 2.041937958257336e-05 13430000
176.777 2.047309234322051e-05 13440000
176.91 2.042578307398261e-05 13450000
177.042 2.042368779249363e-05 13460000
177.175 2.034482926444016e-05 13470000
177.307 2.028586104159769e-05 13480000
177.44 2.03171939228418e-05 13490000
177.572 2.012783170380457e-05 13500000
177.705 2.007925094122802e-05 13510000
177.827 2.008152645983116e-05 13520000
177.961 2.010240989306679e-05 13530000
178.094 2.017651800548823e-05 13540000
178.226 2.005280097972315e-05 13550000
178.357 1.994158178785474e-05 13560000
178.489 1.998951815044422e-05 13570000
178.621 2.011822148919243e-05 13580000
178.754 2.006168015671254e-05 13590000
178.886 2.003492600330229e-05 13600000
179.017 1.985561069036616e-05 13610000
179.148 1.976914838167699e-05 13620000
179.279 1.978975186039872e-05 13630000
179.412 1.983660815177711e-05 13640000
179.545 1.97508866732497e-05 13650000
179.678 1.972986598938423e-05 13660000
179.815 1.964410214580309e-05 13670000
179.947 1.965002877190452e-05 13680000
180.069 1.957838257584089e-05 13690000
180.201 1.953507955002937e-05 13700000
180.333 1.931642510509821e-05 13710000
180.466 1.949585636802535e-05 13720000
180.6 1.955975575595647e-05 13730000
180.731 1.955276963946788e-05 13740000
180.864 1.958806667418531e-05 13750000
180.996 1.955712374444136e-05 13760000
181.129 1.944622275729038e-05 13770000
181.261 1.929833303243317e-05 13780000
181.392 1.934215098575885e-05 13790000
181.524 1.932115838347567e-05 13800000
181.657 1.923082524009425e-05 13810000
181.789 1.940788004834991e-05 13820000
181.922 1.935300061902717e-05 13830000
182.054 1.920691534658177e-05 13840000
182.186 1.920587327404155e-05 13850000
182.319 1.899241119531278e-05 13860000
182.442 1.884656824234905e-05 13870000
182.575 1.893437256046798e-05 13880000
182.709 1.885661204253875e-05 13890000
182.843 1.865538439165425e-05 13900000
182.975 1.848294622040488e-05 13910000
183.108 1.8357508063877e-05 13920000
183.241 1.847464872827377e-05 13930000
183.373 1.849256566529494e-05 13940000
183.505 1.863660686153462e-05 13950000
183.637 1.867068837803284e-05 13960000
183.769 1.849844198648329e-05 13970000
183.901 1.842347780764899e-05 13980000
184.034 1.83725054914396e-05 13990000
184.168 1.824924809677723e-05 14000000
184.3 1.809448945957377e-05 14010000
184.434 1.817283169642168e-05 14020000
184.568 1.832298796367423e-05 14030000
184.701 1.846314138572802e-05 14040000
184.824 1.838495288430475e-05 14050000
184.957 1.832608209198169e-05 14060000
185.091 1.826313773490061e-05 14070000
185.222 1.840542298806355e-05 14080000
185.356 1.833476116916192e-05 14090000
185.488 1.816004132047012e-05 14100000
185.62 1.819208782017616e-05 14110000
185.754 1.816080544861047e-05 14120000
185.886 1.833716206775539e-05 14130000
186.02 1.822944130724984e-05 14140000
186.152 1.818979735291334e-05 14150000
186.285 1.842316862141376e-05 14160000
186.417 1.855692583298291e-05 14170000
186.549 1.851447969174858e-05 14180000
186.682 1.851839729036537e-05 14190000
186.816 1.857500025396804e-05 14200000
186.948 1.873168686708141e-05 14210000
187.08 1.873504226717785e-05 14220000
187.213 1.87509869872261e-05 14230000
187.334 1.860780473346882e-05 14240000
187.467 1.854384633451173e-05 14250000
187.599 1.859947498437813e-05 14260000
187.732 1.865622310831263e-05 14270000
187.865 1.88117716073562e-05 14280000
187.997 1.885403942340945e-05 14290000
188.129 1.884072788446827e-05 14300000
188.261 1.887242091382856e-05 14310000
188.392 1.877936105271462e-05 14320000
188.524 1.877877048887638e-05 14330000
188.656 1.88218283590281e-05 14340000
188.787 1.873872056393012e-05 14350000
188.918 1.882204985712672e-05 14360000
189.05 1.89450560401685e-05 14370000
189.182 1.87728259564644e-05 14380000
189.314 1.882898362881209e-05 14390000
189.446 1.86406470271031e-05 14400000
189.579 1.862178127478237e-05 14410000
189.712 1.867076052045258e-05 14420000
189.844 1.865457311554935e-05 14430000
189.966 1.848751709062987e-05 14440000
190.098 1.853438129620753e-05 14450000
190.229 1.845584276064996e-05 14460000
190.361 1.855359051181962e-05 14470000
190.492 1.872598070934222e-05 14480000
190.624 1.864769644813808e-05 14490000
190.756 1.8603107359713e-05 14500000
190.888 1.8611546780788e-05 14510000
191.02 1.870848382663136e-05 14520000
191.15 1.867774625141807e-05 14530000
191.283 1.874745593554836e-05 14540000
191.415 1.865234147221712e-05 14550000
191.546 1.850930857298651e-05 14560000
191.681 1.863961162487913e-05 14570000
191.816 1.856241157531579e-05 14580000
191.951 1.852076367681728e-05 14590000
192.084 1.849415457969205e-05 14600000
192.218 1.841269897119921e-05 14610000
192.353 1.82782155295153e-05 14620000
192.486 1.838066710292153e-05 14630000
192.609 1.836731484082447e-05 14640000
192.744 1.828018542678417e-05 14650000
192.879 1.838235430026669e-05 14660000
193.014 1.835697813449243e-05 14670000
193.149 1.833764185818762e-05 14680000
193.284 1.83725483496838e-05 14690000
193.416 1.858645968459042e-05 14700000
193.55 1.874553323292305e-05 14710000
193.682 1.873757480629822e-05 14720000
193.815 1.875925000947476e-05 14730000
193.948 1.867610006384864e-05 14740000
194.081 1.864941102984939e-05 14750000
194.213 1.84829265831073e-05 14760000
194.346 1.833422427327725e-05 14770000
194.48 1.826771372322102e-05 14780000
194.613 1.825631267693223e-05 14790000
194.746 1.817627497587239e-05 14800000
194.878 1.810212780533639e-05 14810000
195.011 1.808769964988378e-05 14820000
195.143 1.811685662125738e-05 14830000
195.274 1.811492794689994e-05 14840000
195.397 1.812920950295763e-05 14850000
195.53 1.814063530328962e-05 14860000
195.664 1.809845110082329e-05 14870000
195.796 1.806211107023438e-05 14880000
195.929 1.807066975670569e-05 14890000
196.063 1.822615539898896e-05 14900000
196.196 1.825316563301486e-05 14910000
196.332 1.828792124871312e-05 14920000
196.468 1.828100661335203e-05 14930000
196.601 1.823210492399183e-05 14940000
196.734 1.836738524392247e-05 14950000
196.866 1.831229989086593e-05 14960000
196.997 1.814481105176758e-05 14970000
197.129 1.825467864542362e-05 14980000
197.262 1.83277664800391e-05 14990000
197.394 1.846917619634755e-05 15000000
197.525 1.845932487895067e-05 15010000
197.658 1.836491137032262e-05 15020000
197.79 1.834129743568196e-05 15030000
197.922 1.83623434954321e-05 15040000
198.053 1.814708253725858e-05 15050000
198.174 1.800445647831132e-05 15060000
198.305 1.796845760770499e-05 15070000
198.436 1.795764494684076e-05 15080000
198.568 1.812350684908733e-05 15090000
198.701 1.811206442216781e-05 15100000
198.832 1.800924666289816e-05 15110000
198.965 1.814615484048697e-05 15120000
199.096 1.81418064944143e-05 15130000
199.228 1.818441950384993e-05 15140000
199.36 1.823282684584567e-05 15150000
199.492 1.818932189961378e-05 15160000
199.625 1.813398295284136e-05 15170000
199.757 1.806013900318727e-05 15180000
199.89 1.807802888377329e-05 15190000
200.021 1.805142490580745e-05 15200000
200.154 1.796300700296756e-05 15210000
200.284 1.79054669566846e-05 15220000
200.416 1.781518671226729e-05 15230000
200.549 1.787917008482094e-05 15240000
200.683 1.777770043991612e-05 15250000
200.815 1.776184088168964e-05 15260000
200.946 1.76935216547751e-05 15270000
201.078 1.758736135648367e-05 15280000
201.199 1.770228512734696e-05 15290000
201.333 1.767893871411989e-05 15300000
201.469 1.762874573000825e-05 15310000
201.605 1.772083358116984e-05 15320000
201.739 1.768649931518593e-05 15330000
201.875 1.773358599188614e-05 15340000
202.009 1.770215436721865e-05 15350000
202.143 1.777916437333276e-05 15360000
202.277 1.76933306092638e-05 15370000
202.411 1.780905458321289e-05 15380000
202.546 1.767809956332055e-05 15390000
202.687 1.772088022671171e-05 15400000
202.821 1.765579091469613e-05 15410000
202.954 1.758970656432655e-05 15420000
203.085 1.756344669235743e-05 15430000
203.218 1.748702058611597e-05 15440000
203.35 1.740800318250046e-05 15450000
203.483 1.741921621831021e-05 15460000
203.616 1.748958770969519e-05 15470000
203.749 1.746397889700871e-05 15480000
203.883 1.73752316709106e-05 15490000
204.016 1.734389599814101e-05 15500000
204.149 1.719489294575957e-05 15510000
204.283 1.721162689714859e-05 15520000
204.416 1.717197820190992e-05 15530000
204.538 1.71971665055904e-05 15540000
204.67 1.730227418243317e-05 15550000
204.803 1.724237000200742e-05 15560000
204.937 1.715782484841026e-05 15570000
205.07 1.703465428281491e-05 15580000
205.202 1.728714873320825e-05 15590000
205.335 1.720553472421148e-05 15600000
205.468 1.70542451586742e-05 15610000
205.6 1.703994142544746e-05 15620000
205.736 1.700952495762395e-05 15630000
205.87 1.699165909099865e-05 15640000
206.004 1.696295865193413e-05 15650000
206.135 1.67923017375159e-05 15660000
206.269 1.688528311469875e-05 15670000
206.4 1.696628999271209e-05 15680000
206.536 1.6971220917492e-05 15690000
206.672 1.696474588850359e-05 15700000
206.813 1.694440919573396e-05 15710000
206.953 1.69865976914186e-05 15720000
207.089 1.707355484642301e-05 15730000
207.219 1.705424552009822e-05 15740000
207.35 1.700833916617801e-05 15750000
207.481 1.700841593030447e-05 15760000
207.613 1.693656453325954e-05 15770000
207.746 1.685600263274113e-05 15780000
207.866 1.686131170658227e-05 15790000
207.997 1.669555955590952e-05 15800000
208.128 1.667999487065613e-05 15810000
208.26 1.664830447061262e-05 15820000
208.391 1.675232842381686e-05 15830000
208.523 1.68015122620525e-05 15840000
208.655 1.674665574616185e-05 15850000
208.787 1.674380398704595e-05 15860000
208.918 1.674551297848719e-05 15870000
209.049 1.676774369787126e-05 15880000
209.18 1.682325271563203e-05 15890000
209.312 1.686848022030222e-05 15900000
209.443 1.682396119856952e-05 15910000
209.574 1.67914353853971e-05 15920000
209.705 1.678706701575517e-05 15930000
209.838 1.679521915202873e-05 15940000
209.968 1.675086207279072e-05 15950000
210.1 1.661653361290128e-05 15960000
210.231 1.651912575748102e-05 15970000
210.363 1.653487407848696e-05 15980000
210.495 1.668207282493716e-05 15990000
210.627 1.674026381728183e-05 16000000
210.758 1.663142712410719e-05 16010000
210.888 1.655824653034808e-05 16020000
211.021 1.661202436508114e-05 16030000
211.156 1.657760311130763e-05 16040000
211.291 1.647298560604542e-05 16050000
211.425 1.641107229720258e-05 16060000
211.548 1.640922651587176e-05 16070000
211.68 1.649852302495447e-05 16080000
211.814 1.644500187988599e-05 16090000
211.948 1.646313988760793e-05 16100000
212.081 1.64512483238022e-05 16110000
212.212 1.643428830118546e-05 16120000
212.344 1.650348444483449e-05 16130000
212.481 1.652136825779493e-05 16140000
212.617 1.647809377021634e-05 16150000
212.756 1.662494248870512e-05 16160000
212.904 1.66171639895842e-05 16170000
213.037 1.672645081136713e-05 16180000
213.17 1.678312629683762e-05 16190000
213.302 1.67572078699225e-05 16200000
213.434 1.677672308583779e-05 16210000
213.567 1.680299662847216e-05 16220000
213.699 1.680421746670629e-05 16230000
213.83 1.670993163705046e-05 16240000
213.963 1.665369939082044e-05 16250000
214.097 1.65675994121061e-05 16260000
214.231 1.641459025968196e-05 16270000
214.365 1.646577549489032e-05 16280000
214.498 1.631557940077764e-05 16290000
214.632 1.615103110118826e-05 16300000
214.766 1.616105991735725e-05 16310000
214.902 1.604691005669376e-05 16320000
215.037 1.609141777109586e-05 16330000
215.17 1.620164305293691e-05 16340000
215.307 1.608504435415617e-05 16350000
215.442 1.60748155117928e-05 16360000
215.564 1.606695699565151e-05 16370000
215.7 1.598698236114215e-05 16380000
215.834 1.591394768876674e-05 16390000
215.968 1.576608857015666e-05 16400000
216.102 1.568795921226364e-05 16410000
216.236 1.573404880006853e-05 16420000
216.37 1.574698670253753e-05 16430000
216.505 1.574223912632058e-05 16440000
216.639 1.583809343304937e-05 16450000
216.773 1.575308662284767e-05 16460000
216.907 1.573746378790278e-05 16470000
217.042 1.56071500132432e-05 16480000
217.175 1.570110387982357e-05 16490000
217.309 1.559040747509872e-05 16500000
217.443 1.56803626247789e-05 16510000
217.579 1.562125956307266e-05 16520000
217.712 1.558595445990286e-05 16530000
217.846 1.560650275898987e-05 16540000
217.978 1.5685929068722e-05 16550000
218.113 1.576436566962832e-05 16560000
218.246 1.584824894223581e-05 16570000
218.3800000000001 1.594790983519183e-05 16580000
218.515 1.589263758146629e-05 16590000
218.647 1.595496108141656e-05 16600000
218.779 1.598649451199523e-05 16610000
218.912 1.595111972885275e-05 16620000
219.044 1.594525585521212e-05 16630000
219.1780000000001 1.586342097963834e-05 16640000
219.31 1.589676693060494e-05 16650000
219.443 1.603943408583023e-05 16660000
219.576 1.593251554271947e-05 16670000
219.698 1.593414433866731e-05 16680000
219.83 1.594506830313304e-05 16690000
219.962 1.591677254506216e-05 16700000
220.094 1.588470540014878e-05 16710000
220.228 1.584984465421244e-05 16720000
220.36 1.585814797119673e-05 16730000
220.493 1.582890910057989e-05 16740000
220.626 1.579464950484406e-05 16750000
220.758 1.577756824373788e-05 16760000
220.891 1.578596885187426e-05 16770000
221.022 1.573416928951449e-05 16780000
221.154 1.581945462239361e-05 16790000
221.287 1.58418508351265e-05 16800000
221.42 1.581245568703725e-05 16810000
221.551 1.584053466352816e-05 16820000
221.684 1.583519252128178e-05 16830000
221.816 1.569035499747412e-05 16840000
221.949 1.560901890601727e-05 16850000
222.081 1.568944617588776e-05 16860000
222.214 1.563950787186211e-05 16870000
222.345 1.564540133198031e-05 16880000
222.478 1.563304747682991e-05 16890000
222.61 1.553522907330057e-05 16900000
222.743 1.555533234088289e-05 16910000
222.876 1.56742976398965e-05 16920000
223.009 1.558839000366286e-05 16930000
223.142 1.547769691408086e-05 16940000
223.2740000000001 1.552315533045882e-05 16950000
223.407 1.545733384280708e-05 16960000
223.54 1.537032513067267e-05 16970000
223.672 1.533412441051507e-05 16980000
223.8030000000001 1.527344228285866e-05 16990000
223.935 1.522673128553747e-05 17000000
224.068 1.527221503257397e-05 17010000
224.201 1.521496013912486e-05 17020000
224.334 1.521237321744922e-05 17030000
224.457 1.519297603291265e-05 17040000
224.589 1.513247481893196e-05 17050000
224.721 1.508866813301355e-05 17060000
224.854 1.514589684378707e-05 17070000
224.987 1.522799239049307e-05 17080000
225.119 1.523938451438319e-05 17090000
225.252 1.529391640878104e-05 17100000
225.384 1.530960344650145e-05 17110000
225.516 1.525796634112527e-05 17120000
225.647 1.513322124285671e-05 17130000
225.78 1.507036686090221e-05 17140000
225.911 1.500947307426354e-05 17150000
226.043 1.493627376262818e-05 17160000
226.175 1.478522375404662e-05 17170000
226.306 1.475156444628052e-05 17180000
226.438 1.474723075306272e-05 17190000
226.569 1.482383951574691e-05 17200000
226.7 1.481404228292791e-05 17210000
226.8320000000001 1.488771542191367e-05 17220000
226.965 1.495535850423905e-05 17230000
227.097 1.49791881725136e-05 17240000
227.228 1.502240889290209e-05 17250000
227.358 1.503774851347019e-05 17260000
227.49 1.499314916416567e-05 17270000
227.621 1.492538401467304e-05 17280000
227.752 1.502932716765405e-05 17290000
227.885 1.507435827643719e-05 17300000
228.019 1.491150636175574e-05 17310000
228.152 1.483452652166601e-05 17320000
228.286 1.477898201729261e-05 17330000
228.419 1.482381680045068e-05 17340000
228.551 1.478839306721225e-05 17350000
228.683 1.472615842841408e-05 17360000
228.817 1.470706421468488e-05 17370000
228.95 1.467908742790965e-05 17380000
229.084 1.476233852697657e-05 17390000
229.2190000000001 1.482531226814193e-05 17400000
229.352 1.480026712965747e-05 17410000
229.487 1.481846274675112e-05 17420000
229.62 1.478642872060029e-05 17430000
229.743 1.476125614067097e-05 17440000
229.879 1.48274239190173e-05 17450000
230.013 1.474920568881078e-05 17460000
230.145 1.478024906352514e-05 17470000
230.276 1.480751990828285e-05 17480000
230.409 1.488200352587781e-05 17490000
230.54 1.489283653955718e-05 17500000
230.671 1.485019236599416e-05 17510000
230.807 1.479709478121713e-05 17520000
230.943 1.488387760736846e-05 17530000
231.078 1.481222294992712e-05 17540000
231.212 1.477488236943624e-05 17550000
231.346 1.458666392363298e-05 17560000
231.479 1.462450863574825e-05 17570000
231.612 1.468503094655253e-05 17580000
231.743 1.461660101906682e-05 17590000
231.875 1.460709110600155e-05 17600000
232.006 1.467194550159475e-05 17610000
232.137 1.458329885225418e-05 17620000
232.269 1.458190495232618e-05 17630000
232.401 1.450903018372609e-05 17640000
232.532 1.444703858039597e-05 17650000
232.664 1.43812669060951e-05 17660000
232.796 1.437338538901865e-05 17670000
232.929 1.435839679026817e-05 17680000
233.061 1.42297213863774e-05 17690000
233.193 1.426547625297055e-05 17700000
233.329 1.426400616779379e-05 17710000
233.462 1.431951519010405e-05 17720000
233.595 1.437613766532291e-05 17730000
233.727 1.424545983682652e-05 17740000
233.859 1.417127683982934e-05 17750000
233.99 1.408894821855685e-05 17760000
234.121 1.403624081438419e-05 17770000
234.253 1.398795919680384e-05 17780000
234.385 1.390825370034331e-05 17790000
234.517 1.386936215793227e-05 17800000
234.648 1.385982113025986e-05 17810000
234.779 1.384566410896887e-05 17820000
234.911 1.371235472964263e-05 17830000
235.045 1.367971683271217e-05 17840000
235.176 1.36519589394503e-05 17850000
235.309 1.375943286304913e-05 17860000
235.44 1.375489488982529e-05 17870000
235.571 1.375215077321426e-05 17880000
235.703 1.378553263114917e-05 17890000
235.834 1.382552726518509e-05 17900000
235.966 1.381228467614399e-05 17910000
236.099 1.382683383916635e-05 17920000
236.232 1.375873516465412e-05 17930000
236.363 1.379842708706657e-05 17940000
236.495 1.380146921583797e-05 17950000
236.626 1.371677223962486e-05 17960000
236.748 1.362480674581912e-05 17970000
236.878 1.35081593695732e-05 17980000
237.009 1.351527881050194e-05 17990000
237.14 1.344497507982154e-05 18000000
237.272 1.338680320598178e-05 18010000
237.403 1.338668438446684e-05 18020000
237.534 1.332947058559257e-05 18030000
237.664 1.333651518683201e-05 18040000
237.795 1.331881960487851e-05 18050000
237.925 1.33677637688245e-05 18060000
238.057 1.335517903105837e-05 18070000
238.188 1.342821794849355e-05 18080000
238.319 1.343503316832452e-05 18090000
238.45 1.341274305463757e-05 18100000
238.582 1.331225287398047e-05 18110000
238.713 1.33023762948091e-05 18120000
238.844 1.329084718919627e-05 18130000
238.978 1.319777921130094e-05 18140000
239.113 1.32368754944466e-05 18150000
239.25 1.325111738691321e-05 18160000
239.385 1.324131672062955e-05 18170000
239.52 1.326323392720192e-05 18180000
239.654 1.326664064487597e-05 18190000
239.788 1.327562428180325e-05 18200000
239.922 1.322058599102049e-05 18210000
240.056 1.321158236423127e-05 18220000
240.188 1.320775964292176e-05 18230000
240.323 1.317608106233426e-05 18240000
240.455 1.32005542841092e-05 18250000
240.588 1.327861205143449e-05 18260000
240.718 1.326162408185309e-05 18270000
240.849 1.321471118716744e-05 18280000
240.98 1.332329002514553e-05 18290000
241.11 1.33692183249097e-05 18300000
241.24 1.337791853818674e-05 18310000
241.371 1.333828924525683e-05 18320000
241.502 1.329603155405634e-05 18330000
241.634 1.330769015351662e-05 18340000
241.764 1.337359740319741e-05 18350000
241.895 1.340295927208828e-05 18360000
242.028 1.33041905118922e-05 18370000
242.163 1.326326293690113e-05 18380000
242.296 1.317828692682831e-05 18390000
242.429 1.299459878322753e-05 18400000
242.561 1.30302208048005e-05 18410000
242.693 1.297731747538807e-05 18420000
242.824 1.297681504777773e-05 18430000
242.958 1.292381100224116e-05 18440000
243.093 1.292031806020229e-05 18450000
243.228 1.285703896389778e-05 18460000
243.359 1.285743549460703e-05 18470000
243.489 1.279127094469202e-05 18480000
243.62 1.2853914502759e-05 18490000
243.751 1.282344794628794e-05 18500000
243.88 1.284218901713266e-05 18510000
244.0120000000001 1.282980307081182e-05 18520000
244.146 1.264668373070556e-05 18530000
244.282 1.258887378080659e-05 18540000
244.416 1.268185874005571e-05 18550000
244.551 1.266012462866387e-05 18560000
244.685 1.253231584941881e-05 18570000
244.82 1.249039653930355e-05 18580000
244.955 1.248574285381404e-05 18590000
245.09 1.250618460040824e-05 18600000
245.225 1.249480942838516e-05 18610000
245.358 1.24630736111107e-05 18620000
245.492 1.246677308165289e-05 18630000
245.625 1.243718948697446e-05 18640000
245.759 1.247976107225713e-05 18650000
245.894 1.254149200455365e-05 18660000
246.029 1.261278481118674e-05 18670000
246.162 1.263695519251826e-05 18680000
246.295 1.262937464783139e-05 18690000
246.428 1.262267738717596e-05 18700000
246.563 1.267058549237355e-05 18710000
246.695 1.262782886732328e-05 18720000
246.816 1.260773731576088e-05 18730000
246.95 1.251515199347757e-05 18740000
247.083 1.255525212203028e-05 18750000
247.219 1.254490482177081e-05 18760000
247.352 1.255951558224364e-05 18770000
247.486 1.247803985787703e-05 18780000
247.62 1.238540865018471e-05 18790000
247.753 1.246782197418696e-05 18800000
247.887 1.240216959800225e-05 18810000
248.02 1.231598227298708e-05 18820000
248.155 1.232302831487151e-05 18830000
248.288 1.232490197785844e-05 18840000
248.421 1.239888782043273e-05 18850000
248.555 1.24148971365235e-05 18860000
248.688 1.238018896604249e-05 18870000
248.82 1.237517914751111e-05 18880000
248.953 1.232967458645064e-05 18890000
249.087 1.227802455094251e-05 18900000
249.222 1.229972252130075e-05 18910000
249.356 1.232302543365502e-05 18920000
249.489 1.22945751670516e-05 18930000
249.622 1.228029366226918e-05 18940000
249.755 1.225216717146548e-05 18950000
249.888 1.224536959876627e-05 18960000
250.022 1.219627652388787e-05 18970000
250.157 1.216657056701391e-05 18980000
250.29 1.214490516704918e-05 18990000
250.423 1.221862270062711e-05 19000000
250.56 1.222435103004159e-05 19010000
250.695 1.22844300724084e-05 19020000
250.831 1.23783256136528e-05 19030000
250.967 1.239149668210044e-05 19040000
251.101 1.238416427571538e-05 19050000
251.235 1.241410427658301e-05 19060000
251.369 1.242669799158965e-05 19070000
251.503 1.246823707943026e-05 19080000
251.637 1.235976576603198e-05 19090000
251.772 1.23605701670938e-05 19100000
251.906 1.238145850271616e-05 19110000
252.041 1.237849678481686e-05 19120000
252.176 1.233409509180695e-05 19130000
252.311 1.232161654412442e-05 19140000
252.444 1.233957394451794e-05 19150000
252.577 1.230725224598139e-05 19160000
252.712 1.233292175967426e-05 19170000
252.846 1.222788742733413e-05 19180000
252.98 1.223304225433597e-05 19190000
253.115 1.214279866780194e-05 19200000
253.25 1.219243399758878e-05 19210000
253.383 1.222509148682941e-05 19220000
253.519 1.214997361881449e-05 19230000
253.654 1.218680949079799e-05 19240000
253.788 1.211418222599941e-05 19250000
253.923 1.211236633329478e-05 19260000
254.058 1.208451602845354e-05 19270000
254.192 1.212548092357592e-05 19280000
254.325 1.212353882311624e-05 19290000
254.458 1.207106974884308e-05 19300000
254.591 1.203624313877885e-05 19310000
254.724 1.206728783911052e-05 19320000
254.856 1.197712278750153e-05 19330000
254.989 1.206345719440132e-05 19340000
255.122 1.203239539447234e-05 19350000
255.253 1.204943864619656e-05 19360000
255.387 1.203926566607462e-05 19370000
255.52 1.202846302183999e-05 19380000
255.653 1.195214201338037e-05 19390000
255.787 1.200316237865763e-05 19400000
255.921 1.190814670618114e-05 19410000
256.055 1.196358082547428e-05 19420000
256.1879999999999 1.190761107435177e-05 19430000
256.3219999999999 1.182779684797755e-05 19440000
256.455 1.185408913597131e-05 19450000
256.589 1.182841421598232e-05 19460000
256.723 1.178042873016778e-05 19470000
256.856 1.180859453231084e-05 19480000
256.99 1.177110695301577e-05 19490000
257.124 1.179539735397116e-05 19500000
257.2579999999999 1.1798237562704e-05 19510000
257.391 1.177000021315771e-05 19520000
257.525 1.178171185336421e-05 19530000
257.658 1.180247974247474e-05 19540000
257.791 1.17561060918135e-05 19550000
257.925 1.165559396776589e-05 19560000
258.059 1.173545424854063e-05 19570000
258.193 1.172388024246769e-05 19580000
258.325 1.172230011091304e-05 19590000
258.4579999999999 1.171651130196451e-05 19600000
258.592 1.159722183131948e-05 19610000
258.725 1.155793466531211e-05 19620000
258.8589999999999 1.160397056974141e-05 19630000
258.9929999999999 1.164828590692357e-05 19640000
259.128 1.164203710866985e-05 19650000
259.2599999999999 1.169468005743575e-05 19660000
259.3939999999999 1.171303090554753e-05 19670000
259.5319999999999 1.172798087358219e-05 19680000
259.672 1.181301903598671e-05 19690000
259.809 1.186428224195894e-05 19700000
259.9479999999999 1.18592456136255e-05 19710000
260.086 1.194047214082971e-05 19720000
260.224 1.179637685776048e-05 19730000
260.357 1.173780388620408e-05 19740000
260.4909999999999 1.178592020163591e-05 19750000
260.625 1.186206408483452e-05 19760000
260.7619999999999 1.186251112540775e-05 19770000
260.8969999999999 1.18383086895018e-05 19780000
261.0349999999999 1.180675018489666e-05 19790000
261.174 1.17588390989868e-05 19800000
261.3099999999999 1.184203788486472e-05 19810000
261.444 1.172887002567805e-05 19820000
261.5799999999999 1.166547600652312e-05 19830000
261.715 1.165910530834117e-05 19840000
261.852 1.165520101715352e-05 19850000
261.991 1.167871946651644e-05 19860000
262.1259999999999 1.164158122585668e-05 19870000
262.263 1.167127752461118e-05 19880000
262.401 1.170936987701183e-05 19890000
262.535 1.163927084397251e-05 19900000
262.6679999999999 1.163913425859385e-05 19910000
262.803 1.16065509870333e-05 19920000
262.9399999999999 1.172239683360948e-05 19930000
263.0749999999999 1.174736375355476e-05 19940000
263.213 1.170333539645882e-05 19950000
263.351 1.176078468004566e-05 19960000
263.4859999999999 1.17293608925671e-05 19970000
263.622 1.17501024660734e-05 19980000
263.757 1.173758166679702e-05 19990000
263.892 1.180747958758077e-05 20000000
264.024 1.175970875444687e-05 20010000
264.159 1.179814128111969e-05 20020000
264.2979999999999 1.176606674724811e-05 20030000
264.435 1.175311782580482e-05 20040000
264.574 1.173735008807048e-05 20050000
264.71 1.17118858262503e-05 20060000
264.8459999999999 1.172762048934582e-05 20070000
264.984 1.170718710270828e-05 20080000
265.1199999999999 1.170941348150603e-05 20090000
265.253 1.18445917158889e-05 20100000
265.389 1.191376104651981e-05 20110000
265.521 1.198103082948983e-05 20120000
265.6519999999999 1.193467289049574e-05 20130000
265.789 1.18473850418641e-05 20140000
265.922 1.179392942084936e-05 20150000
266.053 1.175902507807893e-05 20160000
266.1849999999999 1.182056699589191e-05 20170000
266.317 1.18049416437407e-05 20180000
266.449 1.181173549948891e-05 20190000
266.581 1.181147621274344e-05 20200000
266.713 1.179292305040291e-05 20210000
266.845 1.185351402759387e-05 20220000
266.977 1.183183188025078e-05 20230000
267.111 1.176747014539051e-05 20240000
267.2439999999999 1.174444035032381e-05 20250000
267.378 1.170816750674781e-05 20260000
267.512 1.173579982927835e-05 20270000
267.6439999999999 1.171134271195651e-05 20280000
267.779 1.174408833513993e-05 20290000
267.9139999999999 1.165907885889507e-05 20300000
268.0479999999999 1.162806970492324e-05 20310000
268.1849999999999 1.164487208210376e-05 20320000
268.323 1.163763883983691e-05 20330000
268.4569999999999 1.161124934122098e-05 20340000
268.591 1.154279028492019e-05 20350000
268.728 1.15145874752253e-05 20360000
268.866 1.145280432249627e-05 20370000
269.014 1.148335806514126e-05 20380000
269.149 1.144504339305676e-05 20390000
269.2809999999999 1.14232251651332e-05 20400000
269.412 1.136415548770392e-05 20410000
269.55 1.132069435114343e-05 20420000
269.687 1.139587722161238e-05 20430000
269.819 1.140113496639421e-05 20440000
269.951 1.14289992362854e-05 20450000
270.086 1.136402284583785e-05 20460000
270.223 1.131656331762149e-05 20470000
270.36 1.12851800252506e-05 20480000
270.499 1.127464413700467e-05 20490000
270.6359999999999 1.123932853629588e-05 20500000
270.7659999999999 1.122685832102433e-05 20510000
270.898 1.122477977375659e-05 20520000
271.0359999999999 1.125456470662547e-05 20530000
271.172 1.123328871056291e-05 20540000
271.303 1.127306575980803e-05 20550000
271.44 1.126768819881979e-05 20560000
271.576 1.127007795379797e-05 20570000
271.707 1.124632532485646e-05 20580000
271.8419999999999 1.128406037068958e-05 20590000
271.975 1.130085884252085e-05 20600000
272.112 1.127118433176394e-05 20610000
272.246 1.116439969224596e-05 20620000
272.3779999999999 1.105121773583508e-05 20630000
272.511 1.101220345852444e-05 20640000
272.643 1.099196264700701e-05 20650000
272.7739999999999 1.097379250692719e-05 20660000
272.909 1.095546835162449e-05 20670000
273.041 1.094332038620249e-05 20680000
273.171 1.090265307176973e-05 20690000
273.304 1.086310715056362e-05 20700000
273.438 1.083872017473755e-05 20710000
273.571 1.080209296450899e-05 20720000
273.7049999999999 1.082017491763133e-05 20730000
273.841 1.079235199723612e-05 20740000
273.974 1.089528021547062e-05 20750000
274.107 1.090126655695704e-05 20760000
274.239 1.095741336454902e-05 20770000
274.3699999999999 1.090827283426083e-05 20780000
274.5 1.09166314781656e-05 20790000
274.632 1.091682565915231e-05 20800000
274.764 1.098407954747154e-05 20810000
274.896 1.092329457696018e-05 20820000
275.028 1.087429386279082e-05 20830000
275.16 1.090967779768063e-05 20840000
275.291 1.097557404404931e-05 20850000
275.422 1.098894055825006e-05 20860000
275.552 1.098303368248153e-05 20870000
275.684 1.095647997884736e-05 20880000
275.815 1.093083204969242e-05 20890000
275.9469999999999 1.094633417988639e-05 20900000
276.08 1.092003848589762e-05 20910000
276.212 1.092505638548822e-05 20920000
276.343 1.085968040936876e-05 20930000
276.475 1.083771767071168e-05 20940000
276.606 1.073458075447991e-05 20950000
276.739 1.072580532326878e-05 20960000
276.8699999999999 1.065649269006763e-05 20970000
277.001 1.071655072041589e-05 20980000
277.133 1.082341942771216e-05 20990000
277.265 1.082788285528733e-05 21000000
277.396 1.079378953536622e-05 21010000
277.527 1.076705002421378e-05 21020000
277.659 1.066064062861763e-05 21030000
277.789 1.059790864289885e-05 21040000
277.9209999999999 1.061066130972709e-05 21050000
278.053 1.066231596978209e-05 21060000
278.184 1.062867992439788e-05 21070000
278.3149999999999 1.05658574146664e-05 21080000
278.4459999999999 1.057357594903704e-05 21090000
278.577 1.048643058059283e-05 21100000
278.709 1.051487851969514e-05 21110000
278.841 1.054242112790475e-05 21120000
278.9719999999999 1.049103536039724e-05 21130000
279.102 1.038803704148617e-05 21140000
279.244 1.043984721007388e-05 21150000
279.375 1.038852670120102e-05 21160000
279.508 1.03790647839883e-05 21170000
279.6390000000001 1.028841582898088e-05 21180000
279.771 1.030400191390026e-05 21190000
279.903 1.039723575948749e-05 21200000
280.035 1.035430501914769e-05 21210000
280.167 1.03201525347543e-05 21220000
280.3 1.026861119917576e-05 21230000
280.432 1.02986364241799e-05 21240000
280.563 1.028599063563799e-05 21250000
280.694 1.033980459635613e-05 21260000
280.825 1.032985135929201e-05 21270000
280.957 1.034981114035753e-05 21280000
281.088 1.034258707631192e-05 21290000
281.22 1.031293508117638e-05 21300000
281.352 1.033498194668063e-05 21310000
281.4829999999999 1.031831474669797e-05 21320000
281.616 1.023452234864246e-05 21330000
281.747 1.019009942942271e-05 21340000
281.88 1.020678466566795e-05 21350000
282.0119999999999 1.013236319549471e-05 21360000
282.144 1.011739764219705e-05 21370000
282.275 1.007840860339699e-05 21380000
282.407 1.008973398995044e-05 21390000
282.5389999999999 1.011763270388728e-05 21400000
282.671 1.009144499492814e-05 21410000
282.8 1.00922587275499e-05 21420000
282.931 1.011849431090694e-05 21430000
283.062 1.014414669234364e-05 21440000
283.194 1.009940373028262e-05 21450000
283.326 1.015527324026393e-05 21460000
283.456 1.01137203884202e-05 21470000
283.588 1.011577581313094e-05 21480000
283.7190000000001 1.012668822262118e-05 21490000
283.851 1.005316660061729e-05 21500000
283.983 1.008395833738631e-05 21510000
284.114 1.002446712788466e-05 21520000
284.2450000000001 9.972728551189008e-06 21530000
284.377 9.909892035799385e-06 21540000
284.509 9.928276248889324e-06 21550000
284.641 9.973478666493399e-06 21560000
284.773 1.002785339478916e-05 21570000
284.905 1.006215143026977e-05 21580000
285.037 1.00778694261622e-05 21590000
285.169 1.007490922753365e-05 21600000
285.3 1.007302528984662e-05 21610000
285.441 1.000044757539766e-05 21620000
285.5719999999999 1.001786830855009e-05 21630000
285.705 1.001181379392722e-05 21640000
285.836 9.974502201528921e-06 21650000
285.967 9.970336811115345e-06 21660000
286.099 9.923013893400099e-06 21670000
286.229 9.937376345002239e-06 21680000
286.361 9.83322900382607e-06 21690000
286.492 9.857953321017673e-06 21700000
286.624 9.922285902862997e-06 21710000
286.755 9.854105331388776e-06 21720000
286.887 9.850015921411224e-06 21730000
287.0189999999999 9.789696687059226e-06 21740000
287.151 9.79171890777964e-06 21750000
287.282 9.789660291772516e-06 21760000
287.413 9.789963642215293e-06 21770000
287.545 9.831209835252782e-06 21780000
287.675 9.875970166797389e-06 21790000
287.808 9.930753319932125e-06 21800000
287.938 9.988535509101635e-06 21810000
288.071 9.946247792828022e-06 21820000
288.2019999999999 9.982788450436532e-06 21830000
288.334 9.97924145421499e-06 21840000
288.465 9.937016421754703e-06 21850000
288.598 9.876386913709515e-06 21860000
288.73 9.875750997721878e-06 21870000
288.862 9.885701654782372e-06 21880000
288.995 9.871237742449324e-06 21890000
289.126 9.808126668522105e-06 21900000
289.2569999999999 9.77832371181481e-06 21910000
289.388 9.747633818852888e-06 21920000
289.519 9.723165393639614e-06 21930000
289.651 9.693183587516258e-06 21940000
289.783 9.744687757134687e-06 21950000
289.914 9.701128296290396e-06 21960000
290.045 9.613623186354975e-06 21970000
290.177 9.649278054958255e-06 21980000
290.308 9.60503738484462e-06 21990000
290.439 9.607529747413059e-06 22000000
290.581 9.540058597555582e-06 22010000
290.713 9.456297301972163e-06 22020000
290.844 9.424696226048805e-06 22030000
290.976 9.444523815878964e-06 22040000
291.1079999999999 9.481877566971077e-06 22050000
291.239 9.508285207829109e-06 22060000
291.3699999999999 9.53433904336854e-06 22070000
291.501 9.504041774669135e-06 22080000
291.633 9.491400072714003e-06 22090000
291.764 9.512807776223887e-06 22100000
291.895 9.390200462018533e-06 22110000
292.029 9.374446998017277e-06 22120000
292.165 9.385141385210193e-06 22130000
292.3 9.399690377624595e-06 22140000
292.436 9.426165758315772e-06 22150000
292.569 9.32604137227174e-06 22160000
292.703 9.216132915820482e-06 22170000
292.836 9.186121966429425e-06 22180000
292.972 9.176561077936585e-06 22190000
293.106 9.105867694826673e-06 22200000
293.24 9.127252293314357e-06 22210000
293.374 9.168820471763856e-06 22220000
293.51 9.088875460348639e-06 22230000
293.645 9.132565393400823e-06 22240000
293.781 9.051977573963831e-06 22250000
293.914 9.043761076816547e-06 22260000
294.049 9.099917962730117e-06 22270000
294.181 9.050408382829853e-06 22280000
294.312 8.982747532090573e-06 22290000
294.445 8.956655653571405e-06 22300000
294.576 8.918875893523438e-06 22310000
294.709 8.892444035248023e-06 22320000
294.845 8.928898706662237e-06 22330000
294.98 8.941395317936312e-06 22340000
295.123 8.891593915291154e-06 22350000
295.258 8.948874690995837e-06 22360000
295.393 8.960728489573717e-06 22370000
295.527 8.96422845357126e-06 22380000
295.661 8.934329705051922e-06 22390000
295.795 8.922520126271126e-06 22400000
295.9299999999999 8.921752668692486e-06 22410000
296.064 8.950679596906727e-06 22420000
296.197 8.949550629076519e-06 22430000
296.3299999999999 8.929957487827392e-06 22440000
296.462 8.860883370538417e-06 22450000
296.593 8.878713610488438e-06 22460000
296.724 8.884672890074051e-06 22470000
296.856 8.877954366104382e-06 22480000
296.988 8.815590210945295e-06 22490000
297.12 8.859758223146232e-06 22500000
297.251 8.85667057683071e-06 22510000
297.383 8.889164475114063e-06 22520000
297.513 8.897964763832448e-06 22530000
297.647 8.875495942010114e-06 22540000
297.779 8.8830701873082e-06 22550000
297.91 8.853687376947714e-06 22560000
298.041 8.775617634835288e-06 22570000
298.172 8.755290186770892e-06 22580000
298.304 8.810378974786914e-06 22590000
298.434 8.811963639660722e-06 22600000
298.566 8.767910861743633e-06 22610000
298.698 8.724889867340344e-06 22620000
298.83 8.721916241408038e-06 22630000
298.963 8.684751533298603e-06 22640000
299.0960000000001 8.667664839880804e-06 22650000
299.239 8.677927921917413e-06 22660000
299.372 8.674200892499432e-06 22670000
299.504 8.6119424522069e-06 22680000
299.636 8.551796002713085e-06 22690000
299.769 8.548994593589452e-06 22700000
299.901 8.582480280027239e-06 22710000
300.033 8.621122420814938e-06 22720000
300.17 8.625351112830094e-06 22730000
300.307 8.628036437949183e-06 22740000
300.442 8.601048852614151e-06 22750000
300.576 8.59809967126119e-06 22760000
300.709 8.603446396529047e-06 22770000
300.841 8.630655055229271e-06 22780000
300.9759999999999 8.527723062390356e-06 22790000
301.108 8.503191430074764e-06 22800000
301.244 8.502372696882556e-06 22810000
301.379 8.522517856125888e-06 22820000
301.515 8.510420603470087e-06 22830000
301.6490000000001 8.472897051111034e-06 22840000
301.785 8.482977036982204e-06 22850000
301.919 8.477044330219566e-06 22860000
302.054 8.429553070162801e-06 22870000
302.187 8.488235907866823e-06 22880000
302.323 8.506894755821876e-06 22890000
302.457 8.467945979432048e-06 22900000
302.592 8.495608038719218e-06 22910000
302.737 8.460673242678834e-06 22920000
302.876 8.45745274447254e-06 22930000
303.0099999999999 8.408495344089817e-06 22940000
303.143 8.361470985096935e-06 22950000
303.276 8.368302533415331e-06 22960000
303.409 8.370392603354492e-06 22970000
303.545 8.397137270050101e-06 22980000
303.679 8.380021504566351e-06 22990000
303.812 8.403247750930212e-06 23000000
303.946 8.358778439036858e-06 23010000
304.079 8.349393414935716e-06 23020000
304.212 8.348688438689531e-06 23030000
304.3440000000001 8.40495270947542e-06 23040000
304.476 8.404822140564889e-06 23050000
304.609 8.363778332983067e-06 23060000
304.7430000000001 8.397821255739461e-06 23070000
304.881 8.429275689791153e-06 23080000
305.021 8.316904636194465e-06 23090000
305.156 8.377675973993236e-06 23100000
305.293 8.458881813784562e-06 23110000
305.429 8.441058752040677e-06 23120000
305.565 8.488706914765448e-06 23130000
305.701 8.545368088933432e-06 23140000
305.835 8.503364927069625e-06 23150000
305.969 8.531469057159365e-06 23160000
306.1059999999999 8.566753428727362e-06 23170000
306.251 8.567086843656772e-06 23180000
306.384 8.560266692865755e-06 23190000
306.52 8.501134012643422e-06 23200000
306.653 8.477728943573372e-06 23210000
306.786 8.48416578255458e-06 23220000
306.919 8.435009611212515e-06 23230000
307.052 8.422563336349247e-06 23240000
307.185 8.451976480770958e-06 23250000
307.3190000000001 8.445740198090427e-06 23260000
307.454 8.352950313012592e-06 23270000
307.589 8.366310849252718e-06 23280000
307.724 8.328578153961242e-06 23290000
307.855 8.347311216425501e-06 23300000
307.993 8.349793206598617e-06 23310000
308.127 8.388600162976708e-06 23320000
308.263 8.439677290069017e-06 23330000
308.397 8.423708935197893e-06 23340000
308.528 8.47730340733301e-06 23350000
308.663 8.483005997661276e-06 23360000
308.796 8.514112939761842e-06 23370000
308.928 8.540138192914597e-06 23380000
309.06 8.583273087483964e-06 23390000
309.194 8.578067647973257e-06 23400000
309.3310000000001 8.592110919560078e-06 23410000
309.479 8.654540555860621e-06 23420000
309.614 8.705207914379665e-06 23430000
309.75 8.673442780078993e-06 23440000
309.8870000000001 8.695648396316219e-06 23450000
310.022 8.710312540916592e-06 23460000
310.155 8.696121658245906e-06 23470000
310.29 8.76120874695728e-06 23480000
310.424 8.7867123338725e-06 23490000
310.558 8.79138639685416e-06 23500000
310.693 8.764683259963246e-06 23510000
310.829 8.723350703926197e-06 23520000
310.965 8.725452436869001e-06 23530000
311.099 8.759192774351205e-06 23540000
311.232 8.757642706781954e-06 23550000
311.369 8.762844034041282e-06 23560000
311.508 8.743065345964799e-06 23570000
311.646 8.775729176021628e-06 23580000
311.784 8.711682725535591e-06 23590000
311.922 8.633822971542446e-06 23600000
312.057 8.649310531115604e-06 23610000
312.189 8.649639028687379e-06 23620000
312.321 8.637270437305215e-06 23630000
312.462 8.685803296204044e-06 23640000
312.593 8.687208729054118e-06 23650000
312.725 8.672385545047771e-06 23660000
312.857 8.684557101503591e-06 23670000
312.99 8.637278450703246e-06 23680000
313.123 8.626365447838603e-06 23690000
313.256 8.671400496414548e-06 23700000
313.387 8.690825105483683e-06 23710000
313.52 8.667221234766711e-06 23720000
313.653 8.702005118357604e-06 23730000
313.784 8.678226190964595e-06 23740000
313.919 8.68047201334479e-06 23750000
314.052 8.645035471626709e-06 23760000
314.186 8.630785841491923e-06 23770000
314.32 8.60439304282585e-06 23780000
314.4530000000001 8.668579137339724e-06 23790000
314.588 8.641715428089313e-06 23800000
314.722 8.65206169021466e-06 23810000
314.856 8.642186304258497e-06 23820000
314.99 8.659566023301022e-06 23830000
315.124 8.585160049431214e-06 23840000
315.27 8.623797029787373e-06 23850000
315.402 8.672985400556213e-06 23860000
315.5410000000001 8.693491922077599e-06 23870000
315.679 8.694777728091601e-06 23880000
315.814 8.718408697994074e-06 23890000
315.953 8.694433974733113e-06 23900000
316.092 8.71895819077216e-06 23910000
316.2310000000001 8.70888304154162e-06 23920000
316.368 8.74087050523371e-06 23930000
316.506 8.71002924029308e-06 23940000
316.642 8.711930716258605e-06 23950000
316.775 8.714767095999761e-06 23960000
316.908 8.708611340936352e-06 23970000
317.0410000000001 8.686005079569379e-06 23980000
317.178 8.671689119305973e-06 23990000
317.314 8.634947015893888e-06 24000000
317.446 8.607564942697133e-06 24010000
317.578 8.621925624233454e-06 24020000
317.709 8.649726916505269e-06 24030000
317.852 8.632473660926505e-06 24040000
317.99 8.597785368912042e-06 24050000
318.121 8.545286298372449e-06 24060000
318.253 8.489444685522661e-06 24070000
318.391 8.457337725667045e-06 24080000
318.525 8.457269279587849e-06 24090000
318.657 8.480025713687893e-06 24100000
318.789 8.474278079636008e-06 24110000
318.921 8.507468278242075e-06 24120000
319.056 8.514596661877133e-06 24130000
319.1890000000001 8.471399012726128e-06 24140000
319.3200000000001 8.461544538021444e-06 24150000
319.453 8.46998811154022e-06 24160000
319.585 8.440562071974727e-06 24170000
319.718 8.424523756546442e-06 24180000
319.852 8.390582027137212e-06 24190000
319.984 8.370548579183882e-06 24200000
320.1180000000001 8.35233973434637e-06 24210000
320.254 8.341819267899193e-06 24220000
320.4 8.344182573518522e-06 24230000
320.5330000000001 8.313552707183943e-06 24240000
320.665 8.355726939214647e-06 24250000
320.801 8.361242295555296e-06 24260000
320.9379999999999 8.384716330362306e-06 24270000
321.076 8.303345250308889e-06 24280000
321.213 8.336534215790226e-06 24290000
321.347 8.234421857363518e-06 24300000
321.478 8.245820571357116e-06 24310000
321.6150000000001 8.243374913509296e-06 24320000
321.748 8.267830973539442e-06 24330000
321.8800000000001 8.223957953519223e-06 24340000
322.012 8.208588479586614e-06 24350000
322.145 8.210214931215674e-06 24360000
322.276 8.217857832087648e-06 24370000
322.407 8.225121496051501e-06 24380000
322.538 8.172540603609218e-06 24390000
322.671 8.182172836114136e-06 24400000
322.812 8.189218418427907e-06 24410000
322.947 8.194202755594798e-06 24420000
323.081 8.119609920421654e-06 24430000
323.216 8.097935122656664e-06 24440000
323.354 8.084223941163487e-06 24450000
323.491 8.078473498558484e-06 24460000
323.628 8.087907735337482e-06 24470000
323.761 8.057935318958371e-06 24480000
323.897 8.075928358418331e-06 24490000
324.028 8.086257077680895e-06 24500000
324.162 8.073387064879653e-06 24510000
324.2950000000001 8.058178626909613e-06 24520000
324.426 8.153050925354609e-06 24530000
324.561 8.212864706262804e-06 24540000
324.6960000000001 8.233906404268138e-06 24550000
324.833 8.255839658569228e-06 24560000
324.97 8.303812668857772e-06 24570000
325.107 8.294663334801417e-06 24580000
325.254 8.214876542107465e-06 24590000
325.387 8.212544225099473e-06 24600000
325.522 8.184046301787764e-06 24610000
325.6540000000001 8.227702686088145e-06 24620000
325.786 8.173871630365947e-06 24630000
325.92 8.133498184448708e-06 24640000
326.056 8.094225347809664e-06 24650000
326.19 8.078069197421965e-06 24660000
326.321 8.09234817200137e-06 24670000
326.453 8.062481868243175e-06 24680000
326.585 8.113349499485136e-06 24690000
326.718 8.076890172415774e-06 24700000
326.8510000000001 8.06455217603124e-06 24710000
326.9830000000001 8.105562537377121e-06 24720000
327.115 8.120551280512263e-06 24730000
327.2470000000001 8.088593519129668e-06 24740000
327.393 8.044784556365417e-06 24750000
327.527 8.088302652795815e-06 24760000
327.659 8.109862545359665e-06 24770000
327.793 8.080888839247996e-06 24780000
327.931 8.151095465014688e-06 24790000
328.0679999999999 8.095879798395252e-06 24800000
328.206 8.079277263444136e-06 24810000
328.341 8.037416159023862e-06 24820000
328.473 8.032482880633679e-06 24830000
328.605 8.012765015756188e-06 24840000
328.737 8.069919920263449e-06 24850000
328.871 8.089655963248421e-06 24860000
329.0049999999999 8.090795823968171e-06 24870000
329.139 8.028833502573672e-06 24880000
329.273 8.023874900867575e-06 24890000
329.408 8.042192895598686e-06 24900000
329.5459999999999 8.093884096440717e-06 24910000
329.692 8.108856643318243e-06 24920000
329.83 8.131066944971492e-06 24930000
329.966 8.134024686996984e-06 24940000
330.099 8.129387655710676e-06 24950000
330.231 8.161398208905951e-06 24960000
330.365 8.166514150120356e-06 24970000
330.4979999999999 8.172054175796347e-06 24980000
330.6319999999999 8.180175731166784e-06 24990000
330.765 8.18061470343746e-06 25000000
330.897 8.207517871107911e-06 25010000
331.029 8.182723402752084e-06 25020000
331.163 8.192577373210052e-06 25030000
331.295 8.217536193390418e-06 25040000
331.427 8.247675805636259e-06 25050000
331.5619999999999 8.251916877335363e-06 25060000
331.7049999999999 8.257261862322654e-06 25070000
331.838 8.244922429952735e-06 25080000
331.973 8.237408912948969e-06 25090000
332.105 8.222821758982816e-06 25100000
332.235 8.209801704905669e-06 25110000
332.372 8.15485777301614e-06 25120000
332.508 8.205654897924566e-06 25130000
332.6439999999999 8.189564601929343e-06 25140000
332.7799999999999 8.178143462739213e-06 25150000
332.913 8.213884431261679e-06 25160000
333.048 8.263663425748952e-06 25170000
333.183 8.208811398412821e-06 25180000
333.317 8.186708998292241e-06 25190000
333.451 8.214295401086697e-06 25200000
333.585 8.168828722658253e-06 25210000
333.72 8.146582279917921e-06 25220000
333.864 8.156614282380511e-06 25230000
333.9959999999999 8.24690448280242e-06 25240000
334.1259999999999 8.230458820562831e-06 25250000
334.2579999999999 8.239169292435224e-06 25260000
334.389 8.30142075956555e-06 25270000
334.52 8.35329095081102e-06 25280000
334.6519999999999 8.32302507003698e-06 25290000
334.785 8.304838130525229e-06 25300000
334.918 8.291502658911699e-06 25310000
335.05 8.280975910726583e-06 25320000
335.183 8.289813499111939e-06 25330000
335.314 8.288496817731539e-06 25340000
335.446 8.298788804614238e-06 25350000
335.578 8.2728973152351e-06 25360000
335.71 8.311398049902703e-06 25370000
335.8519999999999 8.321468917007893e-06 25380000
335.984 8.339829072738109e-06 25390000
336.116 8.364772418326488e-06 25400000
336.248 8.387818709409225e-06 25410000
336.381 8.371695509697473e-06 25420000
336.513 8.376184218228814e-06 25430000
336.646 8.398745187061818e-06 25440000
336.7799999999999 8.365440886915889e-06 25450000
336.912 8.369371184287483e-06 25460000
337.046 8.358896183276477e-06 25470000
337.181 8.355855220486064e-06 25480000
337.3209999999999 8.365809128036038e-06 25490000
337.454 8.333185154899265e-06 25500000
337.587 8.308980297407398e-06 25510000
337.73 8.308159800210988e-06 25520000
337.863 8.24587679727514e-06 25530000
337.996 8.271562067807495e-06 25540000
338.128 8.275015927561647e-06 25550000
338.26 8.27529879128125e-06 25560000
338.392 8.250247698250287e-06 25570000
338.527 8.335830986496451e-06 25580000
338.659 8.38511616227366e-06 25590000
338.792 8.400672054139438e-06 25600000
338.9239999999999 8.399061606415568e-06 25610000
339.064 8.373627688969157e-06 25620000
339.2 8.359709878328303e-06 25630000
339.3389999999999 8.306655630777824e-06 25640000
339.475 8.342399809884927e-06 25650000
339.616 8.325547252628487e-06 25660000
339.749 8.279973861898082e-06 25670000
339.8799999999999 8.257914364810188e-06 25680000
340.013 8.263645655055667e-06 25690000
340.145 8.284932834803603e-06 25700000
340.277 8.293412618600088e-06 25710000
340.408 8.260824138850292e-06 25720000
340.541 8.271364478064093e-06 25730000
340.671 8.300188417543796e-06 25740000
340.803 8.278949247439493e-06 25750000
340.934 8.2827378255061e-06 25760000
341.066 8.282471338816994e-06 25770000
341.197 8.276093142349717e-06 25780000
341.328 8.259423564076242e-06 25790000
341.469 8.297980123906656e-06 25800000
341.601 8.279956051969125e-06 25810000
341.732 8.314400972137801e-06 25820000
341.865 8.278830729449543e-06 25830000
341.9959999999999 8.312010278465922e-06 25840000
342.128 8.32214363141506e-06 25850000
342.259 8.288942532920223e-06 25860000
342.391 8.301237475233375e-06 25870000
342.523 8.290704307798965e-06 25880000
342.655 8.273272648339021e-06 25890000
342.788 8.282631290222062e-06 25900000
342.92 8.310017137914933e-06 25910000
343.052 8.306736165727873e-06 25920000
343.184 8.277197531227095e-06 25930000
343.324 8.280606069757049e-06 25940000
343.456 8.296990786153223e-06 25950000
343.587 8.311550518013909e-06 25960000
343.72 8.290974076621799e-06 25970000
343.8519999999999 8.322219803710825e-06 25980000
343.985 8.327086417431921e-06 25990000
344.117 8.261443531660454e-06 26000000
344.249 8.263712202983649e-06 26010000
344.381 8.276076253491577e-06 26020000
344.513 8.254930001842876e-06 26030000
344.645 8.242952130954866e-06 26040000
344.778 8.24734793926871e-06 26050000
344.91 8.229582657678082e-06 26060000
345.051 8.235664231135004e-06 26070000
345.184 8.250825021368204e-06 26080000
345.315 8.279085193981406e-06 26090000
345.447 8.186384274819958e-06 26100000
345.5799999999999 8.207697554741296e-06 26110000
345.713 8.156574692873423e-06 26120000
345.845 8.141907802935506e-06 26130000
345.977 8.165173071874507e-06 26140000
346.109 8.162787168142064e-06 26150000
346.24 8.150459541732326e-06 26160000
346.372 8.198872152701069e-06 26170000
346.504 8.208782968202436e-06 26180000
346.637 8.258885796205279e-06 26190000
346.778 8.247895774217186e-06 26200000
346.91 8.226182054379044e-06 26210000
347.0419999999999 8.218640087604227e-06 26220000
347.174 8.218930140975082e-06 26230000
347.3059999999999 8.199879320512624e-06 26240000
347.4379999999999 8.218316826227693e-06 26250000
347.569 8.21792594797482e-06 26260000
347.703 8.224357129447071e-06 26270000
347.8339999999999 8.247634149512264e-06 26280000
347.967 8.331511840928801e-06 26290000
348.098 8.352895691741544e-06 26300000
348.2310000000001 8.383505906066423e-06 26310000
348.373 8.357894623794401e-06 26320000
348.506 8.332576739127192e-06 26330000
348.637 8.350458960736457e-06 26340000
348.77 8.342661098512821e-06 26350000
348.902 8.285223560302579e-06 26360000
349.035 8.232336399532267e-06 26370000
349.167 8.278858612172373e-06 26380000
349.298 8.245836620417768e-06 26390000
349.432 8.249828665677057e-06 26400000
349.565 8.22683162391928e-06 26410000
349.698 8.225081324476906e-06 26420000
349.83 8.207368634194535e-06 26430000
349.9639999999999 8.177810042622858e-06 26440000
350.109 8.16508563037857e-06 26450000
350.242 8.117942226015538e-06 26460000
350.376 8.094485046247212e-06 26470000
350.5099999999999 8.101257801595759e-06 26480000
350.6439999999999 8.10019568149788e-06 26490000
350.779 8.13681705182571e-06 26500000
350.914 8.072577385717683e-06 26510000
351.048 8.103297381435558e-06 26520000
351.182 8.054172405745477e-06 26530000
351.3150000000001 8.071236822045282e-06 26540000
351.449 8.08950279513937e-06 26550000
351.582 8.074119373324181e-06 26560000
351.727 8.119393998371016e-06 26570000
351.862 8.109228997842126e-06 26580000
351.996 8.096592347117747e-06 26590000
352.1299999999999 8.140418732182789e-06 26600000
352.262 8.085198617432066e-06 26610000
352.395 8.114666466077024e-06 26620000
352.527 8.13813474409365e-06 26630000
352.661 8.121445768819085e-06 26640000
352.794 8.106272144299881e-06 26650000
352.928 8.099599365704059e-06 26660000
353.062 8.085112444930111e-06 26670000
353.1939999999999 8.046617711233442e-06 26680000
353.339 8.073879445626632e-06 26690000
353.473 8.062567688581105e-06 26700000
353.605 8.031258705847802e-06 26710000
353.739 8.019439045646849e-06 26720000
353.873 8.026612125743484e-06 26730000
354.0070000000001 7.974135914340013e-06 26740000
354.142 7.925299624357995e-06 26750000
354.276 7.907693127525645e-06 26760000
354.409 7.903715164650264e-06 26770000
354.543 7.922872415950367e-06 26780000
354.677 7.932870432932903e-06 26790000
354.82 7.963175639892207e-06 26800000
354.952 7.930931211885382e-06 26810000
355.086 7.919332092601511e-06 26820000
355.219 7.896969498075601e-06 26830000
355.352 7.846880900947575e-06 26840000
355.485 7.880583967056541e-06 26850000
355.617 7.913223065823498e-06 26860000
355.7499999999999 7.916560446556358e-06 26870000
355.883 7.884593489226586e-06 26880000
356.015 7.904022389012305e-06 26890000
356.149 7.878118919861537e-06 26900000
356.28 7.917084843916683e-06 26910000
356.422 7.932096269609815e-06 26920000
356.554 7.911903156473963e-06 26930000
356.687 7.891057745982073e-06 26940000
356.819 7.868965329334167e-06 26950000
356.95 7.874525842121729e-06 26960000
357.083 7.937508034129072e-06 26970000
357.215 7.890344391550953e-06 26980000
357.3459999999999 7.873404139262416e-06 26990000
357.477 7.859893606631329e-06 27000000
357.61 7.876231109218465e-06 27010000
357.742 7.882733545859514e-06 27020000
357.884 7.840389821066006e-06 27030000
358.016 7.82563640958938e-06 27040000
358.147 7.820354590600038e-06 27050000
358.278 7.829867915412834e-06 27060000
358.409 7.829542849221467e-06 27070000
358.542 7.881582984518245e-06 27080000
358.673 7.923196322300946e-06 27090000
358.806 7.980972152494254e-06 27100000
358.938 7.996398981446361e-06 27110000
359.07 8.015211242559352e-06 27120000
359.203 8.072879367611948e-06 27130000
359.345 8.10927426343489e-06 27140000
359.477 8.038829431594035e-06 27150000
359.608 8.024046768768721e-06 27160000
359.742 7.955786691014379e-06 27170000
359.874 7.982398769418686e-06 27180000
360.009 7.941100991423898e-06 27190000
360.143 7.92653587075862e-06 27200000
360.2790000000001 7.941832255715959e-06 27210000
360.409 7.944768841309188e-06 27220000
360.542 7.930373986733485e-06 27230000
360.675 7.936962230944119e-06 27240000
360.817 7.968948839847169e-06 27250000
360.9499999999999 7.924409168744645e-06 27260000
361.0819999999999 7.902832633561555e-06 27270000
361.2169999999999 7.877592205684443e-06 27280000
361.3509999999999 7.840195836637603e-06 27290000
361.4859999999999 7.817342988418966e-06 27300000
361.624 7.866876364904626e-06 27310000
361.7599999999999 7.852550907022229e-06 27320000
361.8999999999999 7.889134476847069e-06 27330000
362.035 7.885309592418931e-06 27340000
362.1679999999999 7.89385460358076e-06 27350000
362.309 7.949189870719527e-06 27360000
362.4409999999999 7.937059150141925e-06 27370000
362.5719999999999 7.90873663724212e-06 27380000
362.705 7.895286355749178e-06 27390000
362.836 7.889621392294325e-06 27400000
362.968 7.934423376462859e-06 27410000
363.099 7.881882126832573e-06 27420000
363.231 7.847374341871711e-06 27430000
363.3629999999999 7.832843541408865e-06 27440000
363.4949999999999 7.854641028569486e-06 27450000
363.627 7.86337539429793e-06 27460000
363.766 7.842467104889538e-06 27470000
363.8979999999999 7.829128806581338e-06 27480000
364.0279999999999 7.824337822810838e-06 27490000
364.159 7.788519070768866e-06 27500000
364.2899999999999 7.816946327133513e-06 27510000
364.4209999999999 7.81987512306947e-06 27520000
364.5529999999999 7.84868383008742e-06 27530000
364.6859999999999 7.849097144790326e-06 27540000
364.817 7.838458238695468e-06 27550000
364.9479999999999 7.872681251171682e-06 27560000
365.088 7.861972865109805e-06 27570000
365.2189999999999 7.853237490090792e-06 27580000
365.3499999999999 7.823790534784404e-06 27590000
365.4819999999999 7.857653882371612e-06 27600000
365.6139999999999 7.863981666201555e-06 27610000
365.7449999999999 7.916838429215717e-06 27620000
365.8759999999999 7.914420211727726e-06 27630000
366.0069999999999 7.85392495747353e-06 27640000
366.139 7.920340846855504e-06 27650000
366.2719999999999 7.895818233827363e-06 27660000
366.4019999999999 7.843125769309007e-06 27670000
366.5439999999999 7.842586376630335e-06 27680000
366.676 7.842025140478228e-06 27690000
366.807 7.81349384335358e-06 27700000
366.9379999999999 7.806921366089201e-06 27710000
367.071 7.808172102850978e-06 27720000
367.2019999999999 7.794236122803771e-06 27730000
367.3339999999999 7.735897575889498e-06 27740000
367.4659999999999 7.732705939109477e-06 27750000
367.5979999999999 7.675897082967611e-06 27760000
367.73 7.661406679735679e-06 27770000
367.8779999999999 7.686233856481315e-06 27780000
368.0119999999999 7.655075093918423e-06 27790000
368.145 7.646561360704605e-06 27800000
368.276 7.639875800333852e-06 27810000
368.4099999999999 7.656650113587529e-06 27820000
368.5439999999999 7.612841831208626e-06 27830000
368.677 7.612657767628392e-06 27840000
368.8089999999999 7.594762528742031e-06 27850000
368.9409999999999 7.598781111797325e-06 27860000
369.0749999999999 7.557910690174485e-06 27870000
369.216 7.592712596983405e-06 27880000
369.348 7.596626704352563e-06 27890000
369.48 7.61129327158879e-06 27900000
369.6109999999999 7.59118054860359e-06 27910000
369.744 7.616496344471251e-06 27920000
369.875 7.602266368017641e-06 27930000
370.006 7.611597652734298e-06 27940000
370.139 7.636172057904729e-06 27950000
370.271 7.690040382426231e-06 27960000
370.405 7.749592307686664e-06 27970000
370.547 7.751788507471176e-06 27980000
370.6809999999999 7.758291971849298e-06 27990000
370.813 7.789012159670904e-06 28000000
370.9459999999999 7.737355312003629e-06 28010000
371.0779999999999 7.705506965727385e-06 28020000
371.213 7.658530328368394e-06 28030000
371.345 7.671035345361674e-06 28040000
371.4759999999999 7.605987277077262e-06 28050000
371.6099999999999 7.588929550033711e-06 28060000
371.752 7.572648137251182e-06 28070000
371.8859999999999 7.544250230968301e-06 28080000
372.0199999999999 7.54277370731888e-06 28090000
372.1559999999999 7.538692899344927e-06 28100000
372.29 7.539086163659237e-06 28110000
372.425 7.504603588508834e-06 28120000
372.559 7.464642295459325e-06 28130000
372.693 7.407747734223546e-06 28140000
372.827 7.430776987212266e-06 28150000
372.96 7.385978496078209e-06 28160000
373.1039999999999 7.374886103023208e-06 28170000
373.239 7.398523549668271e-06 28180000
373.374 7.416481292675188e-06 28190000
373.5079999999999 7.380847344329872e-06 28200000
373.6419999999999 7.372236162424509e-06 28210000
373.775 7.353931954514155e-06 28220000
373.907 7.332095607840016e-06 28230000
374.039 7.377238351395611e-06 28240000
374.1739999999999 7.385486392671338e-06 28250000
374.311 7.394851258080489e-06 28260000
374.454 7.397844732830566e-06 28270000
374.5879999999999 7.399765102292695e-06 28280000
374.723 7.388379322427822e-06 28290000
374.8579999999999 7.375299844774887e-06 28300000
374.992 7.34110668828597e-06 28310000
375.127 7.36618303432912e-06 28320000
375.261 7.396859218470686e-06 28330000
375.395 7.360120172908751e-06 28340000
375.5299999999999 7.368135577144107e-06 28350000
375.675 7.392250964913935e-06 28360000
375.8099999999999 7.351719089683237e-06 28370000
375.9449999999999 7.382256414973452e-06 28380000
376.0799999999999 7.376790880817096e-06 28390000
376.2119999999999 7.369110898809075e-06 28400000
376.344 7.369431405047711e-06 28410000
376.4759999999999 7.351563760890614e-06 28420000
376.6079999999999 7.322360525819489e-06 28430000
376.7399999999999 7.312103883375898e-06 28440000
376.8799999999999 7.266531038898966e-06 28450000
377.013 7.258261833337834e-06 28460000
377.1449999999999 7.281193565436861e-06 28470000
377.2769999999999 7.2427866280915e-06 28480000
377.41 7.198040774296508e-06 28490000
377.544 7.192926150040895e-06 28500000
377.679 7.169900098057208e-06 28510000
377.814 7.200620732592034e-06 28520000
377.949 7.158993588128018e-06 28530000
378.093 7.121695493492381e-06 28540000
378.227 7.074571256692381e-06 28550000
378.359 7.099655869087413e-06 28560000
378.495 7.091248498247813e-06 28570000
378.629 7.064366305461298e-06 28580000
378.7649999999999 7.042459701427665e-06 28590000
378.899 7.029730971489217e-06 28600000
379.033 7.010616448947287e-06 28610000
379.167 7.030083792325492e-06 28620000
379.3089999999999 7.027709423032376e-06 28630000
379.442 7.017642529117806e-06 28640000
379.575 6.973892495154543e-06 28650000
379.7059999999999 6.973532484769034e-06 28660000
379.8379999999999 6.921461894080201e-06 28670000
379.971 6.927695477167776e-06 28680000
380.105 6.894282550841419e-06 28690000
380.2379999999999 6.905622969420758e-06 28700000
380.3699999999999 6.899762746625896e-06 28710000
380.51 6.909934323672737e-06 28720000
380.6439999999999 6.867856779461933e-06 28730000
380.7769999999999 6.867603285973221e-06 28740000
380.9099999999999 6.888124863679574e-06 28750000
381.042 6.91719583725891e-06 28760000
381.176 6.94271728912578e-06 28770000
381.3079999999999 6.920484548299734e-06 28780000
381.439 6.907934607316984e-06 28790000
381.571 6.917139595116647e-06 28800000
381.7119999999999 6.916233551305066e-06 28810000
381.845 6.918132676255953e-06 28820000
381.976 6.896509538466964e-06 28830000
382.1079999999999 6.903301589371637e-06 28840000
382.24 6.876918194901286e-06 28850000
382.3739999999999 6.854379513803976e-06 28860000
382.5049999999999 6.842911484176294e-06 28870000
382.6369999999999 6.876870393094292e-06 28880000
382.771 6.902406311643377e-06 28890000
382.917 6.849465232269577e-06 28900000
383.054 6.84636688154545e-06 28910000
383.189 6.851324214450985e-06 28920000
383.3219999999999 6.822911354042093e-06 28930000
383.456 6.854745900205383e-06 28940000
383.591 6.8239305983019e-06 28950000
383.723 6.806772884605043e-06 28960000
383.8539999999999 6.795724904813314e-06 28970000
383.9859999999999 6.764540768071115e-06 28980000
384.128 6.748603415991425e-06 28990000
384.263 6.740665744792159e-06 29000000
384.3979999999999 6.742143757467762e-06 29010000
384.528 6.737956133890983e-06 29020000
384.658 6.762272558480521e-06 29030000
384.789 6.805733894773624e-06 29040000
384.9209999999999 6.7970582746882e-06 29050000
385.052 6.75695061401438e-06 29060000
385.1929999999999 6.771769736561815e-06 29070000
385.3249999999999 6.783096612607177e-06 29080000
385.4569999999999 6.786355951127671e-06 29090000
385.588 6.795129755765899e-06 29100000
385.72 6.789255084597951e-06 29110000
385.8509999999999 6.781748338566607e-06 29120000
385.9829999999999 6.799686666897442e-06 29130000
386.112 6.773041694215029e-06 29140000
386.244 6.781053762344623e-06 29150000
386.385 6.772814131336431e-06 29160000
386.517 6.759457757584328e-06 29170000
386.649 6.719796162564035e-06 29180000
386.779 6.696376158127894e-06 29190000
386.911 6.710143427071945e-06 29200000
387.0419999999999 6.717204330593698e-06 29210000
387.173 6.637128833030499e-06 29220000
387.3059999999999 6.60839498279876e-06 29230000
387.448 6.629649515752943e-06 29240000
387.5799999999999 6.65851981116482e-06 29250000
387.712 6.618671649270296e-06 29260000
387.843 6.621221558752883e-06 29270000
387.975 6.595748998813635e-06 29280000
388.1079999999999 6.599853433654733e-06 29290000
388.241 6.595268054331433e-06 29300000
388.373 6.665485493510859e-06 29310000
388.5139999999999 6.642469666659095e-06 29320000
388.645 6.642776976189755e-06 29330000
388.7779999999999 6.663281265780817e-06 29340000
388.9099999999999 6.682963992293163e-06 29350000
389.0419999999999 6.642309862591608e-06 29360000
389.173 6.595511565132277e-06 29370000
389.3059999999999 6.580651966271619e-06 29380000
389.4379999999999 6.568112895317752e-06 29390000
389.5699999999999 6.578441982559522e-06 29400000
389.711 6.604701516993592e-06 29410000
389.843 6.627787558539548e-06 29420000
389.976 6.596102023721224e-06 29430000
390.1059999999999 6.568961795391225e-06 29440000
390.238 6.564630691188566e-06 29450000
390.3699999999999 6.573335084546932e-06 29460000
390.503 6.589208096969549e-06 29470000
390.6339999999999 6.602834562545416e-06 29480000
390.775 6.575367100576437e-06 29490000
390.907 6.571431814955129e-06 29500000
391.039 6.627852138251406e-06 29510000
391.171 6.633437794819219e-06 29520000
391.304 6.639954418990794e-06 29530000
391.437 6.615902685917125e-06 29540000
391.569 6.621971603360842e-06 29550000
391.699 6.650463811377231e-06 29560000
391.84 6.61900417114509e-06 29570000
391.9719999999999 6.634319778276627e-06 29580000
392.1039999999999 6.596947554584613e-06 29590000
392.2359999999999 6.595089830056399e-06 29600000
392.369 6.608819254186294e-06 29610000
392.502 6.683966492975295e-06 29620000
392.6339999999999 6.686267010427591e-06 29630000
392.767 6.680529513654948e-06 29640000
392.907 6.684481470647289e-06 29650000
393.039 6.658621945730215e-06 29660000
393.17 6.683594798905679e-06 29670000
393.3030000000001 6.690219164970094e-06 29680000
393.435 6.681470992147056e-06 29690000
393.567 6.724945760091421e-06 29700000
393.699 6.723230043895786e-06 29710000
393.83 6.718252012164906e-06 29720000
393.971 6.717793825641864e-06 29730000
394.103 6.7311976495606e-06 29740000
394.235 6.737448975410259e-06 29750000
394.367 6.717490704775278e-06 29760000
394.4999999999999 6.706781996283422e-06 29770000
394.6329999999999 6.666967582758486e-06 29780000
394.767 6.655963949068388e-06 29790000
394.898 6.691707292218048e-06 29800000
395.039 6.703367946062202e-06 29810000
395.1739999999999 6.679610878792771e-06 29820000
395.307 6.664049714164785e-06 29830000
395.439 6.65426710696204e-06 29840000
395.571 6.644509106344879e-06 29850000
395.7049999999999 6.618820977495732e-06 29860000
395.838 6.586693586099484e-06 29870000
395.971 6.623290847879784e-06 29880000
396.113 6.573301052522765e-06 29890000
396.246 6.586478534565755e-06 29900000
396.379 6.584879545550882e-06 29910000
396.512 6.593094644966526e-06 29920000
396.645 6.562779628693503e-06 29930000
396.7779999999999 6.552036023147622e-06 29940000
396.913 6.526611345461849e-06 29950000
397.046 6.546174022429094e-06 29960000
397.187 6.558039187179868e-06 29970000
397.32 6.568938230484964e-06 29980000
397.456 6.605832847429475e-06 29990000
397.589 6.639487727420608e-06 30000000
397.7219999999999 6.650672942972196e-06 30010000
397.856 6.642504505754758e-06 30020000
397.987 6.628441186075144e-06 30030000
398.1299999999999 6.626760495637683e-06 30040000
398.2619999999999 6.623776076486426e-06 30050000
398.393 6.623153017284316e-06 30060000
398.529 6.619360984594877e-06 30070000
398.661 6.574050844429647e-06 30080000
398.7929999999999 6.586661837023592e-06 30090000
398.924 6.588087177740509e-06 30100000
399.057 6.59196156130553e-06 30110000
399.199 6.584586873240209e-06 30120000
399.3319999999999 6.556873358289876e-06 30130000
399.463 6.588444067389929e-06 30140000
399.5959999999999 6.592073762283982e-06 30150000
399.728 6.583072850998697e-06 30160000
399.86 6.54952128483794e-06 30170000
399.992 6.5568852989926e-06 30180000
400.124 6.575993617148266e-06 30190000
400.2649999999999 6.584806094606661e-06 30200000
400.398 6.592835992625142e-06 30210000
400.531 6.584087363568341e-06 30220000
400.6679999999999 6.566429697592673e-06 30230000
400.8039999999999 6.59662798302244e-06 30240000
400.9399999999999 6.546294062832253e-06 30250000
401.074 6.570063759184152e-06 30260000
401.216 6.561998143612905e-06 30270000
401.352 6.549544396200136e-06 30280000
401.486 6.4996254700596e-06 30290000
401.622 6.476767605319425e-06 30300000
401.757 6.48003220994167e-06 30310000
401.893 6.517791025944563e-06 30320000
402.026 6.541104076927742e-06 30330000
402.164 6.557550251387633e-06 30340000
402.2979999999999 6.543313861780037e-06 30350000
402.431 6.526615084237056e-06 30360000
402.563 6.53189616999279e-06 30370000
402.699 6.541465356141084e-06 30380000
402.833 6.509326618786454e-06 30390000
402.966 6.53972856031311e-06 30400000
403.097 6.565143690750949e-06 30410000
403.24 6.569825889758947e-06 30420000
403.3729999999999 6.576736581254429e-06 30430000
403.506 6.57400024949982e-06 30440000
403.638 6.567523859985755e-06 30450000
403.7719999999999 6.512210092507511e-06 30460000
403.905 6.516486103218426e-06 30470000
404.038 6.464571666667943e-06 30480000
404.183 6.464900178413256e-06 30490000
404.314 6.458956262988627e-06 30500000
404.448 6.452373008241972e-06 30510000
404.581 6.446309926599938e-06 30520000
404.713 6.416505875364008e-06 30530000
404.847 6.378173979310921e-06 30540000
404.979 6.370254504047726e-06 30550000
405.113 6.356785352362161e-06 30560000
405.255 6.358674481877289e-06 30570000
405.3879999999999 6.361150334234226e-06 30580000
405.52 6.371414153326407e-06 30590000
405.653 6.346870644797158e-06 30600000
405.785 6.326827466891442e-06 30610000
405.917 6.34881640668274e-06 30620000
406.05 6.382430670735866e-06 30630000
406.192 6.374669570539594e-06 30640000
406.324 6.374264038593192e-06 30650000
406.456 6.313047338837461e-06 30660000
406.589 6.300218383502343e-06 30670000
406.72 6.308220304777445e-06 30680000
406.853 6.299762451761155e-06 30690000
406.9859999999999 6.302863716065374e-06 30700000
407.126 6.339812292775442e-06 30710000
407.257 6.331174018149279e-06 30720000
407.39 6.330138834790006e-06 30730000
407.523 6.340431352933355e-06 30740000
407.655 6.368775268012644e-06 30750000
407.7859999999999 6.357000399621291e-06 30760000
407.919 6.353244858140445e-06 30770000
408.0599999999999 6.364270197027327e-06 30780000
408.192 6.356065542878331e-06 30790000
408.325 6.374159300259171e-06 30800000
408.456 6.379335208405247e-06 30810000
408.587 6.376743630295519e-06 30820000
408.718 6.422566853033333e-06 30830000
408.85 6.377256073784996e-06 30840000
408.991 6.34991530819641e-06 30850000
409.123 6.344586123601882e-06 30860000
409.255 6.342201469712202e-06 30870000
409.3879999999999 6.355522805636628e-06 30880000
409.5189999999999 6.370746964473798e-06 30890000
409.653 6.340364420081226e-06 30900000
409.785 6.321985371002759e-06 30910000
409.926 6.353757010827205e-06 30920000
410.059 6.348605354613544e-06 30930000
410.191 6.360560687308187e-06 30940000
410.325 6.367650243192332e-06 30950000
410.455 6.375764247139255e-06 30960000
410.588 6.350386562749209e-06 30970000
410.721 6.340681850184949e-06 30980000
410.863 6.361912731797052e-06 30990000
410.994 6.38488293437385e-06 31000000
411.129 6.403919448959064e-06 31010000
411.269 6.412686195334645e-06 31020000
411.4 6.442638008099969e-06 31030000
411.5309999999999 6.432353975021992e-06 31040000
411.663 6.402431308740582e-06 31050000
411.803 6.421141780429633e-06 31060000
411.935 6.411505503560154e-06 31070000
412.067 6.424112470493381e-06 31080000
412.201 6.424162605324449e-06 31090000
412.333 6.416170111679182e-06 31100000
412.4639999999999 6.470858502337851e-06 31110000
412.595 6.475454353255538e-06 31120000
412.736 6.454509425967938e-06 31130000
412.869 6.452591744770556e-06 31140000
413.002 6.454141463954205e-06 31150000
413.134 6.452023520504626e-06 31160000
413.2670000000001 6.435656196142073e-06 31170000
413.4 6.434038869898436e-06 31180000
413.531 6.426937856063664e-06 31190000
413.672 6.435168166034259e-06 31200000
413.805 6.44907932410641e-06 31210000
413.941 6.440648988521882e-06 31220000
414.074 6.449334005775538e-06 31230000
414.206 6.449765091641436e-06 31240000
414.338 6.441448304687403e-06 31250000
414.4739999999999 6.443267073075408e-06 31260000
414.619 6.416463964116784e-06 31270000
414.753 6.413510401450859e-06 31280000
414.886 6.424793963154665e-06 31290000
415.0199999999999 6.431647441337163e-06 31300000
415.1539999999999 6.421626074003009e-06 31310000
415.288 6.438587252591162e-06 31320000
415.421 6.447076348270245e-06 31330000
415.565 6.416989526981859e-06 31340000
415.7139999999999 6.36252140007153e-06 31350000
415.854 6.339434975718811e-06 31360000
415.989 6.35036820336438e-06 31370000
416.122 6.356389026943153e-06 31380000
416.255 6.355980444106486e-06 31390000
416.398 6.338574989367631e-06 31400000
416.531 6.341200556016464e-06 31410000
416.664 6.336860102756131e-06 31420000
416.797 6.344146815616861e-06 31430000
416.931 6.359365129046246e-06 31440000
417.067 6.355981505816639e-06 31450000
417.2019999999999 6.328905991710674e-06 31460000
417.346 6.325202660401357e-06 31470000
417.478 6.285919269296913e-06 31480000
417.611 6.267159139314264e-06 31490000
417.743 6.245005909386135e-06 31500000
417.8750000000001 6.253631050590324e-06 31510000
418.008 6.274116589828198e-06 31520000
418.15 6.261827668712583e-06 31530000
418.2819999999999 6.300179356155203e-06 31540000
418.415 6.262460562579518e-06 31550000
418.547 6.236963337765658e-06 31560000
418.679 6.225326040943984e-06 31570000
418.8099999999999 6.217638397281937e-06 31580000
418.941 6.259115798021885e-06 31590000
419.083 6.244363963501649e-06 31600000
419.216 6.238963001834814e-06 31610000
419.347 6.2047953029677e-06 31620000
419.478 6.170783897092627e-06 31630000
419.61 6.190797767854354e-06 31640000
419.741 6.185346216799542e-06 31650000
419.873 6.190006134530516e-06 31660000
420.014 6.204171580087952e-06 31670000
420.146 6.176069438435504e-06 31680000
420.277 6.198550507149905e-06 31690000
420.409 6.176984123182411e-06 31700000
420.541 6.198191055012052e-06 31710000
420.672 6.192804386319632e-06 31720000
420.813 6.199056856651559e-06 31730000
420.943 6.174717971851483e-06 31740000
421.074 6.140579604445143e-06 31750000
421.206 6.138466359428317e-06 31760000
421.339 6.136947763358348e-06 31770000
421.4710000000001 6.115327356238997e-06 31780000
421.611 6.124820230693271e-06 31790000
421.742 6.131417619381621e-06 31800000
421.873 6.159257817348011e-06 31810000
422.006 6.160106006987189e-06 31820000
422.14 6.153985483490501e-06 31830000
422.273 6.159600880185139e-06 31840000
422.406 6.160252082653666e-06 31850000
422.547 6.16558915301879e-06 31860000
422.678 6.172741726797801e-06 31870000
422.8099999999999 6.194252503701206e-06 31880000
422.941 6.211203278970173e-06 31890000
423.073 6.224396841865825e-06 31900000
423.205 6.262303433520157e-06 31910000
423.3459999999999 6.281668338924201e-06 31920000
423.478 6.25084746009242e-06 31930000
423.609 6.268581758268339e-06 31940000
423.74 6.279448354577943e-06 31950000
423.872 6.299320545865925e-06 31960000
424.003 6.296947817862096e-06 31970000
424.135 6.286255627246351e-06 31980000
424.275 6.290440692726999e-06 31990000
424.406 6.290539690739442e-06 32000000
424.538 6.286179019390946e-06 32010000
424.668 6.310266348066406e-06 32020000
424.799 6.296713832842464e-06 32030000
424.931 6.260544688118307e-06 32040000
425.071 6.237269894034794e-06 32050000
425.203 6.219157125693184e-06 32060000
425.336 6.194248974618338e-06 32070000
425.467 6.186770932906876e-06 32080000
425.6 6.19043147511968e-06 32090000
425.731 6.177884873402129e-06 32100000
425.871 6.186494504374846e-06 32110000
426.002 6.182155179978736e-06 32120000
426.134 6.166738811602576e-06 32130000
426.265 6.175108072217516e-06 32140000
426.397 6.214942657623416e-06 32150000
426.527 6.21982933276903e-06 32160000
426.667 6.21240511814031e-06 32170000
426.799 6.260486249796673e-06 32180000
426.932 6.288120668784244e-06 32190000
427.064 6.284877038365404e-06 32200000
427.196 6.315993302518625e-06 32210000
427.328 6.312840509930452e-06 32220000
427.463 6.337555486818078e-06 32230000
427.6060000000001 6.33655389009407e-06 32240000
427.739 6.354441125389191e-06 32250000
427.871 6.326291975106334e-06 32260000
428.003 6.307907735119487e-06 32270000
428.136 6.366869093792586e-06 32280000
428.269 6.368061689116923e-06 32290000
428.409 6.389341423959888e-06 32300000
428.541 6.366767837954144e-06 32310000
428.67 6.344189807529952e-06 32320000
428.802 6.341802143338961e-06 32330000
428.933 6.333641581656846e-06 32340000
429.065 6.326918434382677e-06 32350000
429.204 6.324497590745812e-06 32360000
429.335 6.306042049639124e-06 32370000
429.466 6.313062324852565e-06 32380000
429.597 6.274239026494305e-06 32390000
429.729 6.254836108242994e-06 32400000
429.862 6.282805375230998e-06 32410000
430.003 6.27810296477538e-06 32420000
430.135 6.326318707155153e-06 32430000
430.265 6.328376448327719e-06 32440000
430.396 6.338301144043007e-06 32450000
430.526 6.388339825773337e-06 32460000
430.657 6.367353583356078e-06 32470000
430.797 6.346282898127836e-06 32480000
430.928 6.3373373973121e-06 32490000
431.059 6.318074568298713e-06 32500000
431.1900000000001 6.329912351988596e-06 32510000
431.321 6.332919003132331e-06 32520000
431.453 6.361110326399464e-06 32530000
431.592 6.358435030829161e-06 32540000
431.724 6.365620177683696e-06 32550000
431.856 6.337725875175063e-06 32560000
431.986 6.372305773107364e-06 32570000
432.117 6.351872157225437e-06 32580000
432.248 6.321969399994807e-06 32590000
432.388 6.327582044991558e-06 32600000
432.52 6.318755710077914e-06 32610000
432.651 6.320771836703529e-06 32620000
432.783 6.297805340234342e-06 32630000
432.914 6.264171658769166e-06 32640000
433.046 6.280459768095314e-06 32650000
433.186 6.274484557461469e-06 32660000
433.317 6.260122436253215e-06 32670000
433.448 6.270873236414064e-06 32680000
433.579 6.251038859300125e-06 32690000
433.71 6.229304224236511e-06 32700000
433.841 6.209883879458452e-06 32710000
433.982 6.210799671545465e-06 32720000
434.112 6.231814959047649e-06 32730000
434.244 6.245205868247357e-06 32740000
434.376 6.184476463190069e-06 32750000
434.507 6.182296271803762e-06 32760000
434.637 6.158586078812484e-06 32770000
434.778 6.142776098558026e-06 32780000
434.909 6.097299233846999e-06 32790000
435.04 6.089323440645831e-06 32800000
435.171 6.064893452739215e-06 32810000
435.302 6.063486136661266e-06 32820000
435.432 6.063060186616384e-06 32830000
435.572 6.05250020336173e-06 32840000
435.703 6.026314468760806e-06 32850000
435.835 6.044758255228849e-06 32860000
435.966 6.069077686872644e-06 32870000
436.097 6.043266573731598e-06 32880000
436.237 6.065962804452099e-06 32890000
436.369 6.07068249814009e-06 32900000
436.501 6.067659846334518e-06 32910000
436.632 6.056941691145825e-06 32920000
436.763 6.033377797533867e-06 32930000
436.894 6.010248056964964e-06 32940000
437.0339999999999 5.990744137332285e-06 32950000
437.1659999999999 5.968994766771687e-06 32960000
437.299 5.956484020949408e-06 32970000
437.43 5.966752801143041e-06 32980000
437.561 5.961281149182031e-06 32990000
437.692 5.945895037363269e-06 33000000
437.833 5.927875068784128e-06 33010000
437.964 5.939809580064327e-06 33020000
438.094 5.992253468965837e-06 33030000
438.226 5.989573048690212e-06 33040000
438.3570000000001 6.001989710746579e-06 33050000
438.49 5.984796048052608e-06 33060000
438.63 5.966642034488499e-06 33070000
438.761 5.966980623336221e-06 33080000
438.893 5.95396332869314e-06 33090000
439.025 5.925789804191444e-06 33100000
439.155 5.925951429232384e-06 33110000
439.297 5.92484577233503e-06 33120000
439.429 5.932933213927485e-06 33130000
439.561 5.94971126446558e-06 33140000
439.694 5.926328881310452e-06 33150000
439.8270000000001 5.950774956778579e-06 33160000
439.961 5.937657107076469e-06 33170000
440.1059999999999 5.9293496559212e-06 33180000
440.24 5.922698606399392e-06 33190000
440.373 5.928622660286715e-06 33200000
440.506 5.915863985343388e-06 33210000
440.639 5.911428592126167e-06 33220000
440.772 5.8824990803034e-06 33230000
440.914 5.879648063695478e-06 33240000
441.046 5.886507733729081e-06 33250000
441.178 5.897325560566445e-06 33260000
441.31 5.924286254490122e-06 33270000
441.441 5.918613138965315e-06 33280000
441.581 5.942226479103543e-06 33290000
441.713 5.909262669163699e-06 33300000
441.845 5.898008347139555e-06 33310000
441.9760000000001 5.872252726019911e-06 33320000
442.106 5.843510094857504e-06 33330000
442.238 5.843794793934935e-06 33340000
442.379 5.844988339422549e-06 33350000
442.51 5.849907716326911e-06 33360000
442.64 5.834085745306655e-06 33370000
442.772 5.818135629006011e-06 33380000
442.9040000000001 5.813352678155296e-06 33390000
443.044 5.793770654556977e-06 33400000
443.175 5.765104383033569e-06 33410000
443.3059999999999 5.726368865189267e-06 33420000
443.438 5.701260430659913e-06 33430000
443.568 5.682730594049615e-06 33440000
443.699 5.668222446526431e-06 33450000
443.839 5.713619996499507e-06 33460000
443.9710000000001 5.674447950222925e-06 33470000
444.102 5.652010784822291e-06 33480000
444.234 5.638404126779712e-06 33490000
444.365 5.585500434021022e-06 33500000
444.5070000000001 5.559868649634812e-06 33510000
444.642 5.574893008359067e-06 33520000
444.775 5.578966323298822e-06 33530000
444.907 5.574081237329731e-06 33540000
445.039 5.576235653600744e-06 33550000
445.171 5.610443733931808e-06 33560000
445.311 5.624254366819199e-06 33570000
445.444 5.605959438748732e-06 33580000
445.575 5.617031990618298e-06 33590000
445.706 5.575341587009941e-06 33600000
445.839 5.53398612512165e-06 33610000
445.978 5.523196067103027e-06 33620000
446.109 5.529656232651642e-06 33630000
446.241 5.509194878643504e-06 33640000
446.373 5.530975377911384e-06 33650000
446.505 5.544895267072641e-06 33660000
446.648 5.535635681520484e-06 33670000
446.781 5.528824286235021e-06 33680000
446.914 5.544639966521935e-06 33690000
447.046 5.53452901523008e-06 33700000
447.178 5.528920704809489e-06 33710000
447.311 5.488745947731301e-06 33720000
447.451 5.523708507228365e-06 33730000
447.5820000000001 5.524576786233182e-06 33740000
447.714 5.512301170727904e-06 33750000
447.845 5.509540206675496e-06 33760000
447.976 5.494314831034851e-06 33770000
448.116 5.462491597437208e-06 33780000
448.2470000000001 5.451859196824043e-06 33790000
448.378 5.432332757589743e-06 33800000
448.509 5.423994186370359e-06 33810000
448.641 5.441511030879764e-06 33820000
448.773 5.453876638590589e-06 33830000
448.913 5.442594364742064e-06 33840000
449.0430000000001 5.433697980700901e-06 33850000
449.174 5.444309417324538e-06 33860000
449.304 5.438583356880617e-06 33870000
449.434 5.442595686493458e-06 33880000
449.578 5.447790388221733e-06 33890000
449.713 5.460579220893305e-06 33900000
449.848 5.481711528257269e-06 33910000
449.983 5.500977304492255e-06 33920000
450.1190000000001 5.490788074956093e-06 33930000
450.2630000000001 5.503574217908542e-06 33940000
450.397 5.489464775132922e-06 33950000
450.534 5.476564729239616e-06 33960000
450.671 5.47224645926518e-06 33970000
450.809 5.462919851329073e-06 33980000
450.956 5.459106133841103e-06 33990000
451.092 5.44661952349271e-06 34000000
451.225 5.431659119888823e-06 34010000
451.359 5.407464271458656e-06 34020000
451.493 5.419204486580695e-06 34030000
451.626 5.4043785616034e-06 34040000
451.772 5.376819372298724e-06 34050000
451.92 5.368152202967239e-06 34060000
452.056 5.356898614382429e-06 34070000
452.1900000000001 5.349115481650005e-06 34080000
452.322 5.364780813083426e-06 34090000
452.464 5.378861457998901e-06 34100000
452.597 5.363183574177484e-06 34110000
452.73 5.370624483476703e-06 34120000
452.861 5.37601031196467e-06 34130000
452.993 5.380136695090413e-06 34140000
453.133 5.3923038738701e-06 34150000
453.265 5.408055047501239e-06 34160000
453.3990000000001 5.409769323838731e-06 34170000
453.531 5.395780801938485e-06 34180000
453.664 5.394807492103325e-06 34190000
453.804 5.416357839273872e-06 34200000
453.937 5.435417699743041e-06 34210000
454.069 5.460893918314971e-06 34220000
454.2 5.451460951137388e-06 34230000
454.333 5.434412954837996e-06 34240000
454.474 5.423178186085707e-06 34250000
454.607 5.426756552796739e-06 34260000
454.7390000000001 5.431523200897848e-06 34270000
454.8720000000001 5.434004320033894e-06 34280000
455.006 5.432801772523382e-06 34290000
455.146 5.462782256672822e-06 34300000
455.278 5.437254797656871e-06 34310000
455.41 5.442763296583338e-06 34320000
455.5410000000001 5.412943694633374e-06 34330000
455.673 5.412918528260548e-06 34340000
455.8050000000001 5.42757344348059e-06 34350000
455.946 5.428779503785318e-06 34360000
456.077 5.445367829850439e-06 34370000
456.2070000000001 5.4481598612697e-06 34380000
456.3390000000001 5.434357862449396e-06 34390000
456.4710000000001 5.445205065737067e-06 34400000
456.612 5.449492238802852e-06 34410000
456.742 5.480666677749015e-06 34420000
456.873 5.480587228959736e-06 34430000
457.005 5.433583015330553e-06 34440000
457.137 5.418971397247992e-06 34450000
457.278 5.411075498230465e-06 34460000
457.4110000000001 5.405726267545468e-06 34470000
457.542 5.380443843080755e-06 34480000
457.674 5.364038268682752e-06 34490000
457.8070000000001 5.387652479548127e-06 34500000
457.948 5.413892842151916e-06 34510000
458.0790000000001 5.420482651207215e-06 34520000
458.21 5.414308503418196e-06 34530000
458.342 5.392945223576804e-06 34540000
458.473 5.387698081104878e-06 34550000
458.6150000000001 5.404970141881967e-06 34560000
458.745 5.3775322745862e-06 34570000
458.874 5.373600020812954e-06 34580000
459.007 5.349307149852977e-06 34590000
459.141 5.32648031409007e-06 34600000
459.282 5.335354438651613e-06 34610000
459.415 5.337930220130673e-06 34620000
459.547 5.317197243516649e-06 34630000
459.679 5.312038936974708e-06 34640000
459.811 5.295419254054534e-06 34650000
459.9499999999999 5.32106247592127e-06 34660000
460.0819999999999 5.303364805645553e-06 34670000
460.216 5.308843016584495e-06 34680000
460.349 5.305161732539796e-06 34690000
460.482 5.278272420648896e-06 34700000
460.624 5.294693673862876e-06 34710000
460.758 5.310121896123917e-06 34720000
460.893 5.285432613115251e-06 34730000
461.029 5.314409068952713e-06 34740000
461.1659999999999 5.320653047922999e-06 34750000
461.311 5.322594878184926e-06 34760000
461.446 5.313933331804737e-06 34770000
461.5799999999999 5.316137428228751e-06 34780000
461.7119999999999 5.312157333705334e-06 34790000
461.844 5.329552091047248e-06 34800000
461.985 5.328133683480426e-06 34810000
462.119 5.328824260810283e-06 34820000
462.2509999999999 5.33541020430231e-06 34830000
462.384 5.309015110474337e-06 34840000
462.525 5.326094569408973e-06 34850000
462.658 5.330026353539823e-06 34860000
462.791 5.322101555373596e-06 34870000
462.923 5.349382939938734e-06 34880000
463.055 5.334665375461391e-06 34890000
463.196 5.332902523743973e-06 34900000
463.329 5.313572788337531e-06 34910000
463.461 5.306009506563663e-06 34920000
463.5939999999999 5.317688006261217e-06 34930000
463.725 5.318885412580999e-06 34940000
463.865 5.285126603213532e-06 34950000
463.996 5.271005994368899e-06 34960000
464.128 5.277332787147328e-06 34970000
464.2599999999999 5.326994376697034e-06 34980000
464.392 5.321263570060696e-06 34990000
464.533 5.316305528358287e-06 35000000
464.665 5.339474846264899e-06 35010000
464.7959999999999 5.336659248309822e-06 35020000
464.927 5.344287738527328e-06 35030000
465.057 5.304845345401948e-06 35040000
465.1969999999999 5.306563170564953e-06 35050000
465.3299999999999 5.292657196985424e-06 35060000
465.461 5.285489798104768e-06 35070000
465.593 5.284165452825593e-06 35080000
465.7239999999999 5.291960282133083e-06 35090000
465.863 5.277319592065133e-06 35100000
465.995 5.27316049200142e-06 35110000
466.127 5.288202339000559e-06 35120000
466.258 5.27168282183339e-06 35130000
466.391 5.280993211656773e-06 35140000
466.532 5.285855299118526e-06 35150000
466.663 5.31559320173458e-06 35160000
466.7939999999999 5.302310741776316e-06 35170000
466.9259999999999 5.29254347294184e-06 35180000
467.065 5.280104233600896e-06 35190000
467.197 5.309639440616284e-06 35200000
467.328 5.315352613151065e-06 35210000
467.46 5.310922360838521e-06 35220000
467.593 5.289248459285331e-06 35230000
467.735 5.337145435664305e-06 35240000
467.8659999999999 5.324097312558414e-06 35250000
467.997 5.327010632225925e-06 35260000
468.1299999999999 5.308555675682508e-06 35270000
468.261 5.293566296488531e-06 35280000
468.4019999999999 5.307745204476019e-06 35290000
468.535 5.294691507865115e-06 35300000
468.665 5.292374914588733e-06 35310000
468.7959999999999 5.28702537484417e-06 35320000
468.937 5.280233938043118e-06 35330000
469.068 5.283287620725077e-06 35340000
469.199 5.288931503142622e-06 35350000
469.33 5.286278781371423e-06 35360000
469.462 5.315274362444344e-06 35370000
469.602 5.317751976900512e-06 35380000
469.734 5.312921720389434e-06 35390000
469.8659999999999 5.331416123886607e-06 35400000
469.9979999999999 5.320560446277455e-06 35410000
470.128 5.326385755370516e-06 35420000
470.269 5.300775009161751e-06 35430000
470.399 5.302205183934998e-06 35440000
470.532 5.290203411337623e-06 35450000
470.663 5.298354551101187e-06 35460000
470.795 5.285433657926148e-06 35470000
470.935 5.279840603742057e-06 35480000
471.067 5.277778031694179e-06 35490000
471.198 5.257888485894441e-06 35500000
471.3319999999999 5.223511940089526e-06 35510000
471.478 5.211165701565302e-06 35520000
471.61 5.205989984962551e-06 35530000
471.743 5.195952661591095e-06 35540000
471.877 5.200386767755262e-06 35550000
472.009 5.196656154167131e-06 35560000
472.152 5.239271852536309e-06 35570000
472.284 5.228530773174379e-06 35580000
472.417 5.233200316951363e-06 35590000
472.55 5.22157294800222e-06 35600000
472.69 5.221004688007381e-06 35610000
472.822 5.192586615670992e-06 35620000
472.954 5.206510537536229e-06 35630000
473.085 5.189088252503549e-06 35640000
473.219 5.184965708365085e-06 35650000
473.365 5.206544606675101e-06 35660000
473.499 5.188859538457051e-06 35670000
473.635 5.192824362503516e-06 35680000
473.7699999999999 5.192414228184219e-06 35690000
473.9039999999999 5.184410789083709e-06 35700000
474.047 5.191466753432636e-06 35710000
474.182 5.218154813185824e-06 35720000
474.316 5.234008660209931e-06 35730000
474.449 5.1982509963676e-06 35740000
474.591 5.212508589372912e-06 35750000
474.723 5.215653045941922e-06 35760000
474.854 5.223927865715046e-06 35770000
474.9859999999999 5.193893348613816e-06 35780000
475.1199999999999 5.195752580919857e-06 35790000
475.261 5.185150449157442e-06 35800000
475.3939999999999 5.18547645384169e-06 35810000
475.528 5.181201993582836e-06 35820000
475.658 5.221629970572594e-06 35830000
475.799 5.226842907473303e-06 35840000
475.9299999999999 5.243110244611268e-06 35850000
476.063 5.233175269081497e-06 35860000
476.195 5.23536907806942e-06 35870000
476.328 5.250194408901238e-06 35880000
476.47 5.247974646592857e-06 35890000
476.6019999999999 5.268917325385202e-06 35900000
476.735 5.256228048011219e-06 35910000
476.869 5.253565186713881e-06 35920000
477.017 5.222128049060816e-06 35930000
477.15 5.2108994390016e-06 35940000
477.282 5.213350183048527e-06 35950000
477.417 5.184162280719648e-06 35960000
477.553 5.152555513895924e-06 35970000
477.699 5.166442344435634e-06 35980000
477.835 5.136648235233956e-06 35990000
477.969 5.130817578036583e-06 36000000
478.104 5.128806028600701e-06 36010000
478.244 5.104631126469094e-06 36020000
478.377 5.10959024478271e-06 36030000
478.5079999999999 5.115973284497254e-06 36040000
478.643 5.103461215537767e-06 36050000
478.777 5.087014189363078e-06 36060000
478.917 5.114948693323456e-06 36070000
479.049 5.10905557112106e-06 36080000
479.1799999999999 5.08519001216398e-06 36090000
479.312 5.109676237455538e-06 36100000
479.453 5.112286443502726e-06 36110000
479.584 5.107091269173479e-06 36120000
479.716 5.139645342075707e-06 36130000
479.847 5.155612058843853e-06 36140000
479.979 5.17121655045043e-06 36150000
480.124 5.199048192877384e-06 36160000
480.263 5.200085560749111e-06 36170000
480.4 5.172758726420442e-06 36180000
480.537 5.181088769237964e-06 36190000
480.679 5.203972791565112e-06 36200000
480.8099999999999 5.18919750376551e-06 36210000
480.942 5.190904078502838e-06 36220000
481.073 5.189471367425016e-06 36230000
481.205 5.165688832156802e-06 36240000
481.352 5.162841060580935e-06 36250000
481.486 5.161691861079488e-06 36260000
481.619 5.144836875367544e-06 36270000
481.756 5.128784402162211e-06 36280000
481.907 5.136348126534e-06 36290000
482.047 5.155288314074022e-06 36300000
482.184 5.14775823929596e-06 36310000
482.318 5.143483790907404e-06 36320000
482.46 5.146219976397891e-06 36330000
482.5939999999999 5.135949562765926e-06 36340000
482.7319999999999 5.143837863033124e-06 36350000
482.87 5.138875947336471e-06 36360000
483.007 5.129290427933139e-06 36370000
483.147 5.136412515671049e-06 36380000
483.279 5.132503071470851e-06 36390000
483.4110000000001 5.109904327388155e-06 36400000
483.546 5.099716535468901e-06 36410000
483.693 5.101373491895022e-06 36420000
483.826 5.100054291853078e-06 36430000
483.958 5.096170386710729e-06 36440000
484.091 5.092054466015705e-06 36450000
484.232 5.096676594743855e-06 36460000
484.364 5.096503458858567e-06 36470000
484.497 5.090118221900078e-06 36480000
484.633 5.073131384944218e-06 36490000
484.771 5.071929173347006e-06 36500000
484.915 5.089036995443249e-06 36510000
485.046 5.127748844912642e-06 36520000
485.179 5.120495504384764e-06 36530000
485.311 5.085188648259199e-06 36540000
485.452 5.08533340463299e-06 36550000
485.583 5.05715871182622e-06 36560000
485.715 5.075092377562793e-06 36570000
485.847 5.052460396168302e-06 36580000
485.988 5.034199632515887e-06 36590000
486.124 5.033847233307672e-06 36600000
486.258 5.019932060216114e-06 36610000
486.391 5.001435560808262e-06 36620000
486.525 5.027710173040598e-06 36630000
486.672 5.018130926447588e-06 36640000
486.8099999999999 5.023474041440308e-06 36650000
486.947 5.043468766958403e-06 36660000
487.0839999999999 5.012542409412395e-06 36670000
487.227 5.031670290928241e-06 36680000
487.36 5.042919101672148e-06 36690000
487.491 5.044785230504353e-06 36700000
487.622 5.042975832243911e-06 36710000
487.763 5.077978218678599e-06 36720000
487.896 5.055087718522735e-06 36730000
488.0310000000001 5.034802998863259e-06 36740000
488.163 5.027477447696263e-06 36750000
488.305 5.040761259174168e-06 36760000
488.439 5.019882516367881e-06 36770000
488.577 5.00594177821754e-06 36780000
488.716 4.991822915503151e-06 36790000
488.855 4.998868931157051e-06 36800000
488.998 4.986461570509288e-06 36810000
489.1299999999999 4.9834838219616e-06 36820000
489.265 4.961105975877231e-06 36830000
489.4 4.960258924642088e-06 36840000
489.5410000000001 4.944372043451917e-06 36850000
489.673 4.98403317856405e-06 36860000
489.805 4.988165753507045e-06 36870000
489.942 4.989891246557602e-06 36880000
490.082 4.976617102383672e-06 36890000
490.214 4.972711514944943e-06 36900000
490.345 4.940122907432518e-06 36910000
490.479 4.906568899245753e-06 36920000
490.623 4.895888242738965e-06 36930000
490.755 4.906811537122045e-06 36940000
490.887 4.924249912000938e-06 36950000
491.022 4.919614445847435e-06 36960000
491.162 4.902196476020152e-06 36970000
491.294 4.917590489420599e-06 36980000
491.4279999999999 4.932357384835695e-06 36990000
491.5629999999999 4.900998562360276e-06 37000000
491.704 4.919392721185105e-06 37010000
491.8359999999999 4.944231521706793e-06 37020000
491.9689999999999 4.968953211979427e-06 37030000
492.105 4.940879492122555e-06 37040000
492.24 4.951376763531341e-06 37050000
492.3819999999999 4.956838884656222e-06 37060000
492.5139999999999 4.959325948762916e-06 37070000
492.648 4.951466584467484e-06 37080000
492.7809999999999 4.944341322669915e-06 37090000
492.9239999999999 4.958555795769158e-06 37100000
493.0559999999999 5.000825722253683e-06 37110000
493.187 5.007172304312206e-06 37120000
493.319 5.004104562025709e-06 37130000
493.4589999999999 5.012000188816356e-06 37140000
493.592 5.031000132657194e-06 37150000
493.7239999999999 5.032320964085869e-06 37160000
493.855 5.020781272636786e-06 37170000
493.9939999999999 5.048307870063227e-06 37180000
494.1259999999999 5.057208269211424e-06 37190000
494.259 5.044920080466083e-06 37200000
494.391 5.030308751708649e-06 37210000
494.5319999999999 5.028523856259575e-06 37220000
494.664 5.017196332316179e-06 37230000
494.7959999999999 5.002818179237906e-06 37240000
494.929 5.014277579256316e-06 37250000
495.0749999999999 5.021019876256075e-06 37260000
495.213 5.026553285908937e-06 37270000
495.351 5.011276621420668e-06 37280000
495.4889999999999 5.000714145045394e-06 37290000
495.637 4.985013104770526e-06 37300000
495.776 4.962461756875288e-06 37310000
495.9119999999999 4.959121936256808e-06 37320000
496.0449999999999 4.9464011261729e-06 37330000
496.1879999999999 4.944510322869548e-06 37340000
496.3219999999999 4.960302577823057e-06 37350000
496.454 4.99042654631533e-06 37360000
496.5859999999999 4.971405246231835e-06 37370000
496.732 4.971519826114368e-06 37380000
496.8679999999999 4.97403964355259e-06 37390000
496.9999999999999 4.975009652976076e-06 37400000
497.1329999999999 5.001831925114887e-06 37410000
497.278 4.987827054202091e-06 37420000
497.4139999999999 4.959336469263235e-06 37430000
497.5449999999999 4.976136795354749e-06 37440000
497.6779999999999 4.99389675121687e-06 37450000
497.819 4.973156552906712e-06 37460000
497.9529999999999 4.967388570094671e-06 37470000
498.0889999999999 4.962805594393722e-06 37480000
498.2239999999999 4.962311201268983e-06 37490000
498.367 4.960408036097743e-06 37500000
498.503 4.954905571290457e-06 37510000
498.6379999999999 4.94895336711189e-06 37520000
498.772 4.944065503178813e-06 37530000
498.9159999999999 4.933378156520293e-06 37540000
499.0509999999999 4.954134716395929e-06 37550000
499.1829999999999 4.964278807885526e-06 37560000
499.315 4.968829265615818e-06 37570000
499.4569999999999 4.977766742460842e-06 37580000
499.5889999999999 4.970945398996644e-06 37590000
499.7209999999999 4.952079072146011e-06 37600000
499.853 4.940641764798761e-06 37610000
499.9929999999999 4.91653209766287e-06 37620000


==> figs/data/chimera/LMH_kld.dat <==
Time KLD Samples
0.188 0.01030918927079305 10000
0.371 0.005400982352155336 20000
0.552 0.004475983029603033 30000
0.742 0.00366222740331047 40000
0.924 0.002856865130182829 50000
1.109 0.001990209653365926 60000
1.292 0.001781268317180786 70000
1.474 0.001379409691797732 80000
1.658 0.001096116698466333 90000
1.839 0.0008871090233266353 100000
2.023 0.0008809625869909962 110000
2.202 0.0008270009375831417 120000
2.384 0.0007612508007344266 130000
2.565 0.0007259656977206053 140000
2.748 0.0006588115244727279 150000
2.933 0.0005905689834318268 160000
3.117 0.0005538458854985502 170000
3.3 0.0005093086096362325 180000
3.481 0.0005247901600642091 190000
3.665 0.0004860953225526123 200000
3.849 0.0004402510544422017 210000
4.033 0.0004001932121809591 220000
4.217000000000001 0.0004270449857653495 230000
4.401000000000001 0.0004326844200216192 240000
4.59 0.000409576914186227 250000
4.774 0.0003958273452159756 260000
4.961000000000001 0.0003909412501801104 270000
5.149 0.0003867413035462934 280000
5.342 0.0003607591334917142 290000
5.53 0.0003641215416408165 300000
5.717 0.0003640396908565181 310000
5.907 0.0003541347052665243 320000
6.093999999999999 0.0003617920341497816 330000
6.275 0.0003511421660469098 340000
6.46 0.000333760036879314 350000
6.641000000000001 0.0003391691122696071 360000
6.825000000000001 0.0003429625784955515 370000
7.009000000000001 0.0003111139646329073 380000
7.19 0.0002863877156879229 390000
7.373 0.0002711963032749974 400000
7.557 0.0002559234988886918 410000
7.739999999999999 0.0002709268213948658 420000
7.925999999999999 0.0002603908339475167 430000
8.112 0.0002496979414927352 440000
8.295999999999999 0.00024037318004199 450000
8.48 0.0002403782393608852 460000
8.670999999999999 0.0002340546153525109 470000
8.872 0.0002159883868360044 480000
9.062000000000001 0.0002050180141747941 490000
9.250000000000002 0.0001972900257984035 500000
9.436999999999999 0.0001953480449864353 510000
9.622000000000002 0.0002026064075289494 520000
9.808000000000002 0.0001974597996168571 530000
9.995000000000001 0.0001852028402466111 540000
10.183 0.0001846892592620531 550000
10.366 0.0001930924069674361 560000
10.553 0.0001967919993743553 570000
10.735 0.000198845459574122 580000
10.92 0.0001948134496680562 590000
11.108 0.0001916001756709043 600000
11.293 0.0001819433876889708 610000
11.479 0.0001731660849832473 620000
11.667 0.0001674119022042228 630000
11.853 0.0001633004248518855 640000
12.036 0.000155963444148433 650000
12.222 0.0001496238834015741 660000
12.409 0.0001479507687751215 670000
12.592 0.0001418985028730442 680000
12.777 0.0001373005923739721 690000
12.962 0.000131885540604163 700000
13.148 0.0001350461922680903 710000
13.335 0.0001329710919520464 720000
13.523 0.0001287351806463943 730000
13.707 0.0001342676849223631 740000
13.89 0.0001361626550546902 750000
14.084 0.0001420481410209391 760000
14.266 0.0001445237098162254 770000
14.451 0.0001430209978584911 780000
14.636 0.0001413022158442709 790000
14.821 0.0001455841694626623 800000
15.005 0.0001424408386220623 810000
15.189 0.0001448581536067094 820000
15.376 0.0001387022239897505 830000
15.558 0.0001373554195727605 840000
15.748 0.0001322847023799777 850000
15.933 0.0001277650463313599 860000
16.118 0.0001239613309352709 870000
16.3 0.0001230038366825166 880000
16.487 0.0001219696981831977 890000
16.671 0.0001172632922689179 900000
16.855 0.000117146374254356 910000
17.039 0.0001194758557938379 920000
17.222 0.0001213797178959682 930000
17.415 0.0001213590294078278 940000
17.599 0.0001194445957041109 950000
17.783 0.0001179386300468645 960000
17.966 0.0001175612427823782 970000
18.149 0.000108502050027889 980000
18.332 0.0001084129273088468 990000
18.519 0.000105861386172957 1000000
18.702 0.000101055095967111 1010000
18.887 9.984930278833604e-05 1020000
19.07 0.0001014203878279068 1030000
19.254 0.0001017582834889392 1040000
19.439 0.0001003443247965668 1050000
19.623 0.0001009638900762964 1060000
19.804 9.853023328838638e-05 1070000
19.988 9.915757601532799e-05 1080000
20.183 9.772879605689041e-05 1090000
20.36500000000001 9.768241800688467e-05 1100000
20.551 9.959391602890199e-05 1110000
20.735 9.568899506065228e-05 1120000
20.921 9.436327394796154e-05 1130000
21.103 9.653552044090621e-05 1140000
21.288 9.702421275134008e-05 1150000
21.471 9.200993177039797e-05 1160000
21.654 8.878754477036142e-05 1170000
21.839 8.650927037261416e-05 1180000
22.019 8.564464870772088e-05 1190000
22.202 8.694292448682072e-05 1200000
22.394 8.588470896543891e-05 1210000
22.576 8.354937781977093e-05 1220000
22.758 8.121296062490476e-05 1230000
22.943 8.14350919474427e-05 1240000
23.126 8.041827990856188e-05 1250000
23.31 8.040770612637966e-05 1260000
23.494 7.690434246528376e-05 1270000
23.679 7.69987246801575e-05 1280000
23.864 7.947289282033242e-05 1290000
24.048 7.939996677337682e-05 1300000
24.231 8.022658225828195e-05 1310000
24.423 7.850276361493517e-05 1320000
24.608 7.951937481904808e-05 1330000
24.792 7.941750126189552e-05 1340000
24.975 7.859070194225479e-05 1350000
25.16 7.816536408983273e-05 1360000
25.345 7.92365876108046e-05 1370000
25.527 7.921848531853907e-05 1380000
25.71 8.144509204196192e-05 1390000
25.896 7.954033090370681e-05 1400000
26.078 7.88285490505886e-05 1410000
26.269 7.664067863971551e-05 1420000
26.453 7.725036110374191e-05 1430000
26.636 7.622237120906075e-05 1440000
26.82 7.801526821616696e-05 1450000
27.003 7.536288073334329e-05 1460000
27.185 7.460284596213918e-05 1470000
27.369 7.509148921822231e-05 1480000
27.552 7.352612928852696e-05 1490000
27.735 7.161192199246072e-05 1500000
27.931 7.145373182542483e-05 1510000
28.114 7.145983814015974e-05 1520000
28.3 6.952601844378098e-05 1530000
28.48400000000001 6.859014748488617e-05 1540000
28.67 6.660989954501261e-05 1550000
28.853 6.821458707410856e-05 1560000
29.036 6.724387330425566e-05 1570000
29.219 6.899018577647827e-05 1580000
29.4 6.936048696077055e-05 1590000
29.591 7.025043750908942e-05 1600000
29.774 7.126580689730908e-05 1610000
29.958 7.102791623298332e-05 1620000
30.143 7.191675054635203e-05 1630000
30.326 7.077039029284661e-05 1640000
30.508 6.911327830591781e-05 1650000
30.691 6.967564677916324e-05 1660000
30.876 6.803968944196914e-05 1670000
31.068 6.686140518794936e-05 1680000
31.251 6.562287214280978e-05 1690000
31.434 6.660006825597401e-05 1700000
31.619 6.688045759535725e-05 1710000
31.805 6.427183868587129e-05 1720000
31.988 6.382081687424118e-05 1730000
32.171 6.362584681905885e-05 1740000
32.364 6.280176696631274e-05 1750000
32.547 6.326029920118054e-05 1760000
32.733 6.076950206966034e-05 1770000
32.91699999999999 5.992031994066152e-05 1780000
33.101 5.940856849331859e-05 1790000
33.283 5.987991019916439e-05 1800000
33.465 5.995728279924922e-05 1810000
33.66099999999999 5.899010692058275e-05 1820000
33.846 5.823972912057079e-05 1830000
34.029 5.747819609934539e-05 1840000
34.219 5.797203501418343e-05 1850000
34.407 5.688216405105327e-05 1860000
34.59699999999999 5.564560747151437e-05 1870000
34.785 5.543498142923309e-05 1880000
34.98099999999999 5.649112308639459e-05 1890000
35.17 5.546358383437742e-05 1900000
35.358 5.610692490523399e-05 1910000
35.543 5.581217056100501e-05 1920000
35.73 5.386974803873442e-05 1930000
35.91500000000001 5.569714937145785e-05 1940000
36.111 5.528667132165339e-05 1950000
36.295 5.640207502334324e-05 1960000
36.48200000000001 5.615833705952723e-05 1970000
36.668 5.699062477210897e-05 1980000
36.852 5.760299124042065e-05 1990000
37.03400000000001 5.591300044080366e-05 2000000
37.227 5.557668764712228e-05 2010000
37.412 5.530435270490356e-05 2020000
37.59400000000001 5.36276624751523e-05 2030000
37.78 5.513447714762647e-05 2040000
37.965 5.311976524475159e-05 2050000
38.148 5.229534215182266e-05 2060000
38.34700000000001 5.301017102718601e-05 2070000
38.53000000000001 5.253467641284848e-05 2080000
38.716 5.228204778645644e-05 2090000
38.9 5.171110233844933e-05 2100000
39.084 5.120586406335726e-05 2110000
39.271 5.012809893071112e-05 2120000
39.463 5.065558710616711e-05 2130000
39.653 5.02722892928454e-05 2140000
39.84 4.928041108394183e-05 2150000
40.032 4.885886893121616e-05 2160000
40.22200000000001 4.744503578741819e-05 2170000
40.42400000000001 4.789474133954853e-05 2180000
40.612 4.845660577031184e-05 2190000
40.79900000000001 4.934535009519994e-05 2200000
40.992 4.985663584914183e-05 2210000
41.178 4.965173960072417e-05 2220000
41.378 5.151529408482113e-05 2230000
41.562 5.046106740741086e-05 2240000
41.746 4.831650207591159e-05 2250000
41.93000000000001 4.946151520258538e-05 2260000
42.113 5.014635542739345e-05 2270000
42.297 5.050680629826033e-05 2280000
42.49 5.109430349986651e-05 2290000
42.675 4.979535798217794e-05 2300000
42.859 4.914414409527797e-05 2310000
43.043 4.767665290269786e-05 2320000
43.228 4.699579878095405e-05 2330000
43.42 4.6815337541364e-05 2340000
43.603 4.701313516772972e-05 2350000
43.78700000000001 4.663091848115549e-05 2360000
43.971 4.71545845245852e-05 2370000
44.164 4.518841035576299e-05 2380000
44.348 4.463365900475316e-05 2390000
44.53299999999999 4.364199955088906e-05 2400000
44.716 4.366649181480113e-05 2410000
44.897 4.227909972589169e-05 2420000
45.09 4.234374452265989e-05 2430000
45.274 4.173019854130481e-05 2440000
45.46099999999999 4.197220335734875e-05 2450000
45.64899999999999 4.151907337193565e-05 2460000
45.834 4.111143448842509e-05 2470000
46.03 4.084200767170153e-05 2480000
46.21299999999999 4.155367518714589e-05 2490000
46.39599999999999 4.123078949425938e-05 2500000
46.587 4.184017013192108e-05 2510000
46.778 4.237023003537306e-05 2520000
46.962 4.284421517852924e-05 2530000
47.146 4.363832221806842e-05 2540000
47.33 4.301895359195406e-05 2550000
47.523 4.284266043977991e-05 2560000
47.709 4.318918592292163e-05 2570000
47.892 4.360356439777066e-05 2580000
48.075 4.313482287901562e-05 2590000
48.258 4.275012100035625e-05 2600000
48.45 4.261956130334111e-05 2610000
48.636 4.240907182333444e-05 2620000
48.81999999999999 4.306492817834333e-05 2630000
49 4.310128830160793e-05 2640000
49.194 4.319098876264376e-05 2650000
49.379 4.253500516357765e-05 2660000
49.564 4.230680151524641e-05 2670000
49.75 4.128172776586938e-05 2680000
49.944 4.13037804526378e-05 2690000
50.128 4.12832415783806e-05 2700000
50.312 4.086906017143353e-05 2710000
50.496 4.200055083148371e-05 2720000
50.691 4.223888964207738e-05 2730000
50.877 4.171185831592661e-05 2740000
51.062 4.19774409467947e-05 2750000
51.246 4.13340132205889e-05 2760000
51.441 4.044648856546978e-05 2770000
51.625 4.082652765493184e-05 2780000
51.812 4.052080047695475e-05 2790000
52.005 3.963825778642171e-05 2800000
52.19 3.948096731556782e-05 2810000
52.373 3.988964118062615e-05 2820000
52.55400000000001 4.032325494894614e-05 2830000
52.74600000000001 4.009891640695235e-05 2840000
52.929 4.016385899107348e-05 2850000
53.114 3.930127835279238e-05 2860000
53.296 3.988783223251753e-05 2870000
53.489 3.959887414683799e-05 2880000
53.673 3.884333336777586e-05 2890000
53.857 3.943519338506959e-05 2900000
54.05 3.875332156649917e-05 2910000
54.23400000000001 3.771906927111937e-05 2920000
54.417 3.692948122909333e-05 2930000
54.60000000000001 3.662284714900496e-05 2940000
54.79400000000001 3.59862255900393e-05 2950000
54.981 3.597267565729633e-05 2960000
55.166 3.568221370513078e-05 2970000
55.359 3.459618666654491e-05 2980000
55.543 3.367112940490255e-05 2990000
55.73 3.382019851472905e-05 3000000
55.91500000000001 3.408072505762824e-05 3010000
56.108 3.406796120864359e-05 3020000
56.294 3.409661208073421e-05 3030000
56.47800000000001 3.363207416501504e-05 3040000
56.672 3.359900950417706e-05 3050000
56.85600000000001 3.344363358236813e-05 3060000
57.04200000000001 3.346727517049518e-05 3070000
57.23400000000001 3.39618321656634e-05 3080000
57.417 3.379513505698908e-05 3090000
57.602 3.378457149946459e-05 3100000
57.785 3.449928158952521e-05 3110000
57.976 3.506359090438377e-05 3120000
58.159 3.533564988743369e-05 3130000
58.342 3.567030574621341e-05 3140000
58.53299999999999 3.571415392895493e-05 3150000
58.718 3.585285508790569e-05 3160000
58.902 3.603112230828451e-05 3170000
59.097 3.477741954919387e-05 3180000
59.282 3.437672331487345e-05 3190000
59.46700000000001 3.462118392088147e-05 3200000
59.661 3.498029244621158e-05 3210000
59.84800000000001 3.53862369635374e-05 3220000
60.033 3.551187674410005e-05 3230000
60.228 3.525225137907751e-05 3240000
60.414 3.502596266086016e-05 3250000
60.6 3.463819192681554e-05 3260000
60.793 3.437646698356926e-05 3270000
60.978 3.413189694549779e-05 3280000
61.164 3.522825651617893e-05 3290000
61.357 3.470129734240165e-05 3300000
61.54299999999999 3.486464293678429e-05 3310000
61.727 3.566751159339824e-05 3320000
61.91999999999999 3.604617890525039e-05 3330000
62.104 3.528556384866404e-05 3340000
62.28899999999999 3.491656215387877e-05 3350000
62.48 3.527787410630047e-05 3360000
62.667 3.451559029551335e-05 3370000
62.86 3.400379075619588e-05 3380000
63.042 3.416601471575722e-05 3390000
63.226 3.423889259158009e-05 3400000
63.41699999999999 3.443548311525652e-05 3410000
63.60099999999999 3.479008285255287e-05 3420000
63.785 3.388031563988079e-05 3430000
63.978 3.312430892813766e-05 3440000
64.161 3.326136978733748e-05 3450000
64.34599999999999 3.245808019472308e-05 3460000
64.53700000000001 3.215573688818935e-05 3470000
64.72 3.192531608271113e-05 3480000
64.91300000000001 3.126156528062159e-05 3490000
65.095 3.109692841635898e-05 3500000
65.276 3.048421242094869e-05 3510000
65.468 3.013465762980935e-05 3520000
65.652 2.986599323509461e-05 3530000
65.84500000000001 2.967601713388697e-05 3540000
66.02799999999999 2.95297284948182e-05 3550000
66.20999999999999 3.003010494985783e-05 3560000
66.40199999999999 3.043427597093268e-05 3570000
66.587 3.065524454916881e-05 3580000
66.76900000000001 3.033241841341548e-05 3590000
66.958 3.035624711248994e-05 3600000
67.14100000000001 3.029238675235412e-05 3610000
67.33200000000001 3.026416291406765e-05 3620000
67.51600000000001 3.024704574803614e-05 3630000
67.699 3.04034402972574e-05 3640000
67.89100000000001 3.048248215017578e-05 3650000
68.07899999999999 3.056187312866788e-05 3660000
68.274 3.098374930936609e-05 3670000
68.46199999999999 3.053112537479034e-05 3680000
68.65900000000001 3.052138198968858e-05 3690000
68.845 3.022059125262469e-05 3700000
69.03 2.952811909612723e-05 3710000
69.223 2.950905623303421e-05 3720000
69.408 2.918751215495625e-05 3730000
69.601 2.901617371473851e-05 3740000
69.786 2.920781694166919e-05 3750000
69.979 2.849561501762728e-05 3760000
70.16200000000001 2.886083680241746e-05 3770000
70.345 2.907316631450073e-05 3780000
70.536 2.940986989689581e-05 3790000
70.724 3.018734208706306e-05 3800000
70.91300000000001 3.022375211847659e-05 3810000
71.09700000000001 3.041374441335672e-05 3820000
71.288 2.975814628756425e-05 3830000
71.471 2.958035801815577e-05 3840000
71.655 2.992564054928307e-05 3850000
71.849 2.972399930240493e-05 3860000
72.033 2.97093546429347e-05 3870000
72.226 2.947067684228261e-05 3880000
72.41300000000001 2.900309988195442e-05 3890000
72.60600000000001 2.93883968156452e-05 3900000
72.79100000000001 2.888190740299566e-05 3910000
72.98400000000001 2.932084849164285e-05 3920000
73.17 2.917955416103197e-05 3930000
73.36100000000002 2.866418449228079e-05 3940000
73.54300000000001 2.856195943633984e-05 3950000
73.739 2.829652044744293e-05 3960000
73.92400000000001 2.856868879164675e-05 3970000
74.11600000000001 2.845208421655788e-05 3980000
74.29900000000001 2.901195171704506e-05 3990000
74.48 2.845134043427407e-05 4000000
74.67200000000001 2.806167417085526e-05 4010000
74.85599999999999 2.781802478515931e-05 4020000
75.051 2.765041994305797e-05 4030000
75.236 2.764694600444935e-05 4040000
75.42900000000002 2.784683179003378e-05 4050000
75.614 2.785402766071683e-05 4060000
75.80500000000002 2.779194144173691e-05 4070000
75.98900000000002 2.780093622332023e-05 4080000
76.17900000000002 2.825857907622621e-05 4090000
76.367 2.798977291181652e-05 4100000
76.554 2.776739028536141e-05 4110000
76.739 2.803804060176607e-05 4120000
76.92800000000001 2.79843456634165e-05 4130000
77.11200000000001 2.788873626805397e-05 4140000
77.30100000000002 2.740970786943605e-05 4150000
77.48400000000001 2.755731370095953e-05 4160000
77.676 2.745789082821927e-05 4170000
77.86800000000001 2.787167653550544e-05 4180000
78.051 2.735870287684538e-05 4190000
78.24100000000001 2.725340407255321e-05 4200000
78.42400000000001 2.7046906468115e-05 4210000
78.61400000000002 2.707025836491273e-05 4220000
78.79900000000001 2.733122580149013e-05 4230000
78.99000000000001 2.72587243712215e-05 4240000
79.17100000000001 2.749896348808522e-05 4250000
79.36000000000001 2.722932318063992e-05 4260000
79.54400000000001 2.740004739328891e-05 4270000
79.73200000000001 2.720685413843841e-05 4280000
79.91700000000002 2.732712257044748e-05 4290000
80.107 2.766176606423971e-05 4300000
80.29700000000001 2.738217346475572e-05 4310000
80.48 2.745873281204849e-05 4320000
80.67100000000002 2.755896182095044e-05 4330000
80.85400000000001 2.764333117396677e-05 4340000
81.04200000000002 2.752163367785812e-05 4350000
81.224 2.742444952227564e-05 4360000
81.41300000000003 2.713250435281779e-05 4370000
81.59500000000001 2.689279927910149e-05 4380000
81.78700000000001 2.652595332622972e-05 4390000
81.97500000000001 2.623679430073499e-05 4400000
82.15799999999999 2.612270295903717e-05 4410000
82.34599999999999 2.624836167926803e-05 4420000
82.529 2.641009941458093e-05 4430000
82.71700000000001 2.608079382952815e-05 4440000
82.905 2.591254766100826e-05 4450000
83.08800000000001 2.574749893047448e-05 4460000
83.27499999999999 2.560012527607103e-05 4470000
83.45700000000001 2.537689845913927e-05 4480000
83.646 2.561772333406385e-05 4490000
83.82900000000001 2.53916058034043e-05 4500000
84.02000000000001 2.546926585816061e-05 4510000
84.209 2.522159821418822e-05 4520000
84.393 2.506754577576907e-05 4530000
84.58399999999999 2.462074028157786e-05 4540000
84.774 2.44841573766605e-05 4550000
84.959 2.413832813614639e-05 4560000
85.14900000000002 2.405640624952063e-05 4570000
85.33500000000001 2.370256669724111e-05 4580000
85.52600000000001 2.335067674772528e-05 4590000
85.718 2.330204714190655e-05 4600000
85.90300000000001 2.292432472368246e-05 4610000
86.092 2.270769626071923e-05 4620000
86.283 2.28404166566445e-05 4630000
86.46900000000001 2.268011017177051e-05 4640000
86.66100000000002 2.286935009056315e-05 4650000
86.854 2.285003937641403e-05 4660000
87.039 2.275012492231165e-05 4670000
87.23 2.252905268158503e-05 4680000
87.417 2.256532762072739e-05 4690000
87.60000000000001 2.223197056865061e-05 4700000
87.78999999999999 2.228231461794098e-05 4710000
87.98100000000001 2.236180750430408e-05 4720000
88.163 2.219191119849768e-05 4730000
88.35300000000001 2.173106044700629e-05 4740000
88.545 2.201432571288446e-05 4750000
88.72900000000001 2.20395160639846e-05 4760000
88.91900000000001 2.199537544802537e-05 4770000
89.11100000000002 2.190870228705759e-05 4780000
89.294 2.195441662087192e-05 4790000
89.486 2.2320106458695e-05 4800000
89.676 2.219523125715404e-05 4810000
89.866 2.21198638541621e-05 4820000
90.048 2.193378098123101e-05 4830000
90.23499999999999 2.203760547464503e-05 4840000
90.423 2.182286770576917e-05 4850000
90.60599999999998 2.19995396527478e-05 4860000
90.79599999999999 2.182261563728448e-05 4870000
90.98499999999999 2.190923410824046e-05 4880000
91.17599999999999 2.179030171860162e-05 4890000
91.36199999999998 2.178214654656912e-05 4900000
91.55399999999999 2.165638558374362e-05 4910000
91.74299999999999 2.182662039445196e-05 4920000
91.934 2.170341221860881e-05 4930000
92.11399999999999 2.184139382353645e-05 4940000
92.30199999999999 2.185403780655149e-05 4950000
92.48999999999998 2.162302238879351e-05 4960000
92.679 2.17626436577861e-05 4970000
92.863 2.131223271985425e-05 4980000
93.04999999999998 2.113881036955046e-05 4990000
93.239 2.103097125254432e-05 5000000
93.42699999999999 2.088532861438413e-05 5010000
93.60899999999999 2.097160376534306e-05 5020000
93.79899999999999 2.143030208255757e-05 5030000
93.988 2.132248339313258e-05 5040000
94.17699999999999 2.153042033990457e-05 5050000
94.363 2.153848061330657e-05 5060000
94.544 2.132640071168693e-05 5070000
94.733 2.126458683259401e-05 5080000
94.919 2.143235585942118e-05 5090000
95.107 2.119149479190416e-05 5100000
95.29899999999999 2.105970102355256e-05 5110000
95.48099999999999 2.094798354204957e-05 5120000
95.673 2.061302770460751e-05 5130000
95.861 2.027132330627912e-05 5140000
96.04900000000001 2.046473950972687e-05 5150000
96.23699999999999 2.080251119591632e-05 5160000
96.425 2.024699388784021e-05 5170000
96.61099999999999 2.054072104645157e-05 5180000
96.80199999999999 2.06255744223191e-05 5190000
96.991 2.073088441925592e-05 5200000
97.18000000000001 2.050231768789968e-05 5210000
97.36999999999999 2.02443672485586e-05 5220000
97.56 2.01560458639321e-05 5230000
97.75 2.013935453204872e-05 5240000
97.934 2.039416017415126e-05 5250000
98.125 2.024230535692045e-05 5260000
98.312 2.001982239934693e-05 5270000
98.5 1.997741485440106e-05 5280000
98.68900000000001 1.980589702772387e-05 5290000
98.88 1.975099031044157e-05 5300000
99.072 1.989513528270204e-05 5310000
99.26100000000001 1.985976189545872e-05 5320000
99.452 1.965046261501282e-05 5330000
99.642 1.971137420126544e-05 5340000
99.82599999999999 1.932019907681509e-05 5350000
100.019 1.910918292449996e-05 5360000
100.216 1.893732006109308e-05 5370000
100.409 1.907414748829793e-05 5380000
100.603 1.925230491396437e-05 5390000
100.796 1.95444600051942e-05 5400000
100.988 1.929539427359476e-05 5410000
101.179 1.920891270356162e-05 5420000
101.374 1.922230408554813e-05 5430000
101.565 1.913883980135891e-05 5440000
101.753 1.898334366338703e-05 5450000
101.942 1.901382390261089e-05 5460000
102.13 1.91947095071582e-05 5470000
102.318 1.916352819341734e-05 5480000
102.505 1.899372814013684e-05 5490000
102.692 1.918426875302109e-05 5500000
102.878 1.911575374168373e-05 5510000
103.068 1.894725408592463e-05 5520000
103.256 1.859913430200606e-05 5530000
103.444 1.897039219646413e-05 5540000
103.631 1.916306103198114e-05 5550000
103.817 1.894865986182014e-05 5560000
104.006 1.879172100729231e-05 5570000
104.196 1.87342941264166e-05 5580000
104.386 1.842578987033832e-05 5590000
104.579 1.855353451478945e-05 5600000
104.771 1.845024785739346e-05 5610000
104.962 1.830010016842818e-05 5620000
105.152 1.829808536725484e-05 5630000
105.34 1.802117396254756e-05 5640000
105.531 1.788907870043555e-05 5650000
105.722 1.774705843138972e-05 5660000
105.909 1.776832487451131e-05 5670000
106.1 1.795300339874753e-05 5680000
106.29 1.760103409756559e-05 5690000
106.478 1.770247351419049e-05 5700000
106.664 1.769663831158292e-05 5710000
106.85 1.747512455093999e-05 5720000
107.039 1.753985704145225e-05 5730000
107.226 1.73793260435488e-05 5740000
107.421 1.717508786374656e-05 5750000
107.611 1.751237868353739e-05 5760000
107.799 1.714721306894395e-05 5770000
107.987 1.714552747169783e-05 5780000
108.173 1.696236262075303e-05 5790000
108.362 1.697226920892409e-05 5800000
108.556 1.711888204792492e-05 5810000
108.743 1.719971824010588e-05 5820000
108.931 1.74322415979666e-05 5830000
109.118 1.764681709098522e-05 5840000
109.305 1.761807408587227e-05 5850000
109.497 1.753306764940542e-05 5860000
109.685 1.765988430970885e-05 5870000
109.87 1.752828332926506e-05 5880000
110.057 1.735789045196417e-05 5890000
110.249 1.73184756415725e-05 5900000
110.434 1.737966859302553e-05 5910000
110.622 1.710105916201279e-05 5920000
110.812 1.698863279782514e-05 5930000
111.006 1.711033201814278e-05 5940000
111.19 1.738971465451214e-05 5950000
111.377 1.742141527378223e-05 5960000
111.57 1.733338766029834e-05 5970000
111.757 1.713503765713619e-05 5980000
111.943 1.701993328699748e-05 5990000
112.138 1.722305222085289e-05 6000000
112.322 1.728122258603789e-05 6010000
112.507 1.742149678498285e-05 6020000
112.699 1.771317240419017e-05 6030000
112.886 1.771094993618282e-05 6040000
113.074 1.793073328141729e-05 6050000
113.266 1.775763173963131e-05 6060000
113.452 1.76371004583733e-05 6070000
113.645 1.760788482983633e-05 6080000
113.831 1.736420185059384e-05 6090000
114.021 1.746781990205775e-05 6100000
114.21 1.722984508695002e-05 6110000
114.397 1.720166421504386e-05 6120000
114.588 1.698449220052449e-05 6130000
114.773 1.695578886561308e-05 6140000
114.966 1.716334262001887e-05 6150000
115.156 1.715005293037797e-05 6160000
115.347 1.724118540576024e-05 6170000
115.532 1.751453142671191e-05 6180000
115.722 1.740496652347981e-05 6190000
115.91 1.738428287995399e-05 6200000
116.102 1.737818238580741e-05 6210000
116.289 1.741293672130323e-05 6220000
116.483 1.728499524873039e-05 6230000
116.676 1.723204320108516e-05 6240000
116.863 1.692454645260792e-05 6250000
117.055 1.68821552980183e-05 6260000
117.241 1.639758426996876e-05 6270000
117.433 1.635045035840371e-05 6280000
117.624 1.640867539733574e-05 6290000
117.811 1.644480322985368e-05 6300000
118.002 1.649670065761402e-05 6310000
118.192 1.642771300240826e-05 6320000
118.378 1.649336518689566e-05 6330000
118.568 1.662386009469797e-05 6340000
118.76 1.664547373037753e-05 6350000
118.949 1.64999250326069e-05 6360000
119.141 1.662520381385893e-05 6370000
119.33 1.659288941265192e-05 6380000
119.52 1.682505430899099e-05 6390000
119.706 1.676104226872635e-05 6400000
119.897 1.680656250580877e-05 6410000
120.087 1.678515849518109e-05 6420000
120.277 1.651572330677392e-05 6430000
120.47 1.634346252163251e-05 6440000
120.661 1.639920995471034e-05 6450000
120.844 1.668364852771163e-05 6460000
121.034 1.656968501904963e-05 6470000
121.223 1.666300722287233e-05 6480000
121.414 1.671517827102635e-05 6490000
121.606 1.643376741464924e-05 6500000
121.795 1.647514041314359e-05 6510000
121.986 1.641828914705648e-05 6520000
122.172 1.645176945518567e-05 6530000
122.37 1.655055611710994e-05 6540000
122.568 1.648003934442861e-05 6550000
122.764 1.649973282057124e-05 6560000
122.953 1.653084300262985e-05 6570000
123.149 1.631002941721387e-05 6580000
123.342 1.622272483959978e-05 6590000
123.534 1.648032111027924e-05 6600000
123.73 1.630943246221215e-05 6610000
123.929 1.612992640939599e-05 6620000
124.126 1.592454599921585e-05 6630000
124.32 1.569479610269181e-05 6640000
124.517 1.555455831225109e-05 6650000
124.709 1.563609420084485e-05 6660000
124.908 1.546121066693793e-05 6670000
125.098 1.543352994041438e-05 6680000
125.292 1.564033836912794e-05 6690000
125.49 1.567536048160996e-05 6700000
125.679 1.561206709470763e-05 6710000
125.869 1.534399169342728e-05 6720000
126.071 1.550306590060345e-05 6730000
126.261 1.529662900922337e-05 6740000
126.456 1.529568857366259e-05 6750000
126.647 1.535579778398822e-05 6760000
126.843 1.539233001281475e-05 6770000
127.035 1.514232365486104e-05 6780000
127.234 1.514687685278634e-05 6790000
127.43 1.523705356347258e-05 6800000
127.621 1.512749580350543e-05 6810000
127.814 1.492017248950136e-05 6820000
128.008 1.490494535807483e-05 6830000
128.195 1.504013060261787e-05 6840000
128.39 1.504583427518592e-05 6850000
128.583 1.510028717290589e-05 6860000
128.776 1.532163696349949e-05 6870000
128.968 1.544467161042471e-05 6880000
129.161 1.533834339994231e-05 6890000
129.35 1.516970267736933e-05 6900000
129.544 1.504423273979541e-05 6910000
129.737 1.494895188127419e-05 6920000
129.927 1.482630825148729e-05 6930000
130.12 1.49203340820856e-05 6940000
130.313 1.506411479836546e-05 6950000
130.51 1.50556485155943e-05 6960000
130.703 1.502733268129048e-05 6970000
130.895 1.502807187895151e-05 6980000
131.087 1.501738651572855e-05 6990000
131.277 1.483731038577337e-05 7000000
131.471 1.484421532224644e-05 7010000
131.662 1.490283678765074e-05 7020000
131.853 1.502722335887005e-05 7030000
132.044 1.513181929905633e-05 7040000
132.235 1.503112490695162e-05 7050000
132.427 1.499072701045959e-05 7060000
132.616 1.506063200459024e-05 7070000
132.806 1.512232547735785e-05 7080000
132.998 1.525452692787458e-05 7090000
133.188 1.529244290411072e-05 7100000
133.378 1.541372914300982e-05 7110000
133.574 1.551424324181976e-05 7120000
133.766 1.542035638346204e-05 7130000
133.96 1.542244684963541e-05 7140000
134.154 1.54237295687797e-05 7150000
134.346 1.550056375962006e-05 7160000
134.539 1.550883690320721e-05 7170000
134.734 1.55210645949915e-05 7180000
134.924 1.555026269239774e-05 7190000
135.119 1.539954329470636e-05 7200000
135.31 1.512857657095446e-05 7210000
135.502 1.495932318187717e-05 7220000
135.692 1.486430008188576e-05 7230000
135.885 1.503010628351718e-05 7240000
136.071 1.496384818196895e-05 7250000
136.259 1.509209491615095e-05 7260000
136.452 1.503876718268037e-05 7270000
136.645 1.502848084481145e-05 7280000
136.834 1.492356955276204e-05 7290000
137.022 1.498204334223931e-05 7300000
137.216 1.478718059047179e-05 7310000
137.403 1.477397994681944e-05 7320000
137.592 1.501046937142967e-05 7330000
137.782 1.509065610631353e-05 7340000
137.97 1.518533001811241e-05 7350000
138.157 1.517541612270188e-05 7360000
138.344 1.520454506091005e-05 7370000
138.533 1.525595351824818e-05 7380000
138.721 1.503069604916366e-05 7390000
138.948 1.486871671133064e-05 7400000
139.121 1.486741533238273e-05 7410000
139.302 1.469739515370995e-05 7420000
139.486 1.447464066141551e-05 7430000
139.666 1.45236280947891e-05 7440000
139.846 1.459674759918072e-05 7450000
140.029 1.44791821728354e-05 7460000
140.211 1.449495126532385e-05 7470000
140.395 1.446076750727088e-05 7480000
140.579 1.439861777889159e-05 7490000
140.761 1.431170217146599e-05 7500000
140.942 1.432278110679161e-05 7510000
141.124 1.447163196676943e-05 7520000
141.307 1.458617124655759e-05 7530000
141.491 1.460755307654125e-05 7540000
141.673 1.444943724296609e-05 7550000
141.856 1.442640443174719e-05 7560000
142.038 1.453178166166575e-05 7570000
142.218 1.434734349938354e-05 7580000
142.403 1.431021909690187e-05 7590000
142.585 1.433086363932458e-05 7600000
142.768 1.407543895057997e-05 7610000
142.952 1.398477568999822e-05 7620000
143.135 1.400659065375119e-05 7630000
143.317 1.414639859250112e-05 7640000
143.501 1.406137482897222e-05 7650000
143.686 1.392720308092482e-05 7660000
143.87 1.410275242231487e-05 7670000
144.055 1.405899725140325e-05 7680000
144.24 1.410146579531401e-05 7690000
144.425 1.407284476556911e-05 7700000
144.608 1.396214039124717e-05 7710000
144.792 1.393033184026539e-05 7720000
144.977 1.390158225744531e-05 7730000
145.162 1.394972119560942e-05 7740000
145.347 1.405520718348987e-05 7750000
145.533 1.410746441561615e-05 7760000
145.716 1.393480290335912e-05 7770000
145.902 1.391158094449909e-05 7780000
146.087 1.383789240978358e-05 7790000
146.273 1.38312660753896e-05 7800000
146.46 1.376565593403488e-05 7810000
146.647 1.373459731596055e-05 7820000
146.834 1.377327158393065e-05 7830000
147.02 1.373815871908133e-05 7840000
147.204 1.36847231677775e-05 7850000
147.387 1.36143909524234e-05 7860000
147.569 1.361874716335186e-05 7870000
147.752 1.375895590793177e-05 7880000
147.936 1.360298485332273e-05 7890000
148.12 1.336973290916659e-05 7900000
148.304 1.343258053549346e-05 7910000
148.489 1.330674898871432e-05 7920000
148.67 1.349830654756044e-05 7930000
148.852 1.333800955823704e-05 7940000
149.034 1.318922118057034e-05 7950000
149.218 1.319643116571177e-05 7960000
149.402 1.338021670462862e-05 7970000
149.586 1.332331202542796e-05 7980000
149.77 1.335345945189631e-05 7990000
149.955 1.333121969341029e-05 8000000
150.137 1.320083113661842e-05 8010000
150.32 1.322119534250701e-05 8020000
150.504 1.335509370394986e-05 8030000
150.687 1.350370403250183e-05 8040000
150.87 1.348129689770919e-05 8050000
151.052 1.353259432889463e-05 8060000
151.237 1.352666248505561e-05 8070000
151.422 1.357978629119561e-05 8080000
151.604 1.333860311763927e-05 8090000
151.788 1.333555234607636e-05 8100000
151.969 1.343391734025702e-05 8110000
152.152 1.349612246301132e-05 8120000
152.337 1.333112151928894e-05 8130000
152.52 1.325626355872627e-05 8140000
152.705 1.334957973764353e-05 8150000
152.888 1.323924117246333e-05 8160000
153.071 1.334447844804788e-05 8170000
153.256 1.347457524771256e-05 8180000
153.442 1.345626830981886e-05 8190000
153.626 1.349470586557054e-05 8200000
153.808 1.349025633363355e-05 8210000
153.99 1.350232847430951e-05 8220000
154.177 1.3523692320317e-05 8230000
154.359 1.357941419101864e-05 8240000
154.543 1.370349029585696e-05 8250000
154.725 1.376718175700093e-05 8260000
154.91 1.375848611093105e-05 8270000
155.092 1.369824060430076e-05 8280000
155.275 1.347063166652485e-05 8290000
155.461 1.355142537186998e-05 8300000
155.643 1.358581980096554e-05 8310000
155.826 1.369071187276588e-05 8320000
156.0110000000001 1.368659929011578e-05 8330000
156.193 1.37548376771573e-05 8340000
156.391 1.39318671909989e-05 8350000
156.573 1.38000982554647e-05 8360000
156.757 1.388635368092089e-05 8370000
156.943 1.391587314299728e-05 8380000
157.127 1.37792806303932e-05 8390000
157.312 1.371536100070399e-05 8400000
157.496 1.372442558478294e-05 8410000
157.678 1.378962917092119e-05 8420000
157.863 1.359905397555537e-05 8430000
158.047 1.346079385462252e-05 8440000
158.231 1.344496325855118e-05 8450000
158.415 1.339880968074588e-05 8460000
158.598 1.338334461874586e-05 8470000
158.782 1.351510680387052e-05 8480000
158.964 1.356893137700665e-05 8490000
159.148 1.37237584239846e-05 8500000
159.334 1.371061011868283e-05 8510000
159.518 1.375946427530567e-05 8520000
159.7 1.38966967065354e-05 8530000
159.883 1.38572528594126e-05 8540000
160.066 1.396916849561278e-05 8550000
160.251 1.397101721087561e-05 8560000
160.455 1.40224072533931e-05 8570000
160.645 1.38963861485949e-05 8580000
160.831 1.400276764783992e-05 8590000
161.019 1.393367286985989e-05 8600000
161.203 1.407511139927275e-05 8610000
161.393 1.396126009047053e-05 8620000
161.581 1.387835324715836e-05 8630000
161.766 1.390065516688338e-05 8640000
161.952 1.382850449873577e-05 8650000
162.133 1.384499718216418e-05 8660000
162.317 1.392258296366196e-05 8670000
162.499 1.374638904594658e-05 8680000
162.681 1.367257077842112e-05 8690000
162.8630000000001 1.372765005547381e-05 8700000
163.047 1.375150654232506e-05 8710000
163.228 1.376984301621834e-05 8720000
163.411 1.374170086066443e-05 8730000
163.604 1.381593448972589e-05 8740000
163.786 1.380611917981181e-05 8750000
163.97 1.381461051827184e-05 8760000
164.154 1.362344050382735e-05 8770000
164.34 1.356145237324271e-05 8780000
164.524 1.359672258501599e-05 8790000
164.708 1.360897741082356e-05 8800000
164.892 1.354660047610082e-05 8810000
165.075 1.358787492987084e-05 8820000
165.258 1.345408427917955e-05 8830000
165.445 1.339657332991958e-05 8840000
165.629 1.350210420548513e-05 8850000
165.818 1.363833134928478e-05 8860000
166.018 1.36921235188979e-05 8870000
166.209 1.382320490484843e-05 8880000
166.402 1.387485032022359e-05 8890000
166.591 1.371077328197447e-05 8900000
166.78 1.366563074762815e-05 8910000
166.965 1.356073586530752e-05 8920000
167.149 1.347424652465957e-05 8930000
167.331 1.334187679490014e-05 8940000
167.515 1.344041039968945e-05 8950000
167.699 1.345540912755475e-05 8960000
167.889 1.340713817406096e-05 8970000
168.073 1.342607830698539e-05 8980000
168.268 1.35350423786184e-05 8990000
168.46 1.350731011975908e-05 9000000
168.654 1.354486710505678e-05 9010000
168.846 1.351111928646305e-05 9020000
169.032 1.345761351670514e-05 9030000
169.221 1.339078152058278e-05 9040000
169.405 1.342805434976482e-05 9050000
169.588 1.336108878505334e-05 9060000
169.776 1.337981629102445e-05 9070000
169.967 1.329059394451291e-05 9080000
170.15 1.324709573880565e-05 9090000
170.346 1.334157216688399e-05 9100000
170.538 1.323228535105922e-05 9110000
170.733 1.325301840406617e-05 9120000
170.921 1.311644559221555e-05 9130000
171.109 1.321583313423316e-05 9140000
171.295 1.307334274718384e-05 9150000
171.479 1.308479252395781e-05 9160000
171.665 1.298971483772141e-05 9170000
171.848 1.292969869398835e-05 9180000
172.042 1.295787629177802e-05 9190000
172.225 1.294685602085998e-05 9200000
172.41 1.306810303196031e-05 9210000
172.596 1.298298970713399e-05 9220000
172.779 1.296862251579056e-05 9230000
172.963 1.293512963474389e-05 9240000
173.146 1.294372964970806e-05 9250000
173.33 1.279321818171118e-05 9260000
173.515 1.284072109214155e-05 9270000
173.71 1.273623171637907e-05 9280000
173.894 1.271566605985339e-05 9290000
174.078 1.276545625890502e-05 9300000
174.26 1.277985130890954e-05 9310000
174.443 1.285614862829038e-05 9320000
174.627 1.269408920201548e-05 9330000
174.81 1.276547827826324e-05 9340000
174.994 1.265147312932832e-05 9350000
175.185 1.265386677912211e-05 9360000
175.369 1.261182739988718e-05 9370000
175.55 1.259475328583268e-05 9380000
175.733 1.25490264109069e-05 9390000
175.918 1.244215896159254e-05 9400000
176.098 1.258723956917074e-05 9410000
176.284 1.256302792642582e-05 9420000
176.468 1.251477304179183e-05 9430000
176.659 1.252861429890058e-05 9440000
176.843 1.246107395359098e-05 9450000
177.033 1.232773317474604e-05 9460000
177.216 1.241924426480198e-05 9470000
177.404 1.236988151977576e-05 9480000
177.597 1.240402099333879e-05 9490000
177.789 1.242357658578708e-05 9500000
177.991 1.249439837121098e-05 9510000
178.174 1.251344897146742e-05 9520000
178.359 1.243117034897551e-05 9530000
178.546 1.256254598457437e-05 9540000
178.732 1.249617415248644e-05 9550000
178.915 1.249584872955447e-05 9560000
179.099 1.248395764042787e-05 9570000
179.296 1.259750532102999e-05 9580000
179.49 1.267486972487836e-05 9590000
179.672 1.261577304825878e-05 9600000
179.862 1.251843783596763e-05 9610000
180.045 1.250669271036636e-05 9620000
180.228 1.252175798674837e-05 9630000
180.43 1.239084432800206e-05 9640000
180.624 1.239363143686223e-05 9650000
180.81 1.226560742761456e-05 9660000
180.998 1.221331346389433e-05 9670000
181.182 1.217901603421612e-05 9680000
181.367 1.216480250004067e-05 9690000
181.548 1.198633397512272e-05 9700000
181.748 1.203111112144261e-05 9710000
181.943 1.183030034551427e-05 9720000
182.134 1.17353768118825e-05 9730000
182.324 1.162827667421826e-05 9740000
182.507 1.168624422594262e-05 9750000
182.696 1.166059470758532e-05 9760000
182.889 1.160020846759191e-05 9770000
183.079 1.158198410483384e-05 9780000
183.263 1.151369121301566e-05 9790000
183.447 1.141839184587431e-05 9800000
183.633 1.157151741313889e-05 9810000
183.824 1.165277506589039e-05 9820000
184.007 1.16703870821934e-05 9830000
184.19 1.172912523866373e-05 9840000
184.379 1.176331551081509e-05 9850000
184.564 1.173742448001645e-05 9860000
184.745 1.175498069492155e-05 9870000
184.937 1.19027884085961e-05 9880000
185.119 1.181423545856078e-05 9890000
185.301 1.189219977689055e-05 9900000
185.484 1.181930813352979e-05 9910000
185.665 1.171237212168112e-05 9920000
185.861 1.17955432595423e-05 9930000
186.044 1.171792134488425e-05 9940000
186.235 1.175367714853644e-05 9950000
186.422 1.177114572689557e-05 9960000
186.603 1.19437943948176e-05 9970000
186.795 1.181686549685908e-05 9980000
186.987 1.174350874052156e-05 9990000
187.171 1.170629030897972e-05 10000000
187.359 1.162499337948065e-05 10010000
187.541 1.154945308358181e-05 10020000
187.726 1.141885943710438e-05 10030000
187.917 1.133321034588063e-05 10040000
188.097 1.146450253992272e-05 10050000
188.282 1.13788375096772e-05 10060000
188.469 1.142461815149399e-05 10070000
188.655 1.151204379370091e-05 10080000
188.847 1.144300578790747e-05 10090000
189.029 1.152254757359547e-05 10100000
189.213 1.153527646600676e-05 10110000
189.398 1.161761829806945e-05 10120000
189.579 1.167566091458175e-05 10130000
189.769 1.16398154437275e-05 10140000
189.951 1.155999474489745e-05 10150000
190.133 1.141810476984753e-05 10160000
190.314 1.136020039601707e-05 10170000
190.505 1.135893576529105e-05 10180000
190.687 1.140509445803829e-05 10190000
190.87 1.126375457696749e-05 10200000
191.054 1.114072321690426e-05 10210000
191.238 1.123937849519359e-05 10220000
191.43 1.109194047537263e-05 10230000
191.613 1.106265813869385e-05 10240000
191.797 1.100675845023113e-05 10250000
191.982 1.095023988656619e-05 10260000
192.174 1.087196811194615e-05 10270000
192.357 1.078848689843249e-05 10280000
192.539 1.075623868542624e-05 10290000
192.722 1.073266256853796e-05 10300000
192.906 1.073599937315785e-05 10310000
193.098 1.057608640900464e-05 10320000
193.283 1.052739136078584e-05 10330000
193.472 1.048411152023264e-05 10340000
193.661 1.037211880926333e-05 10350000
193.853 1.030291070929138e-05 10360000
194.034 1.031286063866747e-05 10370000
194.215 1.023753794732765e-05 10380000
194.397 1.02690202196533e-05 10390000
194.591 1.023445264561242e-05 10400000
194.774 1.023072081363096e-05 10410000
194.958 1.02385060297438e-05 10420000
195.141 1.020579266218621e-05 10430000
195.333 1.009182206933266e-05 10440000
195.515 1.011479052944928e-05 10450000
195.697 1.015774761436867e-05 10460000
195.879 1.012912544916812e-05 10470000
196.071 1.009653710132662e-05 10480000
196.253 1.010217310829744e-05 10490000
196.437 1.017707159875213e-05 10500000
196.618 1.023574122222107e-05 10510000
196.81 1.020172449495403e-05 10520000
196.991 1.022718422305818e-05 10530000
197.171 1.012211772505534e-05 10540000
197.361 1.008306588140092e-05 10550000
197.544 1.004983640377525e-05 10560000
197.728 1.00391473172069e-05 10570000
197.911 1.010583488741297e-05 10580000
198.101 1.003011324451025e-05 10590000
198.283 1.005077886993114e-05 10600000
198.466 9.944803493087835e-06 10610000
198.649 9.790817597724453e-06 10620000
198.84 9.813132758725365e-06 10630000
199.021 9.854998138188568e-06 10640000
199.202 9.839221039974314e-06 10650000
199.391 9.85904091539201e-06 10660000
199.574 9.798960107212548e-06 10670000
199.755 9.696436160777332e-06 10680000
199.935 9.64093199796716e-06 10690000
200.124 9.595531584206597e-06 10700000
200.304 9.434844207331589e-06 10710000
200.486 9.40472830100517e-06 10720000
200.676 9.417811488285383e-06 10730000
200.855 9.416378329197901e-06 10740000
201.041 9.458147381613759e-06 10750000
201.224 9.433850012377243e-06 10760000
201.413 9.431478046996867e-06 10770000
201.596 9.292373333676502e-06 10780000
201.778 9.201360896059885e-06 10790000
201.967 9.191565619441967e-06 10800000
202.147 9.161109124174831e-06 10810000
202.33 9.100943047993578e-06 10820000
202.52 9.186988337744114e-06 10830000
202.702 9.210672780871705e-06 10840000
202.883 9.186629820463974e-06 10850000
203.072 9.131372522794771e-06 10860000
203.254 9.108428832678377e-06 10870000
203.434 9.117520944929756e-06 10880000
203.625 9.103309239897491e-06 10890000
203.805 9.110808293853201e-06 10900000
203.986 9.085154807768806e-06 10910000
204.168 9.018128378381009e-06 10920000
204.357 8.947457328904317e-06 10930000
204.54 8.931707530327403e-06 10940000
204.721 8.972860843210854e-06 10950000
204.911 8.974520733521511e-06 10960000
205.093 8.989949938030616e-06 10970000
205.276 9.009174805695409e-06 10980000
205.469 9.075280310772058e-06 10990000
205.651 9.085570644837476e-06 11000000
205.833 9.057533788499487e-06 11010000
206.024 8.937898853726814e-06 11020000
206.208 9.026751686718541e-06 11030000
206.399 8.986994205566173e-06 11040000
206.581 9.132497403676678e-06 11050000
206.762 9.08491214960745e-06 11060000
206.953 8.983303108802301e-06 11070000
207.136 9.001618674100781e-06 11080000
207.319 8.958724564811163e-06 11090000
207.511 8.934318829715582e-06 11100000
207.697 8.917724492528801e-06 11110000
207.881 8.935031439830213e-06 11120000
208.071 8.889461018203002e-06 11130000
208.251 8.999070078355512e-06 11140000
208.435 8.997819873056072e-06 11150000
208.626 8.914452319347087e-06 11160000
208.807 8.787942642175118e-06 11170000
208.997 8.685010136607627e-06 11180000
209.18 8.640360374756951e-06 11190000
209.358 8.698546482666384e-06 11200000
209.547 8.626348992941966e-06 11210000
209.731 8.58717830756934e-06 11220000
209.912 8.572398897256357e-06 11230000
210.102 8.446574846867508e-06 11240000
210.282 8.431180103013071e-06 11250000
210.471 8.392152921679812e-06 11260000
210.65 8.407791703176293e-06 11270000
210.831 8.420573430007079e-06 11280000
211.022 8.407216306986465e-06 11290000
211.206 8.455152419291716e-06 11300000
211.395 8.435280476700851e-06 11310000
211.576 8.491156475961214e-06 11320000
211.756 8.47631609486671e-06 11330000
211.944 8.56917462423318e-06 11340000
212.127 8.712663222732774e-06 11350000
212.309 8.609493706419864e-06 11360000
212.499 8.576286261988784e-06 11370000
212.683 8.577222428166896e-06 11380000
212.871 8.638890377998687e-06 11390000
213.055 8.631269149173095e-06 11400000
213.244 8.643375848050877e-06 11410000
213.423 8.574265647319945e-06 11420000
213.604 8.544992864977611e-06 11430000
213.793 8.598621271313151e-06 11440000
213.977 8.596702355275184e-06 11450000
214.167 8.613711118059536e-06 11460000
214.35 8.650924651821182e-06 11470000
214.533 8.729723494601473e-06 11480000
214.722 8.757895958414049e-06 11490000
214.905 8.762118902912393e-06 11500000
215.097 8.77871915576158e-06 11510000
215.28 8.783661268360541e-06 11520000
215.47 8.861027179199729e-06 11530000
215.649 8.811524536141948e-06 11540000
215.84 8.734258654802788e-06 11550000
216.019 8.701227301409305e-06 11560000
216.201 8.75132541986638e-06 11570000
216.388 8.818809025948069e-06 11580000
216.567 8.905562755566651e-06 11590000
216.755 8.877994941023659e-06 11600000
216.939 8.942661316333902e-06 11610000
217.1300000000001 8.936904524601831e-06 11620000
217.31 8.971446618303414e-06 11630000
217.5 9.011332714865687e-06 11640000
217.684 9.038659088759724e-06 11650000
217.865 8.959325116009289e-06 11660000
218.055 9.045316506664738e-06 11670000
218.235 9.084544239788113e-06 11680000
218.425 9.100981489538024e-06 11690000
218.605 9.101798477521152e-06 11700000
218.794 9.107569242425182e-06 11710000
218.976 9.073581182822743e-06 11720000
219.165 9.048627890808461e-06 11730000
219.348 9.144613287727537e-06 11740000
219.534 9.219027957238075e-06 11750000
219.714 9.269123844028164e-06 11760000
219.901 9.343784885742763e-06 11770000
220.08 9.429763581154002e-06 11780000
220.268 9.414749183407675e-06 11790000
220.4510000000001 9.417681939585416e-06 11800000
220.64 9.395736535504848e-06 11810000
220.822 9.427957381087961e-06 11820000
221.013 9.408066745939388e-06 11830000
221.1950000000001 9.496960635919026e-06 11840000
221.385 9.386693007767106e-06 11850000
221.567 9.342235475263725e-06 11860000
221.757 9.343728768499593e-06 11870000
221.938 9.35499585823381e-06 11880000
222.129 9.405998371573139e-06 11890000
222.31 9.470563215133659e-06 11900000
222.497 9.418117690930247e-06 11910000
222.679 9.39162748274281e-06 11920000
222.869 9.455418002350849e-06 11930000
223.052 9.386538881161788e-06 11940000
223.24 9.309638463318559e-06 11950000
223.425 9.297428421794022e-06 11960000
223.614 9.388045874106843e-06 11970000
223.795 9.458672738380641e-06 11980000
223.983 9.41042964291224e-06 11990000
224.17 9.381382108216996e-06 12000000
224.348 9.467175226259747e-06 12010000
224.537 9.546049148952059e-06 12020000
224.718 9.564663248652511e-06 12030000
224.906 9.655085459930075e-06 12040000
225.087 9.696374070185024e-06 12050000
225.273 9.758087102360725e-06 12060000
225.454 9.724103399321756e-06 12070000
225.6420000000001 9.64571541880657e-06 12080000
225.822 9.734179801160545e-06 12090000
226.011 9.67218775864883e-06 12100000
226.198 9.712353513631011e-06 12110000
226.377 9.717246286665079e-06 12120000
226.564 9.651733713300263e-06 12130000
226.742 9.636758265727264e-06 12140000
226.932 9.659847172019805e-06 12150000
227.1180000000001 9.757499320852736e-06 12160000
227.297 9.705875479368135e-06 12170000
227.485 9.767602782571575e-06 12180000
227.666 9.834650034866233e-06 12190000
227.854 9.689147096025395e-06 12200000
228.043 9.542169548726131e-06 12210000
228.224 9.461973136974482e-06 12220000
228.412 9.461247176897454e-06 12230000
228.59 9.441535120680636e-06 12240000
228.7790000000001 9.427202414912048e-06 12250000
228.9700000000001 9.506911713720445e-06 12260000
229.158 9.470713854429391e-06 12270000
229.352 9.447158874524606e-06 12280000
229.534 9.373583748042512e-06 12290000
229.724 9.384760369489557e-06 12300000
229.913 9.352838980068376e-06 12310000
230.096 9.364625576315597e-06 12320000
230.29 9.182422302624888e-06 12330000
230.482 9.15931045337171e-06 12340000
230.669 9.156407121042768e-06 12350000
230.861 9.129918040966335e-06 12360000
231.039 9.118681007176378e-06 12370000
231.23 9.130659613601519e-06 12380000
231.42 9.179211447802596e-06 12390000
231.605 9.187305337426926e-06 12400000
231.794 9.138084643667749e-06 12410000
231.983 9.108835210111655e-06 12420000
232.166 9.147191806512698e-06 12430000
232.353 9.11505427782593e-06 12440000
232.544 9.125920089695134e-06 12450000
232.731 9.112670832720814e-06 12460000
232.926 9.19852469263132e-06 12470000
233.126 9.223962155800443e-06 12480000
233.311 9.209988139751677e-06 12490000
233.499 9.2124445672028e-06 12500000
233.688 9.249342565733161e-06 12510000
233.875 9.271937494264505e-06 12520000
234.058 9.374786572973715e-06 12530000
234.249 9.407890823077561e-06 12540000
234.436 9.461376978954236e-06 12550000
234.623 9.418098107637867e-06 12560000
234.812 9.424456597378284e-06 12570000
235.002 9.423101440748992e-06 12580000
235.185 9.513551719700972e-06 12590000
235.371 9.588207710245314e-06 12600000
235.555 9.553241902678593e-06 12610000
235.742 9.504476241310481e-06 12620000
235.925 9.460272781152849e-06 12630000
236.113 9.531025424183084e-06 12640000
236.298 9.66565154024816e-06 12650000
236.487 9.629790599378387e-06 12660000
236.673 9.646407911474227e-06 12670000
236.864 9.600921070422371e-06 12680000
237.058 9.50616215048739e-06 12690000
237.248 9.55191821458981e-06 12700000
237.428 9.519467373347475e-06 12710000
237.619 9.498317088577588e-06 12720000
237.808 9.536866835134657e-06 12730000
237.994 9.463411485482959e-06 12740000
238.173 9.399765170766181e-06 12750000
238.359 9.406649306111146e-06 12760000
238.546 9.340602238633876e-06 12770000
238.732 9.272345489270536e-06 12780000
238.917 9.235101549471432e-06 12790000
239.095 9.263816543535657e-06 12800000
239.292 9.247483369325643e-06 12810000
239.49 9.271096787909006e-06 12820000
239.68 9.29757702381347e-06 12830000
239.872 9.275326673637693e-06 12840000
240.063 9.286890323543204e-06 12850000
240.25 9.336768987022712e-06 12860000
240.436 9.404891643018078e-06 12870000
240.623 9.276611101157591e-06 12880000
240.809 9.19884019611804e-06 12890000
240.997 9.129897291425711e-06 12900000
241.173 9.038370220891201e-06 12910000
241.361 9.10277676498798e-06 12920000
241.547 9.079881432917612e-06 12930000
241.735 9.097197769104954e-06 12940000
241.926 9.08224572342295e-06 12950000
242.115 9.052510360381427e-06 12960000
242.302 8.992918539260726e-06 12970000
242.485 8.984510382045372e-06 12980000
242.673 8.911659056516026e-06 12990000
242.863 8.935874588941504e-06 13000000
243.055 8.885207038418982e-06 13010000
243.241 8.989813816946459e-06 13020000
243.426 9.067219399779929e-06 13030000
243.614 9.003813058579849e-06 13040000
243.802 9.062083621642597e-06 13050000
243.987 9.105040470643298e-06 13060000
244.167 9.066787802555214e-06 13070000
244.353 9.047050516860138e-06 13080000
244.54 9.033656940111019e-06 13090000
244.726 9.001153782452456e-06 13100000
244.918 8.959695511435324e-06 13110000
245.104 8.964842963421662e-06 13120000
245.297 8.866647880644539e-06 13130000
245.483 8.929237699082892e-06 13140000
245.676 8.83267759071187e-06 13150000
245.861 8.853098532291802e-06 13160000
246.05 8.773070658083495e-06 13170000
246.236 8.689148595237714e-06 13180000
246.422 8.54749087410577e-06 13190000
246.609 8.566581365967131e-06 13200000
246.796 8.560790749282289e-06 13210000
246.982 8.487453934681278e-06 13220000
247.168 8.473131322252362e-06 13230000
247.352 8.478500266041009e-06 13240000
247.536 8.49896118476776e-06 13250000
247.724 8.493494049131722e-06 13260000
247.909 8.421173312407306e-06 13270000
248.098 8.465430364132167e-06 13280000
248.282 8.487149013499297e-06 13290000
248.475 8.581288776098555e-06 13300000
248.662 8.504774943779334e-06 13310000
248.852 8.536505265847747e-06 13320000
249.035 8.525365136460952e-06 13330000
249.223 8.534900381701491e-06 13340000
249.412 8.536969443833853e-06 13350000
249.596 8.514484178074924e-06 13360000
249.787 8.508767059402819e-06 13370000
249.973 8.370275601373093e-06 13380000
250.156 8.328458723780512e-06 13390000
250.343 8.337667709839142e-06 13400000
250.537 8.357531155721782e-06 13410000
250.725 8.320764669633367e-06 13420000
250.909 8.303349837922984e-06 13430000
251.102 8.407863887120499e-06 13440000
251.289 8.447607854804523e-06 13450000
251.479 8.492387912575579e-06 13460000
251.666 8.40212277009414e-06 13470000
251.851 8.369624749340125e-06 13480000
252.044 8.39772881363294e-06 13490000
252.233 8.405672476352632e-06 13500000
252.417 8.437198428004812e-06 13510000
252.612 8.473802713177663e-06 13520000
252.796 8.535801102458486e-06 13530000
252.986 8.566859007119658e-06 13540000
253.177 8.528957696063078e-06 13550000
253.37 8.455896735507208e-06 13560000
253.553 8.478466731478733e-06 13570000
253.741 8.481447366119614e-06 13580000
253.933 8.4555022165506e-06 13590000
254.126 8.40958621966668e-06 13600000
254.315 8.493180818088826e-06 13610000
254.505 8.505694024590494e-06 13620000
254.694 8.520139935805041e-06 13630000
254.888 8.496292190835608e-06 13640000
255.074 8.52173068629129e-06 13650000
255.262 8.477282567553459e-06 13660000
255.45 8.322897270676378e-06 13670000
255.646 8.3180367541843e-06 13680000
255.833 8.295787527023938e-06 13690000
256.017 8.248173047071857e-06 13700000
256.208 8.232166102956276e-06 13710000
256.391 8.269465858212917e-06 13720000
256.581 8.10019705449024e-06 13730000
256.776 8.10734988611398e-06 13740000
256.965 8.074359736040631e-06 13750000
257.154 8.073007641369863e-06 13760000
257.347 8.079036670158977e-06 13770000
257.532 8.100459555233838e-06 13780000
257.723 8.076081703432438e-06 13790000
257.911 8.077491410278664e-06 13800000
258.105 8.071429500421271e-06 13810000
258.306 8.131426946646235e-06 13820000
258.498 8.130801029194606e-06 13830000
258.69 8.123326647319251e-06 13840000
258.8749999999999 8.08528775854705e-06 13850000
259.064 8.081502372397487e-06 13860000
259.252 8.066294340856573e-06 13870000
259.44 8.067442987651203e-06 13880000
259.636 8.053361380686664e-06 13890000
259.822 8.024978989184932e-06 13900000
260.0129999999999 8.040416776516932e-06 13910000
260.197 8.026996135506036e-06 13920000
260.3849999999999 8.000759205345063e-06 13930000
260.576 8.008192146287852e-06 13940000
260.76 8.059832103761432e-06 13950000
260.948 8.17545224267496e-06 13960000
261.131 8.212675464580972e-06 13970000
261.318 8.197670800751076e-06 13980000
261.504 8.174777164741144e-06 13990000
261.691 8.222125168808242e-06 14000000
261.879 8.234973208535435e-06 14010000
262.0609999999999 8.226345379568414e-06 14020000
262.247 8.238856225317193e-06 14030000
262.4349999999999 8.2339744512997e-06 14040000
262.616 8.229130423321274e-06 14050000
262.803 8.262546158138617e-06 14060000
262.993 8.260596035021991e-06 14070000
263.175 8.272146175088359e-06 14080000
263.362 8.277468434773749e-06 14090000
263.549 8.273441688208779e-06 14100000
263.734 8.252130675744034e-06 14110000
263.917 8.179814870606636e-06 14120000
264.1049999999999 8.214706321041656e-06 14130000
264.294 8.260339208333059e-06 14140000
264.482 8.192114865269327e-06 14150000
264.666 8.288180150290064e-06 14160000
264.854 8.363408857102602e-06 14170000
265.042 8.368982922658535e-06 14180000
265.229 8.348267439604786e-06 14190000
265.422 8.377405705767253e-06 14200000
265.614 8.301071231410392e-06 14210000
265.804 8.268325183144063e-06 14220000
265.997 8.178403291146714e-06 14230000
266.1849999999999 8.180881933912916e-06 14240000
266.374 8.194059683458299e-06 14250000
266.562 8.147777821360472e-06 14260000
266.749 8.206838554414118e-06 14270000
266.936 8.258685552682816e-06 14280000
267.122 8.247946708246318e-06 14290000
267.31 8.252751912538843e-06 14300000
267.499 8.168428709552444e-06 14310000
267.686 8.204371296012062e-06 14320000
267.873 8.132835984393916e-06 14330000
268.06 8.106653438101135e-06 14340000
268.245 8.126591952872353e-06 14350000
268.431 8.171697341005585e-06 14360000
268.621 8.217018289463644e-06 14370000
268.808 8.234144899309181e-06 14380000
268.995 8.228323822106391e-06 14390000
269.183 8.287713871212471e-06 14400000
269.372 8.307720294815028e-06 14410000
269.558 8.309747403061492e-06 14420000
269.7429999999999 8.197480329806779e-06 14430000
269.932 8.180335091647353e-06 14440000
270.116 8.182734426934643e-06 14450000
270.304 8.152043275136818e-06 14460000
270.49 8.195377828113938e-06 14470000
270.676 8.210960394902136e-06 14480000
270.864 8.156172069610235e-06 14490000
271.052 8.170984036268268e-06 14500000
271.236 8.184041647112621e-06 14510000
271.426 8.183039065135513e-06 14520000
271.611 8.129278852720901e-06 14530000
271.799 8.110372286223322e-06 14540000
271.986 8.090067622497913e-06 14550000
272.1709999999999 8.109023531455179e-06 14560000
272.359 8.140946486240274e-06 14570000
272.546 8.110476160763591e-06 14580000
272.734 8.054897420207546e-06 14590000
272.92 8.011377093053084e-06 14600000
273.104 7.955497931772023e-06 14610000
273.2889999999999 7.898781958949123e-06 14620000
273.4760000000001 7.892964642100314e-06 14630000
273.663 7.844237067657642e-06 14640000
273.848 7.888977488913972e-06 14650000
274.0380000000001 7.886879769574827e-06 14660000
274.224 7.854286571238896e-06 14670000
274.412 7.894348234266987e-06 14680000
274.602 7.879533940737155e-06 14690000
274.79 7.907264010553788e-06 14700000
274.983 7.882177366175705e-06 14710000
275.167 7.908431579045857e-06 14720000
275.358 7.957880155055997e-06 14730000
275.544 7.95784983258298e-06 14740000
275.733 7.966843153203453e-06 14750000
275.924 7.92950760920575e-06 14760000
276.125 7.932862981673036e-06 14770000
276.322 7.984602576302673e-06 14780000
276.521 7.982430515708617e-06 14790000
276.716 7.968797794409742e-06 14800000
276.903 7.916364765691856e-06 14810000
277.089 7.999115431265831e-06 14820000
277.274 7.926523660587798e-06 14830000
277.462 7.983299696756837e-06 14840000
277.651 7.969021008651148e-06 14850000
277.837 7.965849559077368e-06 14860000
278.024 7.962519643006563e-06 14870000
278.21 7.983349909024391e-06 14880000
278.396 7.97517107134919e-06 14890000
278.5820000000001 7.971887748424384e-06 14900000
278.77 7.9895125028818e-06 14910000
278.954 7.974793768922513e-06 14920000
279.139 7.930132881693613e-06 14930000
279.324 7.875570205427095e-06 14940000
279.51 7.908145013903786e-06 14950000
279.697 7.898873867029697e-06 14960000
279.879 7.853738244396269e-06 14970000
280.066 7.812288442489688e-06 14980000
280.252 7.756629972189521e-06 14990000
280.44 7.689124557911723e-06 15000000
280.626 7.662055042156795e-06 15010000
280.811 7.626114939361532e-06 15020000
280.999 7.690306742606573e-06 15030000
281.185 7.745829976486555e-06 15040000
281.371 7.753911951032495e-06 15050000
281.559 7.806872765009394e-06 15060000
281.745 7.774490008003287e-06 15070000
281.931 7.766255377793133e-06 15080000
282.1180000000001 7.81448597836205e-06 15090000
282.302 7.788962036796684e-06 15100000
282.489 7.799561902218954e-06 15110000
282.674 7.861061675962085e-06 15120000
282.855 7.97499152378924e-06 15130000
283.063 7.963758463346936e-06 15140000
283.245 7.955169750814214e-06 15150000
283.429 7.930041370626765e-06 15160000
283.612 7.86366743541056e-06 15170000
283.796 7.879705977395665e-06 15180000
283.982 7.852564767083677e-06 15190000
284.164 7.835376565256389e-06 15200000
284.346 7.860417805421314e-06 15210000
284.53 7.882007795436409e-06 15220000
284.711 7.873865261025217e-06 15230000
284.891 7.831689143361487e-06 15240000
285.075 7.882034687503168e-06 15250000
285.259 7.884169061549358e-06 15260000
285.444 7.868591184857082e-06 15270000
285.626 7.810543453493568e-06 15280000
285.808 7.803654159171582e-06 15290000
285.99 7.798145815665898e-06 15300000
286.175 7.843714913864822e-06 15310000
286.359 7.775167194385513e-06 15320000
286.541 7.786953728962849e-06 15330000
286.724 7.810899668030544e-06 15340000
286.907 7.816441135389959e-06 15350000
287.089 7.826052938085665e-06 15360000
287.272 7.864493453815079e-06 15370000
287.4540000000001 7.859029965172789e-06 15380000
287.637 7.796533944777377e-06 15390000
287.818 7.812468178875079e-06 15400000
288.003 7.855029431299981e-06 15410000
288.1849999999999 7.830934975206514e-06 15420000
288.3700000000001 7.828257060771146e-06 15430000
288.552 7.863167487548227e-06 15440000
288.734 7.858654667818725e-06 15450000
288.9160000000001 7.806520865878988e-06 15460000
289.102 7.87628880866374e-06 15470000
289.289 7.86479286029371e-06 15480000
289.472 7.860035514250291e-06 15490000
289.6540000000001 7.867384945579698e-06 15500000
289.842 7.838347098157349e-06 15510000
290.028 7.867121355059881e-06 15520000
290.212 7.849216325301882e-06 15530000
290.395 7.887354204293885e-06 15540000
290.577 7.861986528383581e-06 15550000
290.759 7.893362670454343e-06 15560000
290.943 7.862749671069722e-06 15570000
291.125 7.904918006529854e-06 15580000
291.311 7.885351945056846e-06 15590000
291.495 7.840788916284589e-06 15600000
291.682 7.829020475257527e-06 15610000
291.865 7.804270684015084e-06 15620000
292.0520000000001 7.766812856506803e-06 15630000
292.24 7.751598248935838e-06 15640000
292.4280000000001 7.76697898808054e-06 15650000
292.616 7.801317896499284e-06 15660000
292.803 7.782407410843839e-06 15670000
292.995 7.777924607100451e-06 15680000
293.185 7.754495132996217e-06 15690000
293.367 7.758933816922804e-06 15700000
293.553 7.750961287959524e-06 15710000
293.744 7.682451765246061e-06 15720000
293.932 7.72288738958197e-06 15730000
294.122 7.789230104365491e-06 15740000
294.31 7.887733737447026e-06 15750000
294.4930000000001 7.928449222696511e-06 15760000
294.676 7.943192106920727e-06 15770000
294.859 7.973632081027396e-06 15780000
295.042 7.999248730846989e-06 15790000
295.226 8.003594062183637e-06 15800000
295.409 8.009342275610982e-06 15810000
295.592 8.053752757779338e-06 15820000
295.7740000000001 8.051388610968996e-06 15830000
295.9570000000001 8.007428879029897e-06 15840000
296.141 7.941963813189332e-06 15850000
296.324 7.909629965083274e-06 15860000
296.505 7.874522505852495e-06 15870000
296.688 7.895465420965405e-06 15880000
296.872 7.863301296793764e-06 15890000
297.0530000000001 7.826216892510302e-06 15900000
297.235 7.840344519930833e-06 15910000
297.418 7.812863919555417e-06 15920000
297.6 7.876757753864513e-06 15930000
297.782 7.884609641022426e-06 15940000
297.965 7.909606811022877e-06 15950000
298.148 7.903568668395751e-06 15960000
298.331 7.931697900456664e-06 15970000
298.5140000000001 7.92798555720892e-06 15980000
298.696 7.829513581283789e-06 15990000
298.882 7.865861981925272e-06 16000000
299.064 7.8863810491557e-06 16010000
299.248 7.881122212248899e-06 16020000
299.4349999999999 7.863819329625754e-06 16030000
299.624 7.903350323428688e-06 16040000
299.806 7.922317573910606e-06 16050000
299.989 7.892520120921911e-06 16060000
300.171 7.945891827347807e-06 16070000
300.354 7.956553648376751e-06 16080000
300.536 7.990916607787047e-06 16090000
300.73 8.021414510122322e-06 16100000
300.914 8.021023600517829e-06 16110000
301.097 7.966470944659356e-06 16120000
301.2790000000001 7.935304719102906e-06 16130000
301.466 7.881001758474534e-06 16140000
301.6530000000001 7.868516713749465e-06 16150000
301.84 7.849979945661186e-06 16160000
302.022 7.908662894035189e-06 16170000
302.2040000000001 7.87095207557002e-06 16180000
302.385 7.87316658996035e-06 16190000
302.569 7.897645472608501e-06 16200000
302.754 7.898713670283724e-06 16210000
302.936 7.924260934516255e-06 16220000
303.119 7.957854054300554e-06 16230000
303.301 8.010915838790979e-06 16240000
303.485 8.074891720184273e-06 16250000
303.6660000000001 8.097965019901854e-06 16260000
303.851 8.105822829604097e-06 16270000
304.03 8.032874192253178e-06 16280000
304.2140000000001 7.971270056719875e-06 16290000
304.398 8.040159204635788e-06 16300000
304.581 8.010279917360967e-06 16310000
304.773 7.982423877952995e-06 16320000
304.953 7.987538191030353e-06 16330000
305.137 8.040845028762629e-06 16340000
305.319 8.061757620271984e-06 16350000
305.507 8.015122938118116e-06 16360000
305.693 7.974508124040948e-06 16370000
305.8770000000001 7.96742134599799e-06 16380000
306.061 8.026206351622712e-06 16390000
306.2430000000001 7.992053750404546e-06 16400000
306.425 7.938230639758776e-06 16410000
306.609 7.986326815942689e-06 16420000
306.793 7.920806559636659e-06 16430000
306.978 7.90662254969989e-06 16440000
307.161 7.952984868189006e-06 16450000
307.3440000000001 7.946366016889038e-06 16460000
307.525 7.900917088205533e-06 16470000
307.721 7.841717858754934e-06 16480000
307.9040000000001 7.87158319005487e-06 16490000
308.089 7.901539283466242e-06 16500000
308.271 7.899759076830847e-06 16510000
308.453 7.945116668278977e-06 16520000
308.636 8.026990959291993e-06 16530000
308.8200000000001 7.972185300059001e-06 16540000
309.002 8.018570941167608e-06 16550000
309.191 8.01264777956122e-06 16560000
309.376 8.021633665807648e-06 16570000
309.557 8.101899050002176e-06 16580000
309.741 8.092050584414722e-06 16590000
309.925 8.118886055104507e-06 16600000
310.121 8.107528320494367e-06 16610000
310.304 8.113355781745944e-06 16620000
310.4870000000001 8.144178906374453e-06 16630000
310.673 8.101267925018411e-06 16640000
310.8660000000001 8.08242569915145e-06 16650000
311.051 8.086428258947824e-06 16660000
311.233 8.114893610680601e-06 16670000
311.417 8.139774666304941e-06 16680000
311.6 8.119130410160509e-06 16690000
311.784 8.146123162760343e-06 16700000
311.965 8.095738041978673e-06 16710000
312.1510000000001 8.102501686710727e-06 16720000
312.3460000000001 8.145316265347902e-06 16730000
312.5310000000001 8.142456731918073e-06 16740000
312.718 8.098070649581279e-06 16750000
312.9030000000001 8.047295053553707e-06 16760000
313.09 8.034982252448054e-06 16770000
313.28 7.958375857745515e-06 16780000
313.465 7.917657778667354e-06 16790000
313.652 7.938375621666782e-06 16800000
313.836 7.990537504114408e-06 16810000
314.025 7.888004429430938e-06 16820000
314.225 7.855221976244809e-06 16830000
314.408 7.796808753129538e-06 16840000
314.5890000000001 7.73536886871513e-06 16850000
314.77 7.761680625767758e-06 16860000
314.953 7.741101172752252e-06 16870000
315.137 7.732093422349199e-06 16880000
315.32 7.790511227806241e-06 16890000
315.499 7.741315104841233e-06 16900000
315.68 7.732064199242886e-06 16910000
315.861 7.711714630372837e-06 16920000
316.0530000000001 7.736630815432752e-06 16930000
316.235 7.739251732496256e-06 16940000
316.415 7.791036080894776e-06 16950000
316.597 7.747897660681205e-06 16960000
316.778 7.81943210960208e-06 16970000
316.963 7.789634525042655e-06 16980000
317.1460000000001 7.803844426730447e-06 16990000
317.327 7.743094961599602e-06 17000000
317.5100000000001 7.75050505259357e-06 17010000
317.7020000000001 7.710577406270243e-06 17020000
317.883 7.681048857659221e-06 17030000
318.0660000000001 7.632005853724058e-06 17040000
318.25 7.667110839136686e-06 17050000
318.432 7.738787138340588e-06 17060000
318.617 7.742077298142955e-06 17070000
318.8000000000001 7.846764370171164e-06 17080000
318.991 7.861898887791903e-06 17090000
319.1740000000001 7.89014211785243e-06 17100000
319.353 7.867858988622194e-06 17110000
319.535 7.876979024642714e-06 17120000
319.7160000000001 7.889089849873766e-06 17130000
319.8940000000001 7.847356527447882e-06 17140000
320.0770000000001 7.809027409004634e-06 17150000
320.259 7.825038373468141e-06 17160000
320.449 7.829747265147261e-06 17170000
320.6280000000001 7.854308542848629e-06 17180000
320.809 7.83142447363391e-06 17190000
320.993 7.849753470299955e-06 17200000
321.179 7.736462812465244e-06 17210000
321.3630000000001 7.694220542588879e-06 17220000
321.5430000000001 7.755394577361113e-06 17230000
321.736 7.698180169423824e-06 17240000
321.917 7.667538641777577e-06 17250000
322.0980000000001 7.617116415579561e-06 17260000
322.283 7.657559613278875e-06 17270000
322.465 7.704205189095222e-06 17280000
322.6460000000001 7.65312884372981e-06 17290000
322.828 7.659418177414906e-06 17300000
323.021 7.653008867330357e-06 17310000
323.203 7.631885787206769e-06 17320000
323.383 7.650325383716928e-06 17330000
323.565 7.638292400343196e-06 17340000
323.747 7.610680769905326e-06 17350000
323.9270000000001 7.62599206637137e-06 17360000
324.111 7.638413253818037e-06 17370000
324.3030000000001 7.681064160819713e-06 17380000
324.486 7.73748477565088e-06 17390000
324.6660000000001 7.752896331067621e-06 17400000
324.847 7.733051717393187e-06 17410000
325.031 7.688774566028614e-06 17420000
325.2140000000001 7.725914099037223e-06 17430000
325.403 7.725086022691926e-06 17440000
325.587 7.657989260090432e-06 17450000
325.77 7.646803325917869e-06 17460000
325.951 7.63101881431978e-06 17470000
326.135 7.615465293420239e-06 17480000
326.317 7.591671946793448e-06 17490000
326.51 7.572824138787065e-06 17500000
326.691 7.558859616125184e-06 17510000
326.8740000000001 7.553901244486385e-06 17520000
327.059 7.544879442416427e-06 17530000
327.241 7.477374971035145e-06 17540000
327.425 7.507049035757564e-06 17550000
327.617 7.527759778445465e-06 17560000
327.799 7.556512222471454e-06 17570000
327.9829999999999 7.547104065240948e-06 17580000
328.165 7.537684789881454e-06 17590000
328.349 7.590287764648038e-06 17600000
328.531 7.597754008065156e-06 17610000
328.72 7.593804013068522e-06 17620000
328.901 7.650907469544118e-06 17630000
329.086 7.631784926151571e-06 17640000
329.266 7.637698286978717e-06 17650000
329.451 7.647641709986237e-06 17660000
329.6429999999999 7.658677526541161e-06 17670000
329.828 7.611077566713259e-06 17680000
330.012 7.659654340904747e-06 17690000
330.196 7.662532093414863e-06 17700000
330.376 7.612979630716029e-06 17710000
330.57 7.605634640973982e-06 17720000
330.751 7.570726166169102e-06 17730000
330.933 7.589709551429766e-06 17740000
331.116 7.556066022977121e-06 17750000
331.301 7.495894449883702e-06 17760000
331.493 7.418740495473861e-06 17770000
331.674 7.346482141228584e-06 17780000
331.857 7.296526741178371e-06 17790000
332.038 7.280895644378885e-06 17800000
332.2189999999999 7.2730519247048e-06 17810000
332.408 7.25925635340595e-06 17820000
332.59 7.223728890873895e-06 17830000
332.771 7.235540652668422e-06 17840000
332.952 7.239323185818903e-06 17850000
333.135 7.198406766494959e-06 17860000
333.327 7.289250393979426e-06 17870000
333.511 7.318770057245993e-06 17880000
333.692 7.306191546240067e-06 17890000
333.874 7.293806338055804e-06 17900000
334.057 7.248353742166507e-06 17910000
334.2449999999999 7.215253635629383e-06 17920000
334.426 7.196677836924462e-06 17930000
334.609 7.14564052620319e-06 17940000
334.792 7.168747767901137e-06 17950000
334.984 7.169370430851383e-06 17960000
335.17 7.183162216061468e-06 17970000
335.353 7.174253428993275e-06 17980000
335.534 7.175630266680095e-06 17990000
335.729 7.166489356649839e-06 18000000
335.915 7.175343002966231e-06 18010000
336.099 7.198397601842341e-06 18020000
336.2809999999999 7.245618036994171e-06 18030000
336.462 7.267342773333199e-06 18040000
336.657 7.284710026412436e-06 18050000
336.842 7.29520235057376e-06 18060000
337.025 7.289796897512767e-06 18070000
337.208 7.311103877861369e-06 18080000
337.398 7.291523444140986e-06 18090000
337.58 7.318946475882684e-06 18100000
337.762 7.306304619271445e-06 18110000
337.944 7.299163532277864e-06 18120000
338.136 7.3136020313265e-06 18130000
338.318 7.321095437414134e-06 18140000
338.499 7.355476910742817e-06 18150000
338.681 7.372073365213769e-06 18160000
338.8729999999999 7.347422267620441e-06 18170000
339.056 7.314293130582251e-06 18180000
339.242 7.295800382260483e-06 18190000
339.424 7.3303184454426e-06 18200000
339.612 7.26951685045005e-06 18210000
339.794 7.282045885924344e-06 18220000
339.977 7.24717039882028e-06 18230000
340.159 7.305087664230335e-06 18240000
340.351 7.205210482017669e-06 18250000
340.533 7.212122121643838e-06 18260000
340.713 7.181926867769306e-06 18270000
340.9049999999999 7.116471910833338e-06 18280000
341.091 7.101898818362639e-06 18290000
341.274 7.113018623158138e-06 18300000
341.456 7.090267466490889e-06 18310000
341.644 7.1081220840825e-06 18320000
341.827 7.042130162208849e-06 18330000
342.009 7.036418049625048e-06 18340000
342.191 7.031914086887015e-06 18350000
342.382 6.97213740208238e-06 18360000
342.563 6.940782455344313e-06 18370000
342.744 6.952926993168145e-06 18380000
342.935 6.957896751641121e-06 18390000
343.119 7.015894349472138e-06 18400000
343.299 7.076116696614435e-06 18410000
343.48 7.124807447761259e-06 18420000
343.6700000000001 7.101328924055141e-06 18430000
343.855 7.069240259125098e-06 18440000
344.039 7.11035029887406e-06 18450000
344.225 7.026474448263934e-06 18460000
344.408 7.040864161455915e-06 18470000
344.59 7.025147847351459e-06 18480000
344.775 7.028035639209575e-06 18490000
344.968 6.982536782972723e-06 18500000
345.151 6.991693473412586e-06 18510000
345.338 6.996855650429744e-06 18520000
345.532 7.009041022970442e-06 18530000
345.717 7.041328011955634e-06 18540000
345.906 7.00477915067262e-06 18550000
346.102 7.022555785164397e-06 18560000
346.29 7.008562833716084e-06 18570000
346.473 6.992630641414226e-06 18580000
346.667 6.949230647083339e-06 18590000
346.855 6.937770607375808e-06 18600000
347.038 6.908950712628413e-06 18610000
347.227 6.875536800742231e-06 18620000
347.409 6.873688633849786e-06 18630000
347.59 6.841029647777341e-06 18640000
347.773 6.858659741276896e-06 18650000
347.962 6.887265419143624e-06 18660000
348.142 6.863961913627386e-06 18670000
348.323 6.805666400395193e-06 18680000
348.512 6.808486812365592e-06 18690000
348.6950000000001 6.796475321610035e-06 18700000
348.878 6.803672757375564e-06 18710000
349.0649999999999 6.763882820009715e-06 18720000
349.243 6.736202516866464e-06 18730000
349.421 6.72565510028643e-06 18740000
349.61 6.712287373886226e-06 18750000
349.792 6.734767601988472e-06 18760000
349.973 6.76791098658948e-06 18770000
350.162 6.71939379542884e-06 18780000
350.343 6.711186083980141e-06 18790000
350.53 6.73969958617364e-06 18800000
350.711 6.751280776729022e-06 18810000
350.893 6.722680859682616e-06 18820000
351.082 6.727737881699747e-06 18830000
351.261 6.747901782551568e-06 18840000
351.441 6.803144147207146e-06 18850000
351.629 6.788007887251545e-06 18860000
351.8100000000001 6.742811295714759e-06 18870000
351.9900000000001 6.765296490447381e-06 18880000
352.177 6.796503656914034e-06 18890000
352.359 6.778749760093598e-06 18900000
352.54 6.787703353064408e-06 18910000
352.73 6.799712407786196e-06 18920000
352.91 6.762801858341259e-06 18930000
353.097 6.735043469189568e-06 18940000
353.276 6.715426365263885e-06 18950000
353.459 6.704226829151879e-06 18960000
353.647 6.675124889908019e-06 18970000
353.83 6.700919561098779e-06 18980000
354.019 6.679240851279636e-06 18990000
354.198 6.68958034324761e-06 19000000
354.379 6.704748415675884e-06 19010000
354.566 6.660980227004045e-06 19020000
354.748 6.627022573443866e-06 19030000
354.929 6.611938047565109e-06 19040000
355.118 6.610370382010739e-06 19050000
355.298 6.591627526949131e-06 19060000
355.486 6.628596113294121e-06 19070000
355.667 6.639148084532828e-06 19080000
355.848 6.678134130156461e-06 19090000
356.037 6.641514845125452e-06 19100000
356.217 6.649976730525107e-06 19110000
356.4060000000001 6.686616171602585e-06 19120000
356.586 6.689070270749224e-06 19130000
356.765 6.695807011351773e-06 19140000
356.9520000000001 6.688127121835591e-06 19150000
357.133 6.690404835373587e-06 19160000
357.326 6.709846089954603e-06 19170000
357.51 6.73742209191097e-06 19180000
357.701 6.705607135928093e-06 19190000
357.884 6.70927201237412e-06 19200000
358.067 6.717010701959311e-06 19210000
358.258 6.719792388325285e-06 19220000
358.44 6.739326228423757e-06 19230000
358.633 6.739530523487645e-06 19240000
358.813 6.706968551872392e-06 19250000
359.0000000000001 6.696220504288468e-06 19260000
359.18 6.675629423708498e-06 19270000
359.361 6.696863097482204e-06 19280000
359.5480000000001 6.704213513895013e-06 19290000
359.73 6.71775479491907e-06 19300000
359.92 6.717251343315725e-06 19310000
360.101 6.743885674746111e-06 19320000
360.289 6.719713076715708e-06 19330000
360.469 6.716594016599592e-06 19340000
360.657 6.670456974625762e-06 19350000
360.838 6.680980127043647e-06 19360000
361.018 6.653433496514632e-06 19370000
361.208 6.606940197169171e-06 19380000
361.3869999999999 6.543596071600681e-06 19390000
361.573 6.471872542664355e-06 19400000
361.756 6.490134312963499e-06 19410000
361.944 6.489067810818032e-06 19420000
362.1249999999999 6.527254698750718e-06 19430000
362.3149999999999 6.517511109097369e-06 19440000
362.496 6.54023902129501e-06 19450000
362.69 6.560058102346598e-06 19460000
362.87 6.518952691831461e-06 19470000
363.059 6.518463506741527e-06 19480000
363.2409999999999 6.514196601630164e-06 19490000
363.4289999999999 6.474329260790322e-06 19500000
363.612 6.455895177870712e-06 19510000
363.8 6.423099453229271e-06 19520000
363.982 6.426855627568919e-06 19530000
364.172 6.461619922034658e-06 19540000
364.3489999999999 6.426497193915678e-06 19550000
364.5369999999999 6.430043975472528e-06 19560000
364.7209999999999 6.426650685965438e-06 19570000
364.91 6.412697039243972e-06 19580000
365.09 6.370777595976062e-06 19590000
365.277 6.381975373934686e-06 19600000
365.4589999999999 6.391337080275646e-06 19610000
365.646 6.427471784108408e-06 19620000
365.8269999999999 6.41698694984077e-06 19630000
366.0149999999999 6.384248650739708e-06 19640000
366.197 6.350948938484564e-06 19650000
366.3849999999999 6.381228562617904e-06 19660000
366.5649999999999 6.378682324991374e-06 19670000
366.7529999999999 6.39296804230786e-06 19680000
366.933 6.377092080639686e-06 19690000
367.119 6.393032721226134e-06 19700000
367.296 6.373692943848845e-06 19710000
367.485 6.356123076980529e-06 19720000
367.6729999999999 6.355306133055762e-06 19730000
367.854 6.350553845509035e-06 19740000
368.0429999999999 6.325729594426157e-06 19750000
368.225 6.32804279675901e-06 19760000
368.412 6.318957406229467e-06 19770000
368.594 6.296536644097885e-06 19780000
368.7809999999999 6.305623733258322e-06 19790000
368.963 6.31916491767602e-06 19800000
369.154 6.353449726835818e-06 19810000
369.346 6.360382734764719e-06 19820000
369.528 6.342847686449058e-06 19830000
369.715 6.323148992674432e-06 19840000
369.8969999999999 6.314656634298461e-06 19850000
370.0839999999999 6.331367443023874e-06 19860000
370.265 6.354298837985086e-06 19870000
370.452 6.364802623510333e-06 19880000
370.641 6.358316881354025e-06 19890000
370.822 6.393056116812726e-06 19900000
371.009 6.38743328818751e-06 19910000
371.1929999999999 6.423066800695776e-06 19920000
371.381 6.444084827072471e-06 19930000
371.57 6.458695128533214e-06 19940000
371.752 6.464589334623024e-06 19950000
371.939 6.505342970200179e-06 19960000
372.1229999999999 6.50934533978528e-06 19970000
372.311 6.474031343236247e-06 19980000
372.499 6.478235048987897e-06 19990000
372.682 6.505221376306229e-06 20000000
372.872 6.437529214065809e-06 20010000
373.06 6.463005393677545e-06 20020000
373.2409999999999 6.496301264303038e-06 20030000
373.427 6.475591477487419e-06 20040000
373.612 6.419650829690262e-06 20050000
373.8 6.4475430959017e-06 20060000
373.987 6.478163935300723e-06 20070000
374.1679999999999 6.434868277965602e-06 20080000
374.354 6.422745835716104e-06 20090000
374.542 6.380882085585733e-06 20100000
374.7209999999999 6.328182453958179e-06 20110000
374.907 6.33270845778773e-06 20120000
375.093 6.28490721420745e-06 20130000
375.2739999999999 6.31449153399614e-06 20140000
375.463 6.25353757448476e-06 20150000
375.651 6.25296500402381e-06 20160000
375.831 6.278270083460842e-06 20170000
376.017 6.318405288131512e-06 20180000
376.2029999999999 6.320131709892887e-06 20190000
376.383 6.299894072660931e-06 20200000
376.573 6.284498830540237e-06 20210000
376.7599999999999 6.284550754050469e-06 20220000
376.941 6.303503249619925e-06 20230000
377.126 6.271464317864527e-06 20240000
377.3129999999999 6.278695678770062e-06 20250000
377.494 6.233298058243691e-06 20260000
377.679 6.248401805090754e-06 20270000
377.866 6.281547643694431e-06 20280000
378.047 6.241764943337986e-06 20290000
378.234 6.233225707780339e-06 20300000
378.421 6.253439920195476e-06 20310000
378.612 6.245281108695172e-06 20320000
378.7919999999999 6.264155383439256e-06 20330000
378.979 6.217939215479951e-06 20340000
379.164 6.211132854939369e-06 20350000
379.351 6.211348820768101e-06 20360000
379.535 6.27019682361899e-06 20370000
379.7209999999999 6.214559684128018e-06 20380000
379.903 6.152120190202583e-06 20390000
380.091 6.128969831355316e-06 20400000
380.271 6.098867258044071e-06 20410000
380.461 6.091062814216354e-06 20420000
380.647 6.077174226843005e-06 20430000
380.8329999999999 6.043778562741556e-06 20440000
381.013 6.02138571935956e-06 20450000
381.199 6.025498377328546e-06 20460000
381.386 6.056867177759191e-06 20470000
381.57 6.097573446725759e-06 20480000
381.751 6.105847005186847e-06 20490000
381.936 6.112204589918989e-06 20500000
382.1209999999999 6.104505106484843e-06 20510000
382.306 6.116371944475043e-06 20520000
382.493 6.141791849599464e-06 20530000
382.673 6.150119240561329e-06 20540000
382.8589999999999 6.15294044340273e-06 20550000
383.044 6.169710755081815e-06 20560000
383.228 6.229893914480624e-06 20570000
383.412 6.225433374548225e-06 20580000
383.593 6.214525370127312e-06 20590000
383.78 6.206060377107408e-06 20600000
383.968 6.147867813865198e-06 20610000
384.155 6.194880569100862e-06 20620000
384.342 6.223649245560845e-06 20630000
384.53 6.211829862967654e-06 20640000
384.712 6.204866959514714e-06 20650000
384.8989999999999 6.180511908859932e-06 20660000
385.084 6.138661970896758e-06 20670000
385.271 6.166326681108056e-06 20680000
385.458 6.164108628561774e-06 20690000
385.645 6.115377322337649e-06 20700000
385.8329999999999 6.175217676771466e-06 20710000
386.012 6.18097577649223e-06 20720000
386.2 6.187866345593045e-06 20730000
386.388 6.137758748368601e-06 20740000
386.575 6.152969075701769e-06 20750000
386.762 6.101653902406247e-06 20760000
386.949 6.166329377425171e-06 20770000
387.133 6.115665888409391e-06 20780000
387.318 6.101114157495197e-06 20790000
387.504 6.132547675377061e-06 20800000
387.691 6.169876276208461e-06 20810000
387.878 6.222149128581827e-06 20820000
388.059 6.217094203862432e-06 20830000
388.245 6.217286076774582e-06 20840000
388.432 6.210311635611949e-06 20850000
388.616 6.254286553870142e-06 20860000
388.802 6.262377421551411e-06 20870000
388.988 6.290078244800737e-06 20880000
389.175 6.236835109664797e-06 20890000
389.361 6.188201730296119e-06 20900000
389.5479999999999 6.177411492622978e-06 20910000
389.735 6.19785241816028e-06 20920000
389.92 6.186537872992988e-06 20930000
390.105 6.165452341330348e-06 20940000
390.289 6.160922897824399e-06 20950000
390.475 6.110985198288394e-06 20960000
390.659 6.080359308181498e-06 20970000
390.845 6.105193272667337e-06 20980000
391.028 6.127237460834552e-06 20990000
391.213 6.0941378859556e-06 21000000
391.397 6.064318070812589e-06 21010000
391.583 6.053332768264568e-06 21020000
391.768 5.996192898441986e-06 21030000
391.956 5.950966057820088e-06 21040000
392.138 5.965241681332917e-06 21050000
392.325 5.976460409718683e-06 21060000
392.511 5.986142487372189e-06 21070000
392.696 5.928195882777814e-06 21080000
392.879 5.964531767123734e-06 21090000
393.064 5.998095316223605e-06 21100000
393.254 5.96742341508042e-06 21110000
393.441 5.982014192795983e-06 21120000
393.6249999999999 5.964220110511002e-06 21130000
393.808 5.951348975510074e-06 21140000
393.9929999999999 5.973529945163899e-06 21150000
394.178 5.974658880919716e-06 21160000
394.363 5.95110287249612e-06 21170000
394.546 5.965931335783925e-06 21180000
394.7289999999999 5.968049637302824e-06 21190000
394.9209999999999 5.908352761521108e-06 21200000
395.106 5.898340311195794e-06 21210000
395.29 5.86733244953781e-06 21220000
395.477 5.865967348410637e-06 21230000
395.664 5.88702932757238e-06 21240000
395.849 5.838697443145209e-06 21250000
396.042 5.876259675044952e-06 21260000
396.225 5.881947265969627e-06 21270000
396.408 5.870171915639588e-06 21280000
396.593 5.850164460071754e-06 21290000
396.776 5.806986586893949e-06 21300000
396.965 5.820813574610149e-06 21310000
397.15 5.803037362586515e-06 21320000
397.3340000000001 5.818010701203098e-06 21330000
397.518 5.849747576535287e-06 21340000
397.7069999999999 5.890355609828749e-06 21350000
397.893 5.849760549882375e-06 21360000
398.082 5.832328306757788e-06 21370000
398.2669999999999 5.823097598748387e-06 21380000
398.457 5.822830548544222e-06 21390000
398.641 5.835886598360025e-06 21400000
398.8249999999999 5.830559240750005e-06 21410000
399.01 5.869800330918506e-06 21420000
399.2 5.886788079141551e-06 21430000
399.386 5.898077944785756e-06 21440000
399.571 5.858850057538874e-06 21450000
399.761 5.868257320936872e-06 21460000
399.947 5.893419348010795e-06 21470000
400.13 5.886773667702034e-06 21480000
400.318 5.869504134069913e-06 21490000
400.5020000000001 5.864045563548409e-06 21500000
400.691 5.897794543734564e-06 21510000
400.8749999999999 5.885873819957719e-06 21520000
401.06 5.861632288059374e-06 21530000
401.248 5.849890999865899e-06 21540000
401.434 5.845150885156538e-06 21550000
401.6220000000001 5.823407700407383e-06 21560000
401.804 5.766067514523406e-06 21570000
401.993 5.784124002199943e-06 21580000
402.176 5.812551493996e-06 21590000
402.359 5.804711912461498e-06 21600000
402.546 5.818739107790242e-06 21610000
402.727 5.809875150444366e-06 21620000
402.917 5.809515031675238e-06 21630000
403.102 5.831864696248928e-06 21640000
403.291 5.79205017748136e-06 21650000
403.4760000000001 5.770255669709881e-06 21660000
403.6660000000001 5.721687629017676e-06 21670000
403.856 5.748366290351521e-06 21680000
404.0380000000001 5.751481210483119e-06 21690000
404.23 5.759023193903582e-06 21700000
404.425 5.728546127039133e-06 21710000
404.618 5.712462917646692e-06 21720000
404.809 5.703629163514615e-06 21730000
404.992 5.691200586030406e-06 21740000
405.183 5.649914487121041e-06 21750000
405.372 5.612098506801911e-06 21760000
405.552 5.595380733799473e-06 21770000
405.738 5.551834989824985e-06 21780000
405.927 5.589042938654738e-06 21790000
406.109 5.557493989679572e-06 21800000
406.299 5.566676826365846e-06 21810000
406.486 5.583593417207927e-06 21820000
406.671 5.549773826589358e-06 21830000
406.858 5.537426841341706e-06 21840000
407.053 5.532203784124775e-06 21850000
407.243 5.558111014421202e-06 21860000
407.431 5.528132683319806e-06 21870000
407.614 5.534983141225448e-06 21880000
407.799 5.561535868341567e-06 21890000
407.985 5.592282449676813e-06 21900000
408.173 5.571104650058455e-06 21910000
408.362 5.564873174805755e-06 21920000
408.552 5.54451088230458e-06 21930000
408.738 5.548442285491333e-06 21940000
408.921 5.560671821288512e-06 21950000
409.1080000000001 5.572077618140839e-06 21960000
409.2980000000001 5.588199066555398e-06 21970000
409.487 5.581909498945245e-06 21980000
409.672 5.594908423511279e-06 21990000
409.859 5.626595325536081e-06 22000000
410.044 5.654945071383795e-06 22010000
410.229 5.652492609891771e-06 22020000
410.416 5.606153006066671e-06 22030000
410.607 5.580786839005795e-06 22040000
410.794 5.591832524321833e-06 22050000
410.983 5.583613251471454e-06 22060000
411.169 5.555950801408314e-06 22070000
411.3560000000001 5.537322785683547e-06 22080000
411.544 5.539047019415102e-06 22090000
411.7320000000001 5.530509190050326e-06 22100000
411.922 5.533489394337917e-06 22110000
412.111 5.527911717093143e-06 22120000
412.297 5.493616107060304e-06 22130000
412.486 5.508320012199667e-06 22140000
412.673 5.515126676420302e-06 22150000
412.86 5.546199656252727e-06 22160000
413.051 5.505081680686201e-06 22170000
413.239 5.527523031742242e-06 22180000
413.426 5.526726628474195e-06 22190000
413.614 5.563399423480704e-06 22200000
413.799 5.57910036595902e-06 22210000
413.985 5.593919269445247e-06 22220000
414.168 5.570433720936576e-06 22230000
414.3560000000001 5.576618420297843e-06 22240000
414.545 5.565205505670822e-06 22250000
414.732 5.545108309548247e-06 22260000
414.922 5.515306450389503e-06 22270000
415.11 5.488890031384822e-06 22280000
415.296 5.496132067618453e-06 22290000
415.483 5.485397495103113e-06 22300000
415.672 5.484737726065078e-06 22310000
415.861 5.470815421481173e-06 22320000
416.049 5.471659482117677e-06 22330000
416.24 5.469931313793126e-06 22340000
416.429 5.483454625603329e-06 22350000
416.617 5.487693345329162e-06 22360000
416.805 5.465623962957924e-06 22370000
416.992 5.506667049025715e-06 22380000
417.181 5.534390899837628e-06 22390000
417.3670000000001 5.511490855914058e-06 22400000
417.557 5.546865848893003e-06 22410000
417.748 5.552470832087616e-06 22420000
417.933 5.554174373361128e-06 22430000
418.121 5.56220916629559e-06 22440000
418.3100000000001 5.552512074229306e-06 22450000
418.496 5.558270285287727e-06 22460000
418.685 5.555861114521381e-06 22470000
418.869 5.542202522346987e-06 22480000
419.058 5.49763632349181e-06 22490000
419.248 5.48598803033887e-06 22500000
419.433 5.491724944390102e-06 22510000
419.62 5.471303193936033e-06 22520000
419.806 5.47385479770578e-06 22530000
419.992 5.501940064549166e-06 22540000
420.1800000000001 5.48348254315076e-06 22550000
420.366 5.504530622079243e-06 22560000
420.552 5.516737616677496e-06 22570000
420.739 5.492658921182348e-06 22580000
420.924 5.438330563636403e-06 22590000
421.111 5.424961862495042e-06 22600000
421.297 5.408671091510426e-06 22610000
421.483 5.385366085669974e-06 22620000
421.67 5.388831494702615e-06 22630000
421.856 5.369394519583871e-06 22640000
422.044 5.371491447873475e-06 22650000
422.233 5.380968646222563e-06 22660000
422.4200000000001 5.398246844543754e-06 22670000
422.6080000000001 5.415971155767781e-06 22680000
422.791 5.432880207816126e-06 22690000
422.977 5.454017333300518e-06 22700000
423.164 5.456731721341782e-06 22710000
423.352 5.467409064508841e-06 22720000
423.534 5.462000276679885e-06 22730000
423.719 5.464170722852903e-06 22740000
423.903 5.436664114370236e-06 22750000
424.092 5.42837047982142e-06 22760000
424.277 5.416886098871131e-06 22770000
424.463 5.402992930760911e-06 22780000
424.648 5.372372517014218e-06 22790000
424.834 5.322222660675953e-06 22800000
425.021 5.290698688084383e-06 22810000
425.209 5.293547476241318e-06 22820000
425.394 5.280517165683295e-06 22830000
425.579 5.268527824314567e-06 22840000
425.764 5.259020943207795e-06 22850000
425.976 5.279713256097242e-06 22860000
426.157 5.307146832524418e-06 22870000
426.339 5.310460236700354e-06 22880000
426.522 5.297555012419611e-06 22890000
426.7020000000001 5.291608185903844e-06 22900000
426.886 5.275154014403549e-06 22910000
427.069 5.248801826994762e-06 22920000
427.253 5.197056155305664e-06 22930000
427.437 5.220496409483466e-06 22940000
427.6200000000001 5.209685316383383e-06 22950000
427.803 5.220837694128378e-06 22960000
427.986 5.210169792887791e-06 22970000
428.169 5.210343555851949e-06 22980000
428.351 5.241577699490558e-06 22990000
428.532 5.231976924231292e-06 23000000
428.717 5.211352946558683e-06 23010000
428.897 5.169986032599789e-06 23020000
429.081 5.17676377297823e-06 23030000
429.2660000000001 5.16727623191354e-06 23040000
429.449 5.151521245198581e-06 23050000
429.621 5.131696267983023e-06 23060000
429.804 5.147727672092348e-06 23070000
429.988 5.171019618558653e-06 23080000
430.169 5.185983892735903e-06 23090000
430.351 5.1571931313272e-06 23100000
430.534 5.133663789180284e-06 23110000
430.7180000000001 5.128009885854087e-06 23120000
430.903 5.129403113026161e-06 23130000
431.086 5.114641279209418e-06 23140000
431.269 5.098842825409917e-06 23150000
431.449 5.112961623528613e-06 23160000
431.6340000000001 5.115980007664986e-06 23170000
431.816 5.125497390833122e-06 23180000
432 5.155620543291494e-06 23190000
432.181 5.16881857718766e-06 23200000
432.367 5.194840998224555e-06 23210000
432.55 5.225884552492466e-06 23220000
432.7320000000001 5.193457382265003e-06 23230000
432.917 5.234861148827681e-06 23240000
433.102 5.232396810712388e-06 23250000
433.285 5.225637050546043e-06 23260000
433.472 5.249125956962481e-06 23270000
433.661 5.265951553553737e-06 23280000
433.847 5.256587268019962e-06 23290000
434.033 5.270900930237669e-06 23300000
434.222 5.309348194184825e-06 23310000
434.409 5.278480029408539e-06 23320000
434.596 5.276681891857273e-06 23330000
434.784 5.26881681234544e-06 23340000
434.969 5.26624043815819e-06 23350000
435.152 5.295535218343589e-06 23360000
435.336 5.310493896941904e-06 23370000
435.519 5.307901349343716e-06 23380000
435.703 5.2886780435996e-06 23390000
435.887 5.281016840684569e-06 23400000
436.068 5.283520910139303e-06 23410000
436.251 5.289183489222321e-06 23420000
436.4360000000001 5.323235487317746e-06 23430000
436.622 5.278219249763048e-06 23440000
436.8040000000001 5.299858128991366e-06 23450000
436.989 5.321056015097753e-06 23460000
437.171 5.336003069187229e-06 23470000
437.354 5.325731930014167e-06 23480000
437.539 5.319002911065995e-06 23490000
437.722 5.322660695735756e-06 23500000
437.909 5.302299620486734e-06 23510000
438.091 5.288259436060624e-06 23520000
438.275 5.30390190712318e-06 23530000
438.457 5.301453639862557e-06 23540000
438.641 5.291599949735674e-06 23550000
438.8220000000001 5.29885090569677e-06 23560000
439.008 5.302815705362791e-06 23570000
439.1900000000001 5.296873018891948e-06 23580000
439.3740000000001 5.363635285270344e-06 23590000
439.554 5.337099876311731e-06 23600000
439.749 5.349016189128338e-06 23610000
439.9320000000001 5.337821419653404e-06 23620000
440.113 5.32797315604438e-06 23630000
440.295 5.33102990983366e-06 23640000
440.48 5.321737195747882e-06 23650000
440.665 5.303821393279555e-06 23660000
440.8500000000001 5.311156380101009e-06 23670000
441.032 5.303649519039183e-06 23680000
441.215 5.338755533344389e-06 23690000
441.3990000000001 5.343494533047789e-06 23700000
441.5840000000001 5.332722394937996e-06 23710000
441.766 5.32000933995392e-06 23720000
441.9470000000001 5.287312888188578e-06 23730000
442.1300000000001 5.300212210051731e-06 23740000
442.313 5.239597422565847e-06 23750000
442.496 5.241463713170445e-06 23760000
442.681 5.219568692920723e-06 23770000
442.864 5.224560156615656e-06 23780000
443.046 5.220973157116517e-06 23790000
443.2300000000001 5.231341337479552e-06 23800000
443.4130000000001 5.252982043995619e-06 23810000
443.5960000000001 5.284380286784168e-06 23820000
443.777 5.314474923483726e-06 23830000
443.961 5.284355880799612e-06 23840000
444.1420000000001 5.272120923327315e-06 23850000
444.325 5.239235177188374e-06 23860000
444.5070000000001 5.196301127225625e-06 23870000
444.691 5.193317597902952e-06 23880000
444.872 5.190484802083377e-06 23890000
445.059 5.181123187756772e-06 23900000
445.242 5.187185901632863e-06 23910000
445.437 5.177279081045257e-06 23920000
445.621 5.183931036227217e-06 23930000
445.807 5.180693915936984e-06 23940000
445.9880000000001 5.186508526093072e-06 23950000
446.171 5.199772113711426e-06 23960000
446.3560000000001 5.18286896856713e-06 23970000
446.5400000000001 5.164976136567945e-06 23980000
446.725 5.153692508899024e-06 23990000
446.908 5.134191428090493e-06 24000000
447.0900000000001 5.154829585297333e-06 24010000
447.272 5.160074529575726e-06 24020000
447.4540000000001 5.180982662882998e-06 24030000
447.6380000000001 5.166121494152124e-06 24040000
447.823 5.143688227104321e-06 24050000
448.0070000000001 5.159829353966504e-06 24060000
448.189 5.139791225332514e-06 24070000
448.3720000000001 5.161036483093189e-06 24080000
448.555 5.141468284851889e-06 24090000
448.7400000000001 5.113411111214973e-06 24100000
448.927 5.09811098681121e-06 24110000
449.1220000000001 5.105914878791424e-06 24120000
449.308 5.093594378596827e-06 24130000
449.491 5.094906707814867e-06 24140000
449.677 5.103631569148527e-06 24150000
449.866 5.140215781729853e-06 24160000
450.0540000000001 5.120862992402107e-06 24170000
450.236 5.118151132129388e-06 24180000
450.4200000000001 5.105867565302553e-06 24190000
450.603 5.096124175167985e-06 24200000
450.7860000000001 5.090806918282599e-06 24210000
450.969 5.092701924393868e-06 24220000
451.1530000000001 5.064838167083205e-06 24230000
451.335 5.039561504801562e-06 24240000
451.518 5.018421554551393e-06 24250000
451.7030000000001 5.006688323417943e-06 24260000
451.898 5.035907667071426e-06 24270000
452.081 5.054069640572866e-06 24280000
452.264 5.039066316706226e-06 24290000
452.448 5.071581387327373e-06 24300000
452.6300000000001 5.059025094394273e-06 24310000
452.8140000000001 5.05247630782041e-06 24320000
452.996 5.041434781714803e-06 24330000
453.181 5.031921714750561e-06 24340000
453.3680000000001 5.008965005574485e-06 24350000
453.552 4.956175558427994e-06 24360000
453.736 4.956500151894047e-06 24370000
453.919 4.929184348437304e-06 24380000
454.111 4.90785446537299e-06 24390000
454.297 4.923235714964547e-06 24400000
454.4840000000001 4.970476075591931e-06 24410000
454.6660000000001 4.965534937525863e-06 24420000
454.8510000000001 4.969750561797005e-06 24430000
455.037 4.938311558787032e-06 24440000
455.2210000000001 4.922721633791324e-06 24450000
455.407 4.918278582111727e-06 24460000
455.59 4.89095719322036e-06 24470000
455.7720000000001 4.86453727845676e-06 24480000
455.9540000000001 4.881779449885497e-06 24490000
456.152 4.875257644074044e-06 24500000
456.335 4.907858472511886e-06 24510000
456.52 4.936646907458384e-06 24520000
456.7020000000001 4.934090603466997e-06 24530000
456.8870000000001 4.931474378648949e-06 24540000
457.073 4.966889186898418e-06 24550000
457.2620000000001 4.977215279821544e-06 24560000
457.4450000000001 4.983913222533802e-06 24570000
457.633 5.011302779433785e-06 24580000
457.8230000000001 4.986685543164875e-06 24590000
458.017 5.006182230940836e-06 24600000
458.2070000000001 5.021989362875241e-06 24610000
458.3980000000001 5.034303221545288e-06 24620000
458.5910000000001 5.02923854565033e-06 24630000
458.776 5.018672395515136e-06 24640000
458.959 5.004232560898383e-06 24650000
459.15 5.029176653762082e-06 24660000
459.34 5.019930838457026e-06 24670000
459.528 5.032308509189285e-06 24680000
459.725 5.052920009845638e-06 24690000
459.912 5.041905935287131e-06 24700000
460.095 5.084917452990328e-06 24710000
460.2809999999999 5.097841296942668e-06 24720000
460.463 5.103094135236158e-06 24730000
460.648 5.083484821647372e-06 24740000
460.831 5.060968743139356e-06 24750000
461.0120000000001 5.057119223362551e-06 24760000
461.1969999999999 5.050865324582158e-06 24770000
461.39 5.082897959049917e-06 24780000
461.576 5.081798664418713e-06 24790000
461.758 5.120860333046281e-06 24800000
461.945 5.095473763808565e-06 24810000
462.132 5.107296954076687e-06 24820000
462.316 5.109664697965365e-06 24830000
462.503 5.132930836274929e-06 24840000
462.688 5.14544305705138e-06 24850000
462.885 5.102757250683206e-06 24860000
463.069 5.067235001219575e-06 24870000
463.2569999999999 5.045236390191347e-06 24880000
463.4470000000001 5.05454294160701e-06 24890000
463.633 5.032432907677413e-06 24900000
463.815 4.996203706995128e-06 24910000
463.997 4.993393499033467e-06 24920000
464.187 4.994793349634065e-06 24930000
464.368 4.989446162582041e-06 24940000
464.55 4.963873688819035e-06 24950000
464.732 4.938031382370473e-06 24960000
464.913 4.958799970466071e-06 24970000
465.096 4.975482084126034e-06 24980000
465.277 4.96537841991748e-06 24990000
465.468 4.959046257315508e-06 25000000
465.651 4.954277275601768e-06 25010000
465.8339999999999 4.947998881167005e-06 25020000
466.017 4.959116145629496e-06 25030000
466.2 4.998391540370654e-06 25040000
466.381 4.97920273162643e-06 25050000
466.561 4.96473023720651e-06 25060000
466.752 4.941927069240815e-06 25070000
466.935 4.940828298361022e-06 25080000
467.117 4.953154168880429e-06 25090000
467.299 4.971678836909689e-06 25100000
467.4780000000001 4.962808110716728e-06 25110000
467.661 4.966034294621043e-06 25120000
467.843 4.933908030414126e-06 25130000
468.0360000000001 4.917458377288444e-06 25140000
468.217 4.916808053371836e-06 25150000
468.4 4.897455553286778e-06 25160000
468.584 4.894358293265558e-06 25170000
468.765 4.924149363526856e-06 25180000
468.946 4.952996092665591e-06 25190000
469.136 4.962518439071683e-06 25200000
469.318 4.966407480255981e-06 25210000
469.5 4.978111875837626e-06 25220000
469.684 4.982156185451729e-06 25230000
469.864 4.932135721098595e-06 25240000
470.056 4.917741185565682e-06 25250000
470.249 4.897309885596659e-06 25260000
470.432 4.909206403833183e-06 25270000
470.6140000000001 4.866288344000478e-06 25280000
470.794 4.878005104664344e-06 25290000
470.976 4.881474106110131e-06 25300000
471.167 4.90344047774681e-06 25310000
471.349 4.943239371161486e-06 25320000
471.534 4.917025528256044e-06 25330000
471.715 4.896375473361077e-06 25340000
471.895 4.86427784494612e-06 25350000
472.078 4.855407903576029e-06 25360000
472.27 4.877730399622587e-06 25370000
472.453 4.892135632926168e-06 25380000
472.637 4.879021515316494e-06 25390000
472.8200000000001 4.872915792879607e-06 25400000
473.0029999999999 4.873707230469848e-06 25410000
473.195 4.859381901269484e-06 25420000
473.38 4.862507696244673e-06 25430000
473.567 4.845961216673848e-06 25440000
473.749 4.814283262930447e-06 25450000
473.932 4.833129262297388e-06 25460000
474.129 4.826960564782677e-06 25470000
474.317 4.842756933251652e-06 25480000
474.504 4.85039023647231e-06 25490000
474.6900000000001 4.83843092447969e-06 25500000
474.874 4.840300907032409e-06 25510000
475.068 4.8848655972178e-06 25520000
475.253 4.850329776815443e-06 25530000
475.437 4.819174659042186e-06 25540000
475.621 4.820651958809287e-06 25550000
475.801 4.814760326722191e-06 25560000
475.991 4.797713943910605e-06 25570000
476.171 4.781160450312864e-06 25580000
476.353 4.788907134795048e-06 25590000
476.535 4.831055114669961e-06 25600000
476.716 4.840487927229698e-06 25610000
476.904 4.846112275682028e-06 25620000
477.087 4.851915286174484e-06 25630000
477.2690000000001 4.835417541009546e-06 25640000
477.451 4.876674397849253e-06 25650000
477.639 4.875890001119863e-06 25660000
477.8220000000001 4.871471354920438e-06 25670000
478.004 4.887334711070338e-06 25680000
478.1849999999999 4.866553257695829e-06 25690000
478.367 4.860908034440595e-06 25700000
478.559 4.859934214916694e-06 25710000
478.7400000000001 4.828562208405348e-06 25720000
478.925 4.802066805970141e-06 25730000
479.11 4.801657909683472e-06 25740000
479.3030000000001 4.776199145953488e-06 25750000
479.486 4.775350660765982e-06 25760000
479.668 4.794116953425861e-06 25770000
479.852 4.798310216457554e-06 25780000
480.049 4.819446490281477e-06 25790000
480.237 4.832161164208837e-06 25800000
480.429 4.843543747051746e-06 25810000
480.613 4.831021802160458e-06 25820000
480.807 4.808487560633653e-06 25830000
480.992 4.796823878103631e-06 25840000
481.176 4.809813755561851e-06 25850000
481.361 4.805396100500058e-06 25860000
481.56 4.7930972263782e-06 25870000
481.745 4.771202765981044e-06 25880000
481.933 4.776925428478535e-06 25890000
482.121 4.816352074831162e-06 25900000
482.312 4.831433858845285e-06 25910000
482.498 4.855338522340792e-06 25920000
482.683 4.879677012468979e-06 25930000
482.862 4.894486342202155e-06 25940000
483.055 4.902895349028335e-06 25950000
483.242 4.913427499220297e-06 25960000
483.426 4.926394314352271e-06 25970000
483.6060000000001 4.860450297320269e-06 25980000
483.797 4.845046102789262e-06 25990000
483.979 4.829148920662698e-06 26000000
484.1660000000001 4.853565300400179e-06 26010000
484.353 4.842370141227109e-06 26020000
484.543 4.831564103533604e-06 26030000
484.727 4.80875304559464e-06 26040000
484.911 4.820833099413465e-06 26050000
485.103 4.846648794490592e-06 26060000
485.285 4.849595832510413e-06 26070000
485.4660000000001 4.842695683826219e-06 26080000
485.65 4.827726459315941e-06 26090000
485.839 4.833964596062634e-06 26100000
486.02 4.846300637157608e-06 26110000
486.2 4.863426836348026e-06 26120000
486.382 4.899819047009291e-06 26130000
486.575 4.895710572301862e-06 26140000
486.755 4.892283853308524e-06 26150000
486.9350000000001 4.88636793831508e-06 26160000
487.129 4.855689744096592e-06 26170000
487.313 4.877140984629127e-06 26180000
487.4940000000001 4.882046050567583e-06 26190000
487.683 4.883490979238193e-06 26200000
487.865 4.901869842295898e-06 26210000
488.0500000000001 4.880028885801273e-06 26220000
488.2329999999999 4.849003984903215e-06 26230000
488.425 4.838862198288246e-06 26240000
488.607 4.814457810120676e-06 26250000
488.789 4.813236642906669e-06 26260000
488.9780000000001 4.789006736163552e-06 26270000
489.159 4.780915417488267e-06 26280000
489.343 4.813451153275304e-06 26290000
489.532 4.791551453554335e-06 26300000
489.711 4.796965657495138e-06 26310000
489.891 4.78460710965113e-06 26320000
490.081 4.773162068157299e-06 26330000
490.261 4.790336435124507e-06 26340000
490.441 4.78174647330872e-06 26350000
490.632 4.769847538278987e-06 26360000
490.812 4.768040055497009e-06 26370000
490.993 4.749213825624414e-06 26380000
491.173 4.735313607471341e-06 26390000
491.361 4.769135321218537e-06 26400000
491.543 4.787729554277687e-06 26410000
491.724 4.786387746192221e-06 26420000
491.9119999999999 4.830014935318281e-06 26430000
492.094 4.841559110778342e-06 26440000
492.276 4.825097999483637e-06 26450000
492.4649999999999 4.856736568773092e-06 26460000
492.6489999999999 4.851353523992022e-06 26470000
492.8389999999999 4.882816397323725e-06 26480000
493.022 4.892049787137083e-06 26490000
493.201 4.892144272207835e-06 26500000
493.393 4.88790392290657e-06 26510000
493.574 4.87835002428702e-06 26520000
493.756 4.890760433056058e-06 26530000
493.944 4.879991093862395e-06 26540000
494.124 4.882322906186482e-06 26550000
494.306 4.870752618373882e-06 26560000
494.4959999999999 4.887938641466567e-06 26570000
494.677 4.903947424445094e-06 26580000
494.8589999999999 4.933470452063009e-06 26590000
495.0489999999999 4.958475315098404e-06 26600000
495.23 4.955929525900775e-06 26610000
495.41 4.979519462865329e-06 26620000
495.598 4.982820165242264e-06 26630000
495.7789999999999 5.026746495890536e-06 26640000
495.968 5.033965701011429e-06 26650000
496.146 5.051037088852578e-06 26660000
496.329 5.023621053595186e-06 26670000
496.5169999999999 5.014058691905409e-06 26680000
496.6969999999999 5.005520698701499e-06 26690000
496.877 5.023198312692445e-06 26700000
497.0639999999999 5.017641565639684e-06 26710000
497.245 5.04465294590186e-06 26720000
497.4329999999999 5.050247605159013e-06 26730000
497.615 5.051598328339624e-06 26740000
497.795 5.048554683164451e-06 26750000
497.984 5.055367660556974e-06 26760000
498.163 5.037897600479905e-06 26770000
498.355 5.039255800730001e-06 26780000
498.5369999999999 5.005956762972434e-06 26790000
498.72 5.015964526841048e-06 26800000
498.909 5.010331291058723e-06 26810000
499.09 5.025140593478124e-06 26820000
499.279 5.005516765695963e-06 26830000
499.461 5.020053759118479e-06 26840000
499.6449999999999 5.008871015029366e-06 26850000
499.832 4.997279932321325e-06 26860000
500.0149999999999 4.986643707202397e-06 26870000


==> figs/data/ising/Gibbs_kld.dat <==
Time KLD Samples
1.015 0.3428415695655082 10000
2.167 0.3425324572250443 20000
3.411 0.332488789806026 30000
4.665000000000001 0.3187264894064509 40000
5.959 0.3048712277519404 50000
7.280000000000001 0.2924415918508855 60000
8.613 0.2806647654365926 70000
9.933 0.2693114670688924 80000
11.258 0.2590884991596986 90000
12.601 0.2506402371153498 100000
13.932 0.2427715607745078 110000
15.25 0.2348770883814479 120000
16.588 0.2278227815033015 130000
17.924 0.2212035354818839 140000
19.274 0.2141873412540535 150000
20.611 0.2080375999739711 160000
21.958 0.2024520327048083 170000
23.276 0.1970010233476309 180000
24.639 0.1919148812237855 190000
25.97 0.1871411170283696 200000
27.325 0.1823509171537551 210000
28.663 0.1777163419466675 220000
30.033 0.1734735125804462 230000
31.377 0.1695247102360381 240000
32.74299999999999 0.1655822415321391 250000
34.092 0.1619413806428323 260000
35.434 0.1587064697474935 270000
36.763 0.1555271165100385 280000
38.105 0.1524751438531537 290000
39.426 0.1495103548941708 300000
40.773 0.1464017914654353 310000
42.08499999999999 0.1434750088366534 320000
43.443 0.140836733804991 330000
44.777 0.1382005638324902 340000
46.154 0.1358191220117214 350000
47.48999999999999 0.1333581286703253 360000
48.85599999999999 0.1308269360943918 370000
50.202 0.1282602928210851 380000
51.57299999999999 0.1257187261459849 390000
52.916 0.1233985732189356 400000
54.283 0.1210981389403652 410000
55.626 0.1189883235891743 420000
56.997 0.1169893792961487 430000
58.36499999999999 0.1150657600823918 440000
59.686 0.1130767276050698 450000
60.99299999999999 0.1112283875681206 460000
62.32299999999999 0.1094981528383536 470000
63.63599999999999 0.1078452673798793 480000
64.95999999999999 0.1062279998061423 490000
66.31700000000001 0.1046371735336235 500000
67.64 0.1031191976932409 510000
68.97600000000001 0.1016936233324574 520000
70.283 0.1002753137446003 530000
71.63500000000001 0.09897769860914424 540000
72.98100000000002 0.09772619439180788 550000
74.33500000000001 0.09651062349211505 560000
75.65000000000001 0.09526264931775869 570000
77 0.09407135938679322 580000
78.31500000000001 0.09293124396498269 590000
79.63900000000002 0.09173360093124497 600000
80.97500000000001 0.09051164345858784 610000
82.304 0.08935634618731919 620000
83.63700000000001 0.08821638993141624 630000
84.98000000000002 0.08710908056271813 640000
86.313 0.08603075087825357 650000
87.68000000000001 0.08493326359472152 660000
89.00500000000001 0.08379920206946306 670000
90.32600000000001 0.08265322722205515 680000
91.676 0.08154154377689099 690000
93.00599999999999 0.08048537644328399 700000
94.33500000000001 0.07950384350931351 710000
95.676 0.07847600429204975 720000
97.01100000000001 0.07749360479777412 730000
98.339 0.07661702304107851 740000
99.65300000000001 0.07580495828361518 750000
100.987 0.07496762152196766 760000
102.35 0.07416751868881799 770000
103.687 0.073365875182149 780000
105.027 0.07257196778621505 790000
106.372 0.07172557465933964 800000
107.717 0.07086445841869252 810000
109.062 0.07003141737758183 820000
110.422 0.0692253474827997 830000
111.776 0.06841838547358788 840000
113.132 0.06760460432799685 850000
114.473 0.06682358475003158 860000
115.816 0.06601442897621379 870000
117.194 0.06518397688908185 880000
118.527 0.06439341258010509 890000
119.88 0.06360101805708077 900000
121.249 0.06283692723779365 910000
122.588 0.06211637103604503 920000
123.926 0.06137540849723505 930000
125.262 0.06066561427360859 940000
126.594 0.05999686375371458 950000
127.924 0.05933115198196924 960000
129.279 0.05869557105885304 970000
130.605 0.05808827114031858 980000
131.932 0.05754811502500765 990000
133.283 0.05701148668453651 1000000
134.61 0.05650493295160731 1010000
135.936 0.05600343554830169 1020000
137.29 0.055490901553796 1030000
138.633 0.05496925498844585 1040000
139.981 0.05446438067663046 1050000
141.291 0.05396571892719965 1060000
142.613 0.05349998556970403 1070000
143.963 0.05306861895371515 1080000
145.314 0.0526462434658731 1090000
146.665 0.05222143562866755 1100000
148.01 0.05182525656271204 1110000
149.332 0.05140970449585971 1120000
150.682 0.05099457045926124 1130000
152.014 0.05064588080144247 1140000
153.334 0.05032667972697146 1150000
154.667 0.05003661708022021 1160000
155.993 0.04973545815020294 1170000
157.318 0.04945436320562387 1180000
158.651 0.04918845724544422 1190000
159.982 0.04891754034765992 1200000
161.321 0.04865730214756435 1210000
162.663 0.04838186153519033 1220000
164.016 0.04811165415665981 1230000
165.373 0.04785906734984152 1240000
166.725 0.04759819734804286 1250000
168.077 0.04734823517503281 1260000
169.449 0.04708523254883173 1270000
170.787 0.04682110193149489 1280000
172.112 0.04654861586190779 1290000
173.457 0.04626728910719281 1300000
174.817 0.04598965857957928 1310000
176.152 0.04570484137111652 1320000
177.466 0.04540701126989793 1330000
178.779 0.04508650741146653 1340000
180.108 0.04480375023263419 1350000
181.437 0.04454474127653348 1360000
182.771 0.04427115149073794 1370000
184.107 0.04402097584811103 1380000
185.436 0.04378639777036011 1390000
186.785 0.04355923106600447 1400000
188.12 0.04334423178038004 1410000
189.443 0.04314230562341408 1420000
190.77 0.04293364028918255 1430000
192.096 0.04274546786201271 1440000
193.438 0.04257114931161445 1450000
194.779 0.04237406809601425 1460000
196.117 0.0421739741964728 1470000
197.455 0.04198307668421758 1480000
198.773 0.04177073914928975 1490000
200.091 0.04156390054086494 1500000
201.413 0.04138165507834561 1510000
202.732 0.0411679437061067 1520000
204.062 0.04093389652153723 1530000
205.409 0.04071168778990238 1540000
206.754 0.04048862560197931 1550000
208.098 0.04027907913122217 1560000
209.437 0.04005249817057798 1570000
210.78 0.03981797689737917 1580000
212.114 0.0395925639606966 1590000
213.433 0.03936433584527095 1600000
214.76 0.03914030516179679 1610000
216.105 0.03890813344883425 1620000
217.434 0.03868179705802589 1630000
218.779 0.03846741129108298 1640000
220.128 0.03826540160372825 1650000
221.468 0.03808411161448975 1660000
222.823 0.03789917178992424 1670000
224.146 0.03772070751369572 1680000
225.468 0.03754299020361427 1690000
226.805 0.03736752010063188 1700000
228.141 0.03716354947355438 1710000
229.483 0.03694784797315956 1720000
230.823 0.03672495508419189 1730000
232.199 0.03654381472326444 1740000
233.526 0.03635977752387957 1750000
234.879 0.03616489582075324 1760000
236.215 0.03597186537442243 1770000
237.56 0.03578050609106159 1780000
238.905 0.03559007681476089 1790000
240.268 0.0354073287834807 1800000
241.621 0.03523059308540109 1810000
242.95 0.03505450863785806 1820000
244.276 0.03490094702600386 1830000
245.626 0.03476090488570478 1840000
246.97 0.03460720358901571 1850000
248.313 0.03446532520951612 1860000
249.672 0.03433041100406187 1870000
251.01 0.03419952914778053 1880000
252.353 0.03406684512926652 1890000
253.693 0.03395069696355543 1900000
255.026 0.03383844430439435 1910000
256.38 0.03372098958136245 1920000
257.7309999999999 0.03358706230057668 1930000
259.0729999999999 0.03344892708347188 1940000
260.41 0.03330918058622009 1950000
261.759 0.03319249121046246 1960000
263.11 0.03308034176309682 1970000
264.443 0.03296490410200876 1980000
265.792 0.03284353639329887 1990000
267.157 0.03272712133160337 2000000
268.4949999999999 0.0326164254799205 2010000
269.823 0.0325093905914468 2020000
271.178 0.03239745142348792 2030000
272.511 0.03229013572819506 2040000
273.845 0.03217365958867006 2050000
275.179 0.03205236764888301 2060000
276.536 0.03195098341814364 2070000
277.8989999999999 0.03184587518550344 2080000
279.252 0.03174220348626956 2090000
280.614 0.03163912448276474 2100000
281.976 0.0315379515535494 2110000
283.318 0.03143900456890355 2120000
284.686 0.0313340295994421 2130000
286.043 0.03122049711517145 2140000
287.382 0.03110338714387597 2150000
288.742 0.03098227865217646 2160000
290.122 0.03085714374097459 2170000
291.445 0.03073555489822207 2180000
292.7910000000001 0.0306046311936724 2190000
294.117 0.03046910689007921 2200000
295.456 0.03033652244858526 2210000
296.796 0.0302032972249176 2220000
298.134 0.03007776493741952 2230000
299.466 0.02996570227138202 2240000
300.787 0.02985252590563867 2250000
302.124 0.02973378580749555 2260000
303.475 0.02962484309329272 2270000
304.8220000000001 0.02951109611683911 2280000
306.175 0.0293996129447776 2290000
307.535 0.02928694245394853 2300000
308.882 0.02917042671988242 2310000
310.244 0.02906423813203451 2320000
311.5890000000001 0.02895541012092174 2330000
312.93 0.02884831956380765 2340000
314.28 0.02874612529731156 2350000
315.631 0.02864973590293759 2360000
316.972 0.02855268569332549 2370000
318.313 0.0284505512812869 2380000
319.64 0.02834737125430836 2390000
320.9880000000001 0.02823605086035117 2400000
322.3200000000001 0.02812127535660012 2410000
323.6700000000001 0.02800674496825403 2420000
325.0290000000001 0.02790349744103198 2430000
326.405 0.02780480885700377 2440000
327.749 0.0277109191140989 2450000
329.1 0.0276182493725779 2460000
330.452 0.02754159681178818 2470000
331.794 0.02747927488482475 2480000
333.123 0.0274224486123153 2490000
334.4589999999999 0.02736470871757005 2500000
335.803 0.02729185313872721 2510000
337.154 0.02721822471881205 2520000
338.495 0.02714273275039953 2530000
339.8509999999999 0.02706354881538069 2540000
341.216 0.02698056599330981 2550000
342.58 0.02690650118081318 2560000
343.941 0.02682975660481966 2570000
345.283 0.02675221591141975 2580000
346.645 0.02668103659557809 2590000
348.055 0.02659733029230281 2600000
349.3869999999999 0.02650936570624012 2610000
350.715 0.02642100378315925 2620000
352.069 0.02634384518506459 2630000
353.401 0.02626356159804594 2640000
354.723 0.02617836336834449 2650000
356.055 0.026091730136454 2660000
357.381 0.02599032783571705 2670000
358.7160000000001 0.02588981109730178 2680000
360.063 0.02578969926414909 2690000
361.397 0.0256897874957978 2700000
362.7139999999999 0.02560481944509553 2710000
364.0569999999999 0.02551491692060172 2720000
365.373 0.02542029848635672 2730000
366.7149999999999 0.02532728426222924 2740000
368.042 0.02523671979051386 2750000
369.3629999999999 0.02514165303418784 2760000
370.6969999999999 0.02504299216638149 2770000
372.028 0.0249486706723279 2780000
373.3579999999999 0.02485479364404371 2790000
374.707 0.02475999396939021 2800000
376.034 0.02467499268875374 2810000
377.364 0.02460674598333557 2820000
378.716 0.02453365149920632 2830000
380.0479999999999 0.02445748025176892 2840000
381.378 0.02437270478483469 2850000
382.724 0.02428579403675136 2860000
384.054 0.02419423948814272 2870000
385.406 0.02410393102873702 2880000
386.752 0.02401854692322655 2890000
388.1089999999999 0.02394339658981455 2900000
389.462 0.0238745832980566 2910000
390.818 0.02381590920947441 2920000
392.184 0.02376528486187393 2930000
393.534 0.0237207177309708 2940000
394.901 0.02367641926150069 2950000
396.259 0.02362631729737333 2960000
397.6060000000001 0.02357005562110761 2970000
398.944 0.02351612246511446 2980000
400.29 0.02345717441351482 2990000
401.651 0.02339110532467384 3000000
403.022 0.02332324289988062 3010000
404.389 0.02325595675650215 3020000
405.74 0.02318591006578513 3030000
407.102 0.02312031892290276 3040000
408.419 0.02305510295820008 3050000
409.7449999999999 0.02299772584683531 3060000
411.077 0.02293800461522387 3070000
412.411 0.02287086836051775 3080000
413.742 0.02280546960020735 3090000
415.0600000000001 0.02274772464682053 3100000
416.372 0.02268881504216812 3110000
417.721 0.02263205127285303 3120000
419.05 0.02256791595036068 3130000
420.382 0.02249779080231454 3140000
421.734 0.02243623283897771 3150000
423.077 0.02238385603187454 3160000
424.412 0.0223294124934729 3170000
425.74 0.02227345583379006 3180000
427.049 0.02222242382780398 3190000
428.378 0.02216633981474127 3200000
429.706 0.02211602229760654 3210000
431.035 0.02206500746087245 3220000
432.373 0.02201588141020767 3230000
433.731 0.021971180461631 3240000
435.059 0.0219198980253808 3250000
436.402 0.02186712264739391 3260000
437.745 0.02180453848874105 3270000
439.083 0.021742177829027 3280000
440.416 0.02169103779193902 3290000
441.748 0.0216437562549478 3300000
443.074 0.02159648932352273 3310000
444.4040000000001 0.02154965548747053 3320000
445.7180000000001 0.02150348842810697 3330000
447.061 0.02145851856190927 3340000
448.399 0.02140724847913868 3350000
449.724 0.02135687787449204 3360000
451.0600000000001 0.02130897092382581 3370000
452.3910000000001 0.0212642299185394 3380000
453.724 0.02121893193224903 3390000
455.065 0.02117424609943254 3400000
456.405 0.02112581254759799 3410000
457.74 0.02107264976647354 3420000
459.083 0.02101998550290663 3430000
460.4179999999999 0.02096162677932445 3440000
461.751 0.02090399109131021 3450000
463.097 0.02085580390906146 3460000
464.48 0.02080465101409018 3470000
465.8009999999999 0.02075474253821203 3480000
467.116 0.02070411741026773 3490000
468.439 0.02065182886826182 3500000
469.771 0.02059915007050533 3510000
471.09 0.0205472922526567 3520000
472.4060000000001 0.02048611333156228 3530000
473.747 0.02041953153223791 3540000
475.072 0.02035368708714073 3550000
476.401 0.02027738817458364 3560000
477.735 0.02019919010013968 3570000
479.052 0.02012517786094202 3580000
480.365 0.02004829964622669 3590000
481.686 0.01997465575881254 3600000
483.01 0.01989818168960756 3610000
484.341 0.01982533502357839 3620000
485.688 0.01975259201130559 3630000
487.025 0.01968291685028846 3640000
488.369 0.01961617271460776 3650000
489.703 0.01955455279851057 3660000
491.048 0.01949202429808082 3670000
492.375 0.01942707485802705 3680000
493.7029999999999 0.01936816689519421 3690000
495.03 0.01930967908383644 3700000
496.354 0.0192538781616354 3710000
497.6709999999999 0.01919685575516443 3720000
498.983 0.01913980612449131 3730000
500.304 0.01908604445972925 3740000


==> figs/data/ising/LMCMC_kld.dat <==
Time KLD Samples
1.016 0.3428415695655082 10000
2.173 0.3425324572250443 20000
3.418 0.332488789806026 30000
4.675000000000001 0.3187264894064509 40000
5.97 0.3048712277519404 50000
7.291000000000001 0.2924415918508855 60000
8.622 0.2806647654365926 70000
9.940000000000001 0.2693114670688924 80000
11.283 0.2590884991596986 90000
12.623 0.2506402371153498 100000
13.939 0.2427715607745078 110000
15.266 0.2348770883814479 120000
16.59 0.2278227815033015 130000
17.937 0.2212035354818839 140000
19.289 0.2141873412540535 150000
20.631 0.2080375999739711 160000
21.976 0.2024520327048083 170000
23.296 0.1970010233476309 180000
24.655 0.1919148812237855 190000
25.978 0.1871411170283696 200000
27.335 0.1823509171537551 210000
28.67300000000001 0.1777163419466675 220000
30.041 0.1734735125804462 230000
31.377 0.1695247102360381 240000
32.737 0.1655822415321391 250000
34.06699999999999 0.1619413806428323 260000
35.422 0.1587064697474935 270000
36.745 0.1555271165100385 280000
38.09200000000001 0.1524751438531537 290000
39.41500000000001 0.1495103548941708 300000
40.754 0.1464017914654353 310000
42.081 0.1434750088366534 320000
43.43300000000001 0.140836733804991 330000
44.77500000000001 0.1382005638324902 340000
46.152 0.1358191220117214 350000
47.492 0.1333581286703253 360000
48.856 0.1308269360943918 370000
50.199 0.1282602928210851 380000
51.563 0.1257187261459849 390000
52.90500000000001 0.1233985732189356 400000
54.271 0.1210981389403652 410000
55.611 0.1189883235891743 420000
56.978 0.1169893792961487 430000
58.357 0.1150657600823918 440000
59.683 0.1130767276050698 450000
60.98400000000001 0.1112283875681206 460000
62.315 0.1094981528383536 470000
63.621 0.1078452673798793 480000
64.95999999999998 0.1062279998061423 490000
66.295 0.1046371735336235 500000
67.62799999999999 0.1031191976932409 510000
68.96899999999999 0.1016936233324574 520000
70.286 0.1002753137446003 530000
71.646 0.09897769860914424 540000
72.98100000000001 0.09772619439180788 550000
74.32799999999999 0.09651062349211505 560000
75.65000000000001 0.09526264931775869 570000
76.96599999999999 0.09407135938679322 580000
78.31 0.09293124396498269 590000
79.626 0.09173360093124497 600000
80.96300000000001 0.09051164345858784 610000
82.307 0.08935634618731919 620000
83.62499999999999 0.08821638993141624 630000
84.967 0.08710908056271813 640000
86.301 0.08603075087825357 650000
87.639 0.08493326359472152 660000
88.985 0.08379920206946306 670000
90.30999999999999 0.08265322722205515 680000
91.642 0.08154154377689099 690000
92.97499999999999 0.08048537644328399 700000
94.30199999999999 0.07950384350931351 710000
95.643 0.07847600429204975 720000
96.97299999999998 0.07749360479777412 730000
98.28399999999999 0.07661702304107851 740000
99.61599999999999 0.07580495828361518 750000
100.952 0.07496762152196766 760000
102.303 0.07416751868881799 770000
103.646 0.073365875182149 780000
104.992 0.07257196778621505 790000
106.328 0.07172557465933964 800000
107.688 0.07086445841869252 810000
109.028 0.07003141737758183 820000
110.398 0.0692253474827997 830000
111.748 0.06841838547358788 840000
113.094 0.06760460432799685 850000
114.436 0.06682358475003158 860000
115.77 0.06601442897621379 870000
117.152 0.06518397688908185 880000
118.495 0.06439341258010509 890000
119.846 0.06360101805708077 900000
121.207 0.06283692723779365 910000
122.551 0.06211637103604503 920000
123.886 0.06137540849723505 930000
125.209 0.06066561427360859 940000
126.541 0.05999686375371458 950000
127.872 0.05933115198196924 960000
129.227 0.05869557105885304 970000
130.549 0.05808827114031858 980000
131.874 0.05754811502500765 990000
133.229 0.05701148668453651 1000000
134.553 0.05650493295160731 1010000
135.871 0.05600343554830169 1020000
137.231 0.055490901553796 1030000
138.57 0.05496925498844585 1040000
139.905 0.05446438067663046 1050000
141.229 0.05396571892719965 1060000
142.551 0.05349998556970403 1070000
143.887 0.05306861895371515 1080000
145.246 0.0526462434658731 1090000
146.581 0.05222143562866755 1100000
147.921 0.05182525656271204 1110000
149.247 0.05140970449585971 1120000
150.573 0.05099457045926124 1130000
151.93 0.05064588080144247 1140000
153.249 0.05032667972697146 1150000
154.579 0.05003661708022021 1160000
155.909 0.04973545815020294 1170000
157.241 0.04945436320562387 1180000
158.562 0.04918845724544422 1190000
159.901 0.04891754034765992 1200000
161.2250000000001 0.04865730214756435 1210000
162.578 0.04838186153519033 1220000
163.931 0.04811165415665981 1230000
165.275 0.04785906734984152 1240000
166.635 0.04759819734804286 1250000
167.981 0.04734823517503281 1260000
169.34 0.04708523254883173 1270000
170.687 0.04682110193149489 1280000
172.013 0.04654861586190779 1290000
173.344 0.04626728910719281 1300000
174.692 0.04598965857957928 1310000
176.066 0.04570484137111652 1320000
177.386 0.04540701126989793 1330000
178.693 0.04508650741146653 1340000
180.009 0.04480375023263419 1350000
181.347 0.04454474127653348 1360000
182.684 0.04427115149073794 1370000
184.006 0.04402097584811103 1380000
185.353 0.04378639777036011 1390000
186.686 0.04355923106600447 1400000
188.03 0.04334423178038004 1410000
189.347 0.04314230562341408 1420000
190.672 0.04293364028918255 1430000
192.007 0.04274546786201271 1440000
193.347 0.04257114931161445 1450000
194.68 0.04237406809601425 1460000
196.015 0.0421739741964728 1470000
197.34 0.04198307668421758 1480000
198.666 0.04177073914928975 1490000
199.978 0.04156390054086494 1500000
201.29 0.04138165507834561 1510000
202.619 0.0411679437061067 1520000
203.944 0.04093389652153723 1530000
205.273 0.04071168778990238 1540000
206.63 0.04048862560197931 1550000
207.962 0.04027907913122217 1560000
209.303 0.04005249817057798 1570000
210.656 0.03981797689737917 1580000
211.9750000000001 0.0395925639606966 1590000
213.303 0.03936433584527095 1600000
214.634 0.03914030516179679 1610000
215.976 0.03890813344883425 1620000
217.308 0.03868179705802589 1630000
218.652 0.03846741129108298 1640000
219.987 0.03826540160372825 1650000
221.33 0.03808411161448975 1660000
222.661 0.03789917178992424 1670000
223.98 0.03772070751369572 1680000
225.306 0.03754299020361427 1690000
226.6370000000001 0.03736752010063188 1700000
227.961 0.03716354947355438 1710000
229.312 0.03694784797315956 1720000
230.638 0.03672495508419189 1730000
231.961 0.03654381472326444 1740000
233.303 0.03635977752387957 1750000
234.691 0.03616489582075324 1760000
236.021 0.03597186537442243 1770000
237.382 0.03578050609106159 1780000
238.729 0.03559007681476089 1790000
240.088 0.0354073287834807 1800000
241.444 0.03523059308540109 1810000
242.777 0.03505450863785806 1820000
244.108 0.03490094702600386 1830000
245.45 0.03476090488570478 1840000
246.797 0.03460720358901571 1850000
248.142 0.03446532520951612 1860000
249.488 0.03433041100406187 1870000
250.828 0.03419952914778053 1880000
252.167 0.03406684512926652 1890000
253.509 0.03395069696355543 1900000
254.858 0.03383844430439435 1910000
256.198 0.03372098958136245 1920000
257.5449999999999 0.03358706230057668 1930000
258.895 0.03344892708347188 1940000
260.2309999999999 0.03330918058622009 1950000
261.588 0.03319249121046246 1960000
262.9209999999999 0.03308034176309682 1970000
264.2549999999999 0.03296490410200876 1980000
265.604 0.03284353639329887 1990000
266.954 0.03272712133160337 2000000
268.2859999999999 0.0326164254799205 2010000
269.625 0.0325093905914468 2020000
270.965 0.03239745142348792 2030000
272.292 0.03229013572819506 2040000
273.631 0.03217365958867006 2050000
274.96 0.03205236764888301 2060000
276.315 0.03195098341814364 2070000
277.672 0.03184587518550344 2080000
279.025 0.03174220348626956 2090000
280.391 0.03163912448276474 2100000
281.7339999999999 0.0315379515535494 2110000
283.078 0.03143900456890355 2120000
284.438 0.0313340295994421 2130000
285.7909999999999 0.03122049711517145 2140000
287.132 0.03110338714387597 2150000
288.475 0.03098227865217646 2160000
289.813 0.03085714374097459 2170000
291.147 0.03073555489822207 2180000
292.544 0.0306046311936724 2190000
293.864 0.03046910689007921 2200000
295.195 0.03033652244858526 2210000
296.536 0.0302032972249176 2220000
297.872 0.03007776493741952 2230000
299.203 0.02996570227138202 2240000
300.512 0.02985252590563867 2250000
301.836 0.02973378580749555 2260000
303.181 0.02962484309329272 2270000
304.526 0.02951109611683911 2280000
305.867 0.0293996129447776 2290000
307.231 0.02928694245394853 2300000
308.578 0.02917042671988242 2310000
309.929 0.02906423813203451 2320000
311.28 0.02895541012092174 2330000
312.6260000000001 0.02884831956380765 2340000
313.971 0.02874612529731156 2350000
315.327 0.02864973590293759 2360000
316.665 0.02855268569332549 2370000
318.011 0.0284505512812869 2380000
319.339 0.02834737125430836 2390000
320.674 0.02823605086035117 2400000
322.027 0.02812127535660012 2410000
323.3860000000001 0.02800674496825403 2420000
324.738 0.02790349744103198 2430000
326.111 0.02780480885700377 2440000
327.455 0.0277109191140989 2450000
328.797 0.0276182493725779 2460000
330.154 0.02754159681178818 2470000
331.492 0.02747927488482475 2480000
332.8099999999999 0.0274224486123153 2490000
334.145 0.02736470871757005 2500000
335.4939999999999 0.02729185313872721 2510000
336.846 0.02721822471881205 2520000
338.1829999999999 0.02714273275039953 2530000
339.5269999999999 0.02706354881538069 2540000
340.902 0.02698056599330981 2550000
342.261 0.02690650118081318 2560000
343.605 0.02682975660481966 2570000
344.954 0.02675221591141975 2580000
346.309 0.02668103659557809 2590000
347.679 0.02659733029230281 2600000
349.041 0.02650936570624012 2610000
350.422 0.02642100378315925 2620000
351.7669999999999 0.02634384518506459 2630000
353.098 0.02626356159804594 2640000
354.4399999999999 0.02617836336834449 2650000
355.772 0.026091730136454 2660000
357.103 0.02599032783571705 2670000
358.437 0.02588981109730178 2680000
359.778 0.02578969926414909 2690000
361.1089999999999 0.0256897874957978 2700000
362.4329999999999 0.02560481944509553 2710000
363.748 0.02551491692060172 2720000
365.0639999999999 0.02542029848635672 2730000
366.4299999999999 0.02532728426222924 2740000
367.7559999999999 0.02523671979051386 2750000
369.0889999999999 0.02514165303418784 2760000
370.413 0.02504299216638149 2770000
371.742 0.0249486706723279 2780000
373.084 0.02485479364404371 2790000
374.4229999999999 0.02475999396939021 2800000
375.7569999999999 0.02467499268875374 2810000
377.104 0.02460674598333557 2820000
378.446 0.02453365149920632 2830000
379.7769999999999 0.02445748025176892 2840000
381.102 0.02437270478483469 2850000
382.454 0.02428579403675136 2860000
383.788 0.02419423948814272 2870000
385.1269999999999 0.02410393102873702 2880000
386.485 0.02401854692322655 2890000
387.831 0.02394339658981455 2900000
389.166 0.0238745832980566 2910000
390.5339999999999 0.02381590920947441 2920000
391.8969999999999 0.02376528486187393 2930000
393.24 0.0237207177309708 2940000
394.613 0.02367641926150069 2950000
395.962 0.02362631729737333 2960000
397.3099999999999 0.02357005562110761 2970000
398.647 0.02351612246511446 2980000
399.9769999999999 0.02345717441351482 2990000
401.325 0.02339110532467384 3000000
402.691 0.02332324289988062 3010000
404.045 0.02325595675650215 3020000
405.393 0.02318591006578513 3030000
406.7309999999999 0.02312031892290276 3040000
408.105 0.02305510295820008 3050000
409.417 0.02299772584683531 3060000
410.768 0.02293800461522387 3070000
412.104 0.02287086836051775 3080000
413.44 0.02280546960020735 3090000
414.763 0.02274772464682053 3100000
416.077 0.02268881504216812 3110000
417.412 0.02263205127285303 3120000
418.745 0.02256791595036068 3130000
420.086 0.02249779080231454 3140000
421.4469999999999 0.02243623283897771 3150000
422.8 0.02238385603187454 3160000
424.127 0.0223294124934729 3170000
425.458 0.02227345583379006 3180000
426.764 0.02222242382780398 3190000
428.103 0.02216633981474127 3200000
429.417 0.02211602229760654 3210000
430.75 0.02206500746087245 3220000
432.118 0.02201588141020767 3230000
433.462 0.021971180461631 3240000
434.7929999999999 0.0219198980253808 3250000
436.135 0.02186712264739391 3260000
437.469 0.02180453848874105 3270000
438.797 0.021742177829027 3280000
440.1300000000001 0.02169103779193902 3290000
441.473 0.0216437562549478 3300000
442.8120000000001 0.02159648932352273 3310000
444.133 0.02154965548747053 3320000
445.45 0.02150348842810697 3330000
446.791 0.02145851856190927 3340000
448.13 0.02140724847913868 3350000
449.451 0.02135687787449204 3360000
450.783 0.02130897092382581 3370000
452.109 0.0212642299185394 3380000
453.451 0.02121893193224903 3390000
454.785 0.02117424609943254 3400000
456.123 0.02112581254759799 3410000
457.467 0.02107264976647354 3420000
458.8020000000001 0.02101998550290663 3430000
460.134 0.02096162677932445 3440000
461.4709999999999 0.02090399109131021 3450000
462.807 0.02085580390906146 3460000
464.145 0.02080465101409018 3470000
465.488 0.02075474253821203 3480000
466.854 0.02070411741026773 3490000
468.179 0.02065182886826182 3500000
469.493 0.02059915007050533 3510000
470.809 0.0205472922526567 3520000
472.147 0.02048611333156228 3530000
473.4829999999999 0.02041953153223791 3540000
474.806 0.02035368708714073 3550000
476.15 0.02027738817458364 3560000
477.467 0.02019919010013968 3570000
478.783 0.02012517786094202 3580000
480.115 0.02004829964622669 3590000
481.432 0.01997465575881254 3600000
482.753 0.01989818168960756 3610000
484.095 0.01982533502357839 3620000
485.432 0.01975259201130559 3630000
486.775 0.01968291685028846 3640000
488.107 0.01961617271460776 3650000
489.45 0.01955455279851057 3660000
490.801 0.01949202429808082 3670000
492.116 0.01942707485802705 3680000
493.4479999999999 0.01936816689519421 3690000
494.776 0.01930967908383644 3700000
496.0869999999999 0.0192538781616354 3710000
497.404 0.01919685575516443 3720000
498.725 0.01913980612449131 3730000
500.034 0.01908604445972925 3740000


==> figs/data/ising/LMH_kld.dat <==
Time KLD Samples
1.514 0.3188712180557648 10000
2.908 0.3151685104134133 20000
4.697 0.3037098953790686 30000
6.532000000000001 0.2903366858652037 40000
8.395999999999999 0.2777824696629045 50000
10.287 0.2650826254798002 60000
11.829 0.2544533611867955 70000
13.72 0.2456113227060771 80000
15.634 0.2360714934127534 90000
17.177 0.2277440268135563 100000
19.086 0.2195570708491991 110000
20.986 0.2110794693566213 120000
22.543 0.2030124624181945 130000
24.455 0.1956498347381178 140000
26.362 0.1893673846289794 150000
27.902 0.1832869056788801 160000
29.793 0.1778408518820822 170000
31.706 0.1727753269068595 180000
33.237 0.1677899660450326 190000
35.156 0.1630538736311764 200000
37.032 0.1587675684771349 210000
38.581 0.1543859501939477 220000
40.48500000000001 0.1500495425597472 230000
42.38200000000001 0.145980885693409 240000
43.941 0.1422243341740431 250000
45.853 0.1385711930665519 260000
47.41499999999999 0.1352345467115593 270000
49.342 0.131966825108714 280000
51.107 0.128973830421688 290000
52.67 0.1263252511596659 300000
54.57700000000001 0.1238427514719001 310000
56.13200000000001 0.1215593178341887 320000
57.881 0.1196670964542282 330000
59.785 0.1177692673633851 340000
61.343 0.1159050926442028 350000
63.211 0.1141222806858548 360000
64.77 0.112207592205745 370000
66.45500000000001 0.1105457195662446 380000
67.99200000000002 0.108819583861513 390000
69.866 0.1071432074911631 400000
71.399 0.1053532399629337 410000
73.13600000000001 0.1034844719488452 420000
74.67900000000002 0.1017363106291937 430000
76.39400000000001 0.100191610962965 440000
77.90600000000001 0.09863162559482168 450000
79.73400000000001 0.09713671197106931 460000
81.23800000000001 0.09563610529815708 470000
82.764 0.09416272961880402 480000
84.489 0.09272821222851521 490000
86.01299999999999 0.09142587571327526 500000
87.70500000000001 0.09016173596879805 510000
89.214 0.08891937230537224 520000
90.89099999999999 0.08757488662411535 530000
92.41199999999999 0.08624819385279427 540000
93.93899999999999 0.08482989747068419 550000
95.59899999999999 0.08344503214260808 560000
97.13299999999998 0.08217019963993473 570000
98.82300000000001 0.08097946507146105 580000
100.367 0.0799423165208878 590000
102.033 0.07885278199043673 600000
103.567 0.07776444260274842 610000
105.25 0.07666155252551422 620000
106.778 0.07562136391740634 630000
108.325 0.07451984956617097 640000
110.003 0.07341025345972869 650000
111.515 0.07230771532310257 660000
113.322 0.07122864407111429 670000
114.853 0.07014592935912486 680000
116.543 0.06918875092325598 690000
118.08 0.06830932007655728 700000
119.604 0.06745020997172275 710000
121.413 0.06662495511323331 720000
122.934 0.06580238851242813 730000
124.599 0.06508655024504977 740000
126.129 0.06442523606165841 750000
127.781 0.06370186859960209 760000
129.289 0.06301655358801092 770000
130.826 0.06236865198080001 780000
132.504 0.06172053596570029 790000
134.028 0.06108285333628098 800000
135.734 0.06045406942403532 810000
137.249 0.05980831668736349 820000
138.912 0.05915201983567236 830000
140.44 0.05847553131134587 840000
141.977 0.05785933575372983 850000
143.793 0.05727109147557437 860000
145.336 0.05670462459184041 870000
147.018 0.05616509740426465 880000
148.538 0.05567534996901315 890000
150.205 0.05514145187234643 900000
151.718 0.05463054175321035 910000
153.394 0.05410991500364298 920000
154.91 0.0535890163768277 930000
156.417 0.05303868542151256 940000
158.073 0.05252325917415929 950000
159.602 0.0519828449657173 960000
161.279 0.05146716421254049 970000
162.813 0.05092987747871611 980000
164.502 0.0504291668858956 990000
166.014 0.04996514868043675 1000000
167.55 0.04951081847937397 1010000
169.235 0.04907955057962019 1020000
170.769 0.04867528531169153 1030000
172.453 0.04825593100845817 1040000
173.97 0.04778155160977448 1050000
175.638 0.04728771093810832 1060000
177.177 0.04681346647639284 1070000
178.858 0.04635554903165538 1080000
180.362 0.04595558049122412 1090000
181.894 0.04558369142875109 1100000
183.562 0.04524200468569888 1110000
185.098 0.0448891293283422 1120000
186.764 0.04452813988593747 1130000
188.293 0.04413788587617187 1140000
189.992 0.04377633804230991 1150000
191.535 0.04345471736717765 1160000
193.058 0.04311318478382379 1170000
194.723 0.04279278954778806 1180000
196.258 0.04250791745116926 1190000
197.93 0.04219763121002769 1200000
199.457 0.04188734724083197 1210000
201.155 0.04156625821276645 1220000
202.696 0.04123181543003573 1230000
204.235 0.04089887347717672 1240000
205.924 0.04061976853713128 1250000
207.482 0.04036656089202242 1260000
209.173 0.04013480547652215 1270000
210.707 0.0398844341401467 1280000
212.394 0.03965566134655382 1290000
213.918 0.0394240124097605 1300000
215.596 0.03921504129155429 1310000
217.132 0.03903874065125183 1320000
218.654 0.03883206843290086 1330000
220.334 0.03861951479942019 1340000
221.869 0.03839182149845201 1350000
223.541 0.03816176273450787 1360000
225.073 0.03792460263314356 1370000
226.873 0.03769686470144996 1380000
228.392 0.03748072722007583 1390000
229.924 0.03726845037787765 1400000
231.626 0.03704517259207013 1410000
233.168 0.03684087536497239 1420000
234.852 0.03666715582649036 1430000
236.379 0.0365130725693337 1440000
238.062 0.03633980692998753 1450000
239.6 0.03616064403070703 1460000
241.138 0.03596199914003781 1470000
242.816 0.03576532638524498 1480000
244.336 0.03554581740386282 1490000
246.017 0.0353290842576522 1500000
247.537 0.03512962257819553 1510000
249.202 0.03489094754778678 1520000
250.727 0.03466181578897484 1530000
252.272 0.03440680069389646 1540000
253.955 0.03414475801219115 1550000
255.488 0.03389777050240969 1560000
257.174 0.03366766959329273 1570000
258.71 0.03341463148618613 1580000
260.385 0.03316001051944157 1590000
261.909 0.0328935842477853 1600000
263.586 0.03264634863101095 1610000
265.121 0.03240739661791331 1620000
266.656 0.0321791672539742 1630000
268.348 0.03196822877009223 1640000
269.881 0.0317650370684086 1650000
271.56 0.03155291294357565 1660000
273.079 0.03135463727945266 1670000
274.747 0.03118869458584676 1680000
276.286 0.03102132066168772 1690000
277.8410000000001 0.03086769502859912 1700000
279.534 0.03070189380678686 1710000
281.059 0.0305124298857175 1720000
282.742 0.03030308128651172 1730000
284.275 0.03008917635300513 1740000
285.9690000000001 0.02988727822918637 1750000
287.506 0.02969887971005886 1760000
289.198 0.02950888663290781 1770000
290.751 0.02930630437238644 1780000
292.301 0.02909383578036079 1790000
293.9830000000001 0.02889869690309275 1800000
295.5170000000001 0.02871416017324009 1810000
297.1770000000001 0.02852311326068041 1820000
298.7 0.02833300193155954 1830000
300.3890000000001 0.02816286660828712 1840000
301.8950000000001 0.02799902877622898 1850000
303.5570000000001 0.02783791654277389 1860000
305.068 0.02768312068277535 1870000
306.5840000000001 0.02754531217760386 1880000
308.253 0.02742186954672467 1890000
309.7610000000001 0.02728759825715853 1900000
311.42 0.02714084498452006 1910000
312.9450000000001 0.02698551649595233 1920000
314.6010000000001 0.02684919216676377 1930000
316.112 0.02672582635227005 1940000
317.6610000000001 0.0265823087318101 1950000
319.3490000000001 0.02646020594529157 1960000
320.91 0.02634304769899638 1970000
322.609 0.02622918988924167 1980000
324.139 0.02610919276085691 1990000
325.8390000000001 0.0259890454050978 2000000
327.3840000000001 0.02586781345825693 2010000
328.927 0.0257388618473629 2020000
330.5910000000001 0.02559319758388208 2030000
332.1290000000001 0.0254495318964463 2040000
333.828 0.02530532181623199 2050000
335.383 0.02516541519082859 2060000
337.087 0.02503860562553079 2070000
338.628 0.02490303282024181 2080000
340.3390000000001 0.02476361120536295 2090000
341.873 0.02461848315891407 2100000
343.412 0.02447051835668826 2110000
345.08 0.02433892046584759 2120000
346.606 0.02420966860064154 2130000
348.2790000000001 0.02408024628174055 2140000
349.801 0.02396276351165596 2150000
351.455 0.02385674187755767 2160000
352.989 0.02376052143783783 2170000
354.531 0.02364775286395158 2180000
356.342 0.02352693081703655 2190000
357.859 0.02342096998846781 2200000
359.536 0.02332022054405654 2210000
361.065 0.02321661501111945 2220000
362.7319999999999 0.02310616013502825 2230000
364.258 0.02300145687672687 2240000
365.771 0.02290780913897597 2250000
367.435 0.02281845645397509 2260000
368.952 0.02273414015932278 2270000
370.609 0.02265437317314105 2280000
372.128 0.02257487917479814 2290000
373.775 0.02248164935051452 2300000
375.307 0.0223939242157716 2310000
376.979 0.02231693864796212 2320000
378.509 0.02223143113634556 2330000
380.041 0.02213867389923769 2340000
381.705 0.02204678876294959 2350000
383.217 0.021965132977741 2360000
384.891 0.02188668862506279 2370000
386.419 0.02180002117666474 2380000
388.099 0.02171282261921964 2390000
389.638 0.02163019859974536 2400000
391.172 0.02154948998759308 2410000
392.869 0.02146996523830349 2420000
394.4119999999999 0.02139684020920234 2430000
396.097 0.02132177162988119 2440000
397.627 0.02125008493528149 2450000
399.278 0.02117535405056294 2460000
400.798 0.02109790063578615 2470000
402.331 0.02101761538674036 2480000
403.994 0.02092965758108693 2490000
405.509 0.02084954770652878 2500000
407.187 0.0207653056568022 2510000
408.719 0.02068880773519595 2520000
410.409 0.02062917602136802 2530000
411.948 0.02057007886320582 2540000
413.5 0.02050305037567705 2550000
415.183 0.02043699322302809 2560000
416.7430000000001 0.0203584399666821 2570000
418.433 0.02028295312942022 2580000
419.976 0.02022294241892509 2590000
421.6630000000001 0.02016457389622719 2600000
423.216 0.02010753355639278 2610000
424.9220000000001 0.02004510181627798 2620000
426.4640000000001 0.01998031302134735 2630000
428.02 0.01991708966835526 2640000
429.723 0.01985887739443238 2650000
431.267 0.01979519777591096 2660000
432.956 0.01973102665319587 2670000
434.5010000000001 0.01966218145549211 2680000
436.1890000000001 0.01959951228267292 2690000
437.7200000000001 0.01954032866640915 2700000
439.2400000000001 0.01947444215038721 2710000
440.907 0.01940761280022538 2720000
442.4410000000001 0.01935197170986425 2730000
444.126 0.01929468238339897 2740000
445.6490000000001 0.01923312452169658 2750000
447.3240000000001 0.01917452588597289 2760000
448.8540000000001 0.01911544390024615 2770000
450.3860000000001 0.01906073892731086 2780000
452.0650000000001 0.01900487993743876 2790000
453.604 0.01893544555185972 2800000
455.2830000000001 0.01886704725488561 2810000
456.8310000000001 0.01879307670383109 2820000
458.5490000000001 0.01871805751631334 2830000
460.087 0.01864095026221887 2840000
461.631 0.01856488711237608 2850000
463.3200000000001 0.01848494756891002 2860000
464.876 0.01841107005023591 2870000
466.552 0.01833287175663588 2880000
468.088 0.01825535910955727 2890000
469.7670000000001 0.01817940649646451 2900000
471.296 0.01810772305668472 2910000
472.946 0.01803813107775693 2920000
474.4510000000001 0.01796546964692589 2930000
475.966 0.0178971339352474 2940000
477.6550000000001 0.01783174540900108 2950000
479.198 0.01776201678026791 2960000
480.88 0.01769130958361363 2970000
482.404 0.01761632517440652 2980000
484.072 0.01754668892935156 2990000
485.615 0.01747652516239331 3000000
487.159 0.01740495330299824 3010000
488.8290000000001 0.01734142848225361 3020000
490.373 0.01728148140590681 3030000
492.0599999999999 0.01722268790693754 3040000
493.6059999999999 0.01716361898841269 3050000
495.302 0.01710702244700435 3060000
496.837 0.01704673968885805 3070000
498.373 0.0169885079289845 3080000
500.043 0.01693532165202929 3090000


==> figs/data/webkb-cornell-r5-c6-mh-i3-gor-2-400_kld.dat <==
Time KLD Samples
3.368 0.1633942099147166 10000
5.116000000000001 0.09974992711336352 20000
6.876000000000001 0.07041526326752699 30000
8.700000000000001 0.05440079455862475 40000
10.508 0.04418512365979871 50000
12.408 0.03704295556972612 60000
14.157 0.03188093034514078 70000
15.793 0.02780164737296438 80000
17.549 0.02494246512893415 90000
19.273 0.02234448234185805 100000
20.889 0.02024089806907201 110000
22.513 0.01871735965836954 120000
24.233 0.01719735713346348 130000
25.853 0.01598062247327997 140000
27.561 0.01498433750846361 150000
29.19 0.01394505982041458 160000
30.918 0.01317072156504915 170000
32.51799999999999 0.01255238331436929 180000
34.206 0.0119150638337536 190000
35.82600000000001 0.01136182502592482 200000
37.45 0.01078135468237933 210000
39.15400000000001 0.01036500495475931 220000
40.76200000000001 0.009960752561912648 230000
42.45400000000001 0.009557696031911499 240000
44.078 0.009198715352814 250000
45.791 0.00882335218687165 260000
47.39099999999999 0.008477010161340247 270000
49.007 0.008164703467695876 280000
50.723 0.0079219703547657 290000
52.371 0.007673145881057115 300000
54.08300000000001 0.007406064024298284 310000
55.719 0.007158029267102546 320000
57.435 0.006929751177751976 330000
59.047 0.006708085997045009 340000
60.771 0.006488145719197176 350000
62.40000000000001 0.006293630322975618 360000
64.11999999999999 0.006117256074318326 370000
65.73999999999999 0.0060091492639385 380000
67.35600000000001 0.005869072657051032 390000
69.07599999999999 0.005736037802373378 400000
70.7 0.005588779026524291 410000
72.404 0.005470959656431045 420000
74.02000000000001 0.00533811328168967 430000
75.75200000000001 0.005204724114643038 440000
77.37700000000001 0.005106951516630629 450000
79.01300000000002 0.005015540976292901 460000
80.70500000000001 0.004912803734944276 470000
82.33700000000002 0.004807187051300853 480000
84.053 0.004708568217582014 490000
85.65700000000001 0.004605407191163304 500000
87.35300000000001 0.004518391262583529 510000
88.95300000000002 0.004432997161593913 520000
90.65700000000001 0.004356398076689818 530000
92.273 0.004276404258069562 540000
93.90199999999999 0.004194217701864475 550000
95.58199999999999 0.004128287598462379 560000
97.20599999999999 0.004051639015808258 570000
98.92999999999999 0.003974216445119721 580000
100.534 0.00389963772916081 590000
102.234 0.003833565553957439 600000
103.858 0.00377578758203537 610000
105.566 0.003732601349369002 620000
107.182 0.003667833135100676 630000
108.807 0.003595944918321671 640000
110.531 0.003529545025144286 650000
112.143 0.003457330446135946 660000
113.875 0.003386724414275974 670000
115.475 0.003327852705251109 680000
117.155 0.003283379480824483 690000
118.783 0.003235608619481901 700000
120.499 0.003199884491537585 710000
122.111 0.003163520251178655 720000
123.719 0.003122305403280917 730000
125.444 0.003073020009413463 740000
127.08 0.003043032073220618 750000
128.84 0.003000130385485997 760000
130.464 0.00295524138469794 770000
132.192 0.002911818926170066 780000
133.784 0.002867260705333042 790000
135.384 0.002832923707808119 800000
137.088 0.002809355932488706 810000
138.716 0.002781187379200923 820000
140.444 0.002760588448103183 830000
142.097 0.002722886970363087 840000
143.813 0.002680472095281541 850000
145.453 0.002649548978277809 860000
147.185 0.002608009128257367 870000
148.805 0.002580854126039872 880000
150.449 0.002569694860638875 890000
152.185 0.002548360909177393 900000
153.829 0.002518104513139238 910000
155.541 0.002489134487087925 920000
157.182 0.002454258753578852 930000
158.938 0.002421959775619945 940000
160.57 0.002399315477856069 950000
162.294 0.002376978346061155 960000
163.938 0.002352336420116535 970000
165.554 0.002324725728629343 980000
167.254 0.002292922980104144 990000
168.858 0.002263479720136093 1000000
170.566 0.002242163539191797 1010000
172.17 0.002222748120354013 1020000
173.915 0.002201503217454909 1030000
175.535 0.002181746795371079 1040000
177.243 0.002162270964676983 1050000
178.851 0.002142228383445177 1060000
180.467 0.00211878198147772 1070000
182.199 0.002102248408914052 1080000
183.807 0.002080982694021393 1090000
185.539 0.002056023911377299 1100000
187.163 0.00203780118414566 1110000
188.904 0.00201401854860626 1120000
190.532 0.001989717944742934 1130000
192.26 0.001973559473188021 1140000
193.892 0.001957017810446101 1150000
195.536 0.001941914157115397 1160000
197.28 0.001923871652037726 1170000
198.916 0.001912783735939687 1180000
200.628 0.001895958093086773 1190000
202.248 0.001875936856453605 1200000
204.016 0.001858193427345757 1210000
205.657 0.001846263129468043 1220000
207.285 0.001838443152563092 1230000
209.001 0.00182641300426569 1240000
210.625 0.001814866805286844 1250000
212.349 0.001795169060305854 1260000
213.977 0.001776305922090827 1270000
215.717 0.001768843870140264 1280000
217.345 0.001757208975218658 1290000
219.077 0.001743485744143626 1300000
220.697 0.001730217606387022 1310000
222.346 0.001717165513768481 1320000
224.062 0.001703475908705138 1330000
225.69 0.001696224901129038 1340000
227.414 0.001679506562275672 1350000
229.05 0.001661956383523396 1360000
230.778 0.001649964281924072 1370000
232.414 0.00163898288611002 1380000
234.05 0.001626028877040396 1390000
235.778 0.001616014365145268 1400000
237.419 0.00160292153573065 1410000
239.135 0.001587263855766675 1420000
240.755 0.001580443428903111 1430000
242.475 0.001574647474523061 1440000
244.119 0.001567697285223607 1450000
245.899 0.001561196271109118 1460000
247.523 0.001545895857762557 1470000
249.231 0.001530686187280149 1480000
251.071 0.00151612743038758 1490000
252.683 0.001505859534561474 1500000
254.408 0.001494597951269638 1510000
256.028 0.001482607640645957 1520000
257.752 0.00147229010831777 1530000
259.392 0.001459891411272421 1540000
261.164 0.001447371077494535 1550000
262.7999999999999 0.001438455741506406 1560000
264.4159999999999 0.00143197452418221 1570000
266.148 0.001425429628972427 1580000
267.7839999999999 0.001415973295746666 1590000
269.497 0.001408945709157173 1600000
271.117 0.001405228911345843 1610000
272.8489999999999 0.001394905700373155 1620000
274.473 0.001383096386403824 1630000
276.1769999999999 0.001377780315566117 1640000
277.829 0.001369678717846629 1650000
279.465 0.001364850334740341 1660000
281.1729999999999 0.001358324533332232 1670000
282.7889999999999 0.001349806409940715 1680000
284.505 0.001343989812772663 1690000
286.13 0.00134099752347448 1700000
287.846 0.001337820956813673 1710000
289.438 0.001330386821133402 1720000
291.042 0.001319792698998673 1730000
292.75 0.001308156049326072 1740000
294.37 0.001298764524860209 1750000
296.074 0.001289883234203463 1760000
297.686 0.001281987145722149 1770000
299.39 0.001276913035267413 1780000
301.027 0.001273697987464497 1790000
302.759 0.001266225992991333 1800000
304.395 0.001258842830995067 1810000
306.011 0.001253687970319456 1820000
307.743 0.001246196500638652 1830000
309.367 0.001237344808338738 1840000
311.075 0.001233941746208381 1850000
312.703 0.00122558169288461 1860000
314.431 0.001220187839536936 1870000
316.0509999999999 0.001214264608696469 1880000
317.7640000000001 0.001212710417334472 1890000
319.396 0.001208585477226406 1900000
321.036 0.001199795947356075 1910000
322.768 0.001196467056054213 1920000
324.388 0.001188928550540992 1930000
326.104 0.001181223891824371 1940000
327.712 0.001175245401939503 1950000
329.416 0.001167938213456323 1960000
331.032 0.001163403933541653 1970000
332.648 0.00116071252078453 1980000
334.3729999999999 0.001156830029722097 1990000
336.0009999999999 0.001154784371566482 2000000
337.7449999999999 0.001150745993302072 2010000
339.369 0.001146353909581209 2020000
341.0969999999999 0.001141012862591157 2030000
342.7369999999999 0.001136366145699256 2040000
344.453 0.001133447395175085 2050000
346.073 0.001128429881482633 2060000
347.705 0.001119792802895918 2070000
349.3939999999999 0.001114680638931152 2080000
350.994 0.001109174799852182 2090000
352.742 0.001100537365153021 2100000
354.366 0.00109416822269935 2110000
356.074 0.001088722560549491 2120000
357.686 0.00108495177924163 2130000
359.41 0.001079353118982377 2140000
361.018 0.001076330160200988 2150000
362.6499999999999 0.001070782372873097 2160000
364.3699999999999 0.001067502519053925 2170000
366.0029999999999 0.001062220607982961 2180000
367.7389999999999 0.001058223565291697 2190000
369.3669999999999 0.001054594974112451 2200000
371.0989999999999 0.001049882015617189 2210000
372.7309999999999 0.001046193932289424 2220000
374.4509999999999 0.001041248707037992 2230000
376.059 0.001037979941215481 2240000
377.667 0.001033225688246124 2250000
379.3789999999999 0.001030212214526736 2260000
380.988 0.001023986671368155 2270000
382.6759999999999 0.001018073439869712 2280000
384.284 0.001014049541346623 2290000
385.9999999999999 0.001010242005106626 2300000
387.6319999999999 0.001007064803944105 2310000
389.2679999999999 0.001003239303143634 2320000
391.008 0.0009981255769554841 2330000
392.636 0.0009929998892203823 2340000
394.34 0.0009893066250838591 2350000
395.964 0.0009858131992673102 2360000
397.7089999999999 0.0009816102248304361 2370000
399.3449999999999 0.0009751931364463638 2380000
401.0729999999999 0.0009723545238556476 2390000
402.693 0.0009696412705553069 2400000
404.301 0.0009664588548994432 2410000
406.0289999999999 0.0009604451289352935 2420000
407.677 0.0009576205338778133 2430000
409.393 0.0009535057590988741 2440000
411.033 0.000949017611605937 2450000
412.765 0.0009446755341829993 2460000
414.402 0.000939986498289202 2470000
416.122 0.0009375060703905347 2480000
417.766 0.0009352380327270673 2490000
419.418 0.0009310289026430519 2500000
421.13 0.0009303513772315348 2510000
422.758 0.0009273869857808715 2520000
424.498 0.0009223183300640568 2530000
426.102 0.0009170782707758987 2540000
427.814 0.0009131906354733029 2550000
429.443 0.0009070604237716344 2560000
431.171 0.0009045607950808203 2570000
432.795 0.0009015197605252466 2580000
434.407 0.0008991676313917557 2590000
436.127 0.0008953012679342294 2600000
437.755 0.0008917513314492489 2610000
439.515 0.0008875532742462428 2620000
441.127 0.0008837975145520543 2630000
442.819 0.000882176630889962 2640000
444.439 0.0008786945292005492 2650000
446.196 0.0008751787736040149 2660000
447.816 0.0008741705474419451 2670000
449.44 0.0008731268613407068 2680000
451.148 0.0008722632831024636 2690000
452.756 0.0008695542503332875 2700000
454.448 0.0008672037015723016 2710000
456.044 0.0008627220283267257 2720000
457.736 0.0008578176680062269 2730000
459.348 0.0008531773941630128 2740000
460.9809999999999 0.0008506376353533734 2750000
462.6969999999999 0.0008449974184816547 2760000
464.317 0.00084019088222877 2770000
466.0569999999999 0.000836237311981128 2780000
467.6969999999999 0.0008347982988188598 2790000
469.401 0.000832313824960944 2800000
471.013 0.0008304451977534155 2810000
472.7329999999999 0.000826984190835826 2820000
474.345 0.0008230135489989975 2830000
475.957 0.0008193403108783195 2840000
477.678 0.0008139837391152338 2850000
479.286 0.0008114657530564225 2860000
481.018 0.0008102369422141534 2870000
482.658 0.0008078008279294358 2880000
484.39 0.0008063609679887575 2890000
486.01 0.0008027699743291673 2900000
487.734 0.0007981962497277045 2910000
489.37 0.0007931929371339004 2920000
491.006 0.0007923001967535698 2930000
492.734 0.0007889455873633682 2940000
494.367 0.0007888840674013704 2950000
496.103 0.0007856854286805993 2960000
497.7069999999999 0.0007824077211587478 2970000
499.455 0.0007803637135028553 2980000
501.063 0.0007783536016155798 2990000
502.6949999999999 0.0007748053228631521 3000000
504.4069999999999 0.0007726383973857929 3010000
506.0509999999999 0.0007694460688808239 3020000
507.759 0.0007674816502343814 3030000
509.368 0.0007646156069458285 3040000
511.1559999999999 0.0007623177702774826 3050000
512.78 0.0007634773223446929 3060000
514.528 0.0007619246406915829 3070000
516.1800000000001 0.0007610070050425495 3080000
517.8199999999999 0.0007590960430397819 3090000
519.5640000000001 0.0007564297856543844 3100000
521.22 0.0007553860854922072 3110000
522.96 0.0007548426055479988 3120000
524.624 0.0007526007898049127 3130000
526.385 0.0007499898135209078 3140000
528.001 0.0007497397777423101 3150000
529.7089999999999 0.0007496076442949965 3160000
531.369 0.0007460217326561366 3170000
533.0169999999999 0.0007436423634814957 3180000
534.7330000000001 0.0007414034639767154 3190000
536.361 0.0007374846443129427 3200000
538.093 0.0007361518880188438 3210000
539.725 0.0007325130391534302 3220000
541.4620000000001 0.0007291600969721503 3230000
543.106 0.0007259758698547983 3240000
544.838 0.0007249816972150246 3250000
546.462 0.0007228513193028557 3260000
548.114 0.0007214186000040153 3270000
549.87 0.0007185356907606029 3280000
551.51 0.0007169442591907561 3290000
553.2099999999999 0.0007151564268656581 3300000
554.8580000000001 0.0007130331976001607 3310000
556.622 0.0007122651686412689 3320000
558.2430000000001 0.0007105950612265439 3330000
559.971 0.0007098431402845963 3340000
561.611 0.000707634692097366 3350000
563.231 0.0007038030182984497 3360000
564.9549999999999 0.0007008577149540643 3370000
566.579 0.0006973964364300975 3380000
568.319 0.0006952510697480634 3390000
569.9469999999999 0.0006919770720677431 3400000
571.679 0.0006904101022168861 3410000
573.3000000000002 0.0006902665486638801 3420000
575.016 0.0006879759683859956 3430000
576.6680000000001 0.0006858178231921512 3440000
578.3240000000002 0.0006836270908012809 3450000
580.0400000000001 0.0006818303379755035 3460000
581.7040000000001 0.0006794019297878109 3470000
583.5240000000001 0.0006776957006120365 3480000
585.2280000000001 0.0006755184007381957 3490000
587.0160000000001 0.0006745492502278001 3500000
588.7000000000002 0.0006744406605592447 3510000
590.405 0.0006716057744326552 3520000
592.189 0.0006692415158386078 3530000
593.8730000000002 0.0006662219488052103 3540000
595.6690000000001 0.00066483840784528 3550000
597.341 0.0006641696452563595 3560000
599.0410000000001 0.0006632212903636917 3570000
600.665 0.0006615327456779844 3580000
602.397 0.0006597267125943147 3590000
604.0170000000002 0.000657603133570373 3600000
605.746 0.0006569017026952065 3610000
607.3780000000002 0.0006549965982120662 3620000
608.998 0.0006531356785355332 3630000
610.734 0.0006533240859151588 3640000
612.378 0.0006515777904234946 3650000
614.114 0.000650720097500007 3660000
615.734 0.0006495451760569592 3670000
617.4940000000001 0.0006470872904356019 3680000
619.1220000000001 0.000646551489249364 3690000
620.8220000000001 0.000645156192855565 3700000
622.4590000000001 0.0006440392951853555 3710000
624.099 0.0006419992002989093 3720000
625.7910000000001 0.0006412936418008566 3730000
627.399 0.0006400694171837677 3740000
629.115 0.0006387118135391847 3750000
630.7430000000002 0.0006358537979854039 3760000
632.455 0.0006351859493665879 3770000
634.075 0.0006336118341116835 3780000
635.6790000000001 0.000631520688389996 3790000
637.4040000000001 0.0006293357543170982 3800000
639.0160000000001 0.0006280588148846207 3810000
640.7320000000001 0.0006255437309061841 3820000
642.3480000000001 0.0006234499332849927 3830000
644.0680000000002 0.0006225056052218894 3840000
645.688 0.0006215565595230387 3850000
647.3920000000002 0.0006183166245158345 3860000
649.0240000000001 0.0006163558098637125 3870000
650.6400000000002 0.0006145669978644439 3880000
652.3440000000001 0.0006120419043561633 3890000
653.9490000000001 0.0006094380924860307 3900000
655.6650000000001 0.0006071045574191687 3910000
657.2930000000001 0.0006057567427418537 3920000
659.021 0.0006049403080922374 3930000
660.633 0.000604163699592708 3940000
662.373 0.0006034631221982999 3950000
664.001 0.0006026314046493996 3960000
665.605 0.0006020268425722198 3970000
667.3049999999999 0.0006010550271427416 3980000
668.918 0.0006001613982058718 3990000
670.6260000000001 0.0005980390808893597 4000000
672.2379999999999 0.0005966368764634164 4010000
673.9380000000001 0.000595871682895654 4020000
675.5700000000001 0.0005937930538919502 4030000
677.1899999999999 0.0005922922680027162 4040000
678.91 0.0005908114997099264 4050000
680.526 0.0005893681451681555 4060000
682.2620000000001 0.0005875664450331484 4070000
683.87 0.0005871022557399625 4080000
685.5669999999999 0.0005857806449818455 4090000
687.1949999999999 0.0005843771990877747 4100000
688.9350000000001 0.0005833947302945739 4110000
690.5549999999999 0.0005825781289892951 4120000
692.187 0.0005819871970330466 4130000
693.895 0.000581550244711453 4140000
695.5070000000001 0.0005799252603642929 4150000
697.187 0.0005787310967647203 4160000
698.8109999999999 0.0005769868391130338 4170000
700.543 0.0005746617250744338 4180000
702.1600000000001 0.0005736123514638824 4190000
703.772 0.0005722513660115269 4200000
705.4800000000001 0.0005717113623218006 4210000
707.08 0.0005711555172795539 4220000
708.8200000000002 0.0005690900491014294 4230000
710.46 0.0005679761156348412 4240000
712.172 0.0005669796828863772 4250000
713.7800000000001 0.000565206732844403 4260000
715.5200000000001 0.0005640896367467286 4270000
717.117 0.000561446227384472 4280000
718.7330000000002 0.0005600065300979173 4290000
720.4409999999999 0.0005580203365179732 4300000
722.0690000000002 0.0005563768528947913 4310000
723.7569999999999 0.0005558346415937112 4320000
725.365 0.0005545579281570826 4330000
727.077 0.0005528192179151911 4340000
728.693 0.0005517526821244513 4350000
730.4089999999999 0.0005504130106330368 4360000
732.037 0.0005490467532085765 4370000
733.65 0.0005483188231888969 4380000
735.3820000000001 0.0005471452039437659 4390000
737.006 0.0005465024845881455 4400000
738.7499999999999 0.0005463743325326278 4410000
740.3819999999999 0.0005449043578361297 4420000
742.1099999999999 0.0005438686493628655 4430000
743.7459999999999 0.0005431620363604525 4440000
745.478 0.000543164565660253 4450000
747.1139999999999 0.0005427449890490491 4460000
748.758 0.0005416536095700893 4470000
750.4830000000001 0.0005408018644484593 4480000
752.079 0.0005397253775198801 4490000
753.819 0.0005382313399556202 4500000
755.4309999999999 0.0005374477244454749 4510000
757.1229999999999 0.0005366483159079916 4520000
758.751 0.0005354731487874456 4530000
760.5069999999998 0.0005341231001483945 4540000
762.1109999999999 0.000532832224654514 4550000
763.751 0.0005319070723323073 4560000
765.4839999999999 0.0005301990676485771 4570000
767.104 0.0005297375216870476 4580000
768.8040000000001 0.0005287809150186831 4590000
770.4200000000001 0.0005272787841166025 4600000
772.148 0.000525826190366193 4610000
773.736 0.0005240151727968765 4620000
775.452 0.0005219967781798622 4630000
777.0960000000001 0.0005201946480017928 4640000
778.7040000000001 0.0005188374028125553 4650000
780.4160000000001 0.0005173997710428833 4660000
782.033 0.0005178017701028399 4670000
783.729 0.0005169240939323103 4680000
785.345 0.0005172912497917809 4690000
787.0649999999999 0.0005159746722453348 4700000
788.677 0.0005149574090381253 4710000
790.2930000000001 0.0005140319335249222 4720000
792.029 0.0005127678432607754 4730000
793.641 0.0005117809144372264 4740000
795.361 0.0005105748385619254 4750000
796.978 0.0005091059018824977 4760000
798.71 0.0005081257559482426 4770000
800.338 0.0005070501411141282 4780000
802.0419999999999 0.0005063233942316468 4790000
803.6419999999999 0.0005063903743290417 4800000
805.25 0.0005053128517872399 4810000
806.99 0.0005043403137656971 4820000
808.6179999999999 0.0005033115935827984 4830000
810.3339999999999 0.0005019580166011305 4840000
811.974 0.0005013652257438126 4850000
813.687 0.0005008047303047045 4860000
815.311 0.0005002382887809676 4870000
817.0110000000001 0.0004993940427671567 4880000
818.643 0.0004979251662628584 4890000
820.263 0.0004973505964915069 4900000
821.967 0.0004971262813063841 4910000
823.571 0.0004965410397021787 4920000
825.2950000000001 0.0004957965643059414 4930000
826.8829999999999 0.0004951959299790805 4940000
828.587 0.0004955520663680844 4950000
830.2080000000001 0.000495367028071317 4960000
831.9480000000001 0.0004941181586173796 4970000
833.576 0.0004933218445230712 4980000
835.2040000000001 0.0004927383662744143 4990000
836.924 0.0004916557293498142 5000000
838.5360000000002 0.0004903299050921696 5010000
840.272 0.0004891418588879533 5020000
841.8880000000001 0.0004889062661020229 5030000
843.5960000000001 0.0004876515128332727 5040000
845.2370000000001 0.0004868021999045666 5050000
846.849 0.0004858888398621771 5060000
848.5490000000001 0.000485066424902836 5070000
850.169 0.0004837793379101546 5080000
851.8850000000001 0.0004837222453581878 5090000
853.5210000000001 0.0004827468282338783 5100000
855.229 0.0004822760529689324 5110000
856.8450000000001 0.0004818493348089256 5120000
858.5650000000001 0.0004820088992844709 5130000
860.1770000000001 0.0004811448353169653 5140000
861.794 0.0004807862395363974 5150000
863.486 0.0004807739088475473 5160000
865.0940000000001 0.0004801090063298541 5170000
866.818 0.0004789718303895393 5180000
868.4380000000001 0.0004782312009377308 5190000
870.1460000000001 0.0004780564139329766 5200000
871.7620000000001 0.0004773355964226663 5210000
873.498 0.0004761156725199048 5220000
875.086 0.0004753283612830326 5230000
876.7180000000001 0.0004750402438414489 5240000
878.4190000000001 0.0004741912671440773 5250000
880.043 0.0004733842056095555 5260000
881.735 0.0004732098800507456 5270000
883.3430000000001 0.000472696443689531 5280000
885.067 0.0004726639307724132 5290000
886.6670000000001 0.0004726574932873283 5300000
888.407 0.0004720468123000067 5310000
890.027 0.0004709672651945169 5320000
891.6310000000001 0.000469763541092538 5330000
893.3600000000001 0.0004687217067011077 5340000
895.0000000000001 0.0004675666824151168 5350000
896.7040000000001 0.0004667936061970773 5360000
898.3360000000001 0.0004656545941213689 5370000
900.1000000000001 0.0004649793030829182 5380000
901.7280000000001 0.0004638992196949961 5390000
903.4240000000001 0.0004627196152889233 5400000
905.0480000000001 0.0004623367465017517 5410000
906.6680000000001 0.0004611864252902707 5420000
908.3600000000001 0.0004598963504416851 5430000
909.9730000000002 0.0004586855222129607 5440000
911.681 0.0004583506410345156 5450000
913.2930000000002 0.0004582238434341478 5460000
915.013 0.0004573458199207626 5470000
916.6290000000002 0.000456268045618631 5480000
918.3650000000001 0.0004552927524575083 5490000
919.997 0.0004547442580850163 5500000
921.6569999999999 0.0004535024080706194 5510000
923.385 0.0004523384115819688 5520000
925.0179999999999 0.000451981717575766 5530000
926.746 0.0004520786055821566 5540000
928.386 0.000451956117567574 5550000
930.126 0.000451127214562518 5560000
931.7500000000001 0.0004495458619510809 5570000
933.482 0.0004485768897823037 5580000
935.09 0.0004477462091286513 5590000
936.698 0.0004465800522056567 5600000
938.4259999999999 0.0004456859097894682 5610000
940.034 0.0004450241283963891 5620000
941.7429999999999 0.0004439499084461271 5630000
943.367 0.0004438288168286332 5640000
945.099 0.000443024738186271 5650000
946.699 0.000441745976729475 5660000
948.319 0.0004411440245788942 5670000
950.0310000000001 0.0004399580696968801 5680000
951.6429999999999 0.0004389808773830989 5690000
953.3389999999999 0.0004386591625474702 5700000
954.9589999999999 0.000438773215135272 5710000
956.679 0.0004387771063549048 5720000
958.2920000000001 0.0004380417008507855 5730000
960.0200000000001 0.0004366601946017144 5740000
961.6720000000001 0.0004359996451792097 5750000
963.3200000000001 0.000434799661023164 5760000
965.048 0.0004329963219939665 5770000
966.6800000000001 0.0004318046537741994 5780000
968.3920000000001 0.0004313004419042354 5790000
969.9880000000001 0.0004309555804992494 5800000
971.7080000000001 0.0004305513744775567 5810000
973.321 0.0004295880593507836 5820000
975.0170000000001 0.000428607403189436 5830000
976.6450000000001 0.0004276826934368379 5840000
978.273 0.0004266866147754035 5850000
979.9890000000001 0.0004257535036991342 5860000
981.593 0.0004246488553824952 5870000
983.3130000000001 0.0004236166458894438 5880000
984.913 0.0004235888817752086 5890000
986.6209999999999 0.0004229342656329928 5900000
988.241 0.0004217993609525909 5910000
989.8739999999999 0.0004204973783943005 5920000
991.574 0.0004202470030979293 5930000
993.202 0.0004196521213594852 5940000
994.9139999999999 0.000418977397593662 5950000
996.53 0.0004184887003101004 5960000
998.25 0.0004176944005416649 5970000
999.8659999999999 0.0004170437655249833 5980000
1001.562 0.0004164503156329603 5990000


==> figs/data/webkb-cornell-r5-c6-mh-i5-gor-2-400_kld.dat <==
Time KLD Samples
3.068000000000001 0.1775577805421951 10000
4.4 0.1176675819714476 20000
5.856 0.08659439830011134 30000
7.24 0.06771334520214521 40000
8.604000000000001 0.05535321632540986 50000
10.088 0.04666954842864025 60000
11.468 0.04104634262400282 70000
12.821 0.03587724815277137 80000
14.309 0.03222739406572194 90000
15.665 0.02915940492599866 100000
17.045 0.02667583846439858 110000
18.389 0.02448794041782123 120000
19.717 0.02260556753350782 130000
21.053 0.02098271784653238 140000
22.365 0.01958384840566399 150000
23.701 0.01828084035809765 160000
25.049 0.01719166882156786 170000
26.397 0.01625346154336598 180000
27.741 0.0154769052462527 190000
29.074 0.01481511828636966 200000
30.398 0.01412104815235729 210000
31.714 0.01340379560859081 220000
33.046 0.01283463086971669 230000
34.378 0.01228328655757329 240000
35.626 0.01180244557510479 250000
36.95 0.01135415726076379 260000
38.26200000000001 0.01104225338866569 270000
39.57 0.01067742301465599 280000
40.89000000000001 0.01031255544933156 290000
42.20200000000001 0.009973021884229934 300000
43.546 0.009580516339184591 310000
44.879 0.009261862501124223 320000
46.119 0.009010846110041139 330000
47.45499999999999 0.008727027795801881 340000
48.78299999999999 0.008394957461284647 350000
50.09099999999999 0.008117150003085261 360000
51.443 0.00790097652933607 370000
52.77099999999999 0.007770259805171988 380000
54.095 0.007560945449287705 390000
55.451 0.007340949511387821 400000
56.795 0.007147086808902301 410000
58.04300000000001 0.006936291521122728 420000
59.42299999999999 0.006739789893668507 430000
60.763 0.006558871538546334 440000
62.1 0.006423166652252578 450000
63.432 0.006304087414861555 460000
64.764 0.006153390493906107 470000
66.08799999999999 0.006031316146794857 480000
67.404 0.005921158120010138 490000
68.636 0.005788780532354681 500000
69.97199999999999 0.005663287423986388 510000
71.312 0.005527549930548931 520000
72.63200000000001 0.005398760146452795 530000
73.96000000000001 0.005305034135690909 540000
75.28399999999999 0.005203778971988932 550000
76.60000000000001 0.005104896298242947 560000
77.95300000000002 0.005035870257171999 570000
79.18500000000002 0.004948613915635852 580000
80.49300000000001 0.004872538682798953 590000
81.83700000000002 0.004782248345639961 600000
83.14900000000002 0.004665820830890488 610000
84.473 0.004559111309115569 620000
85.79300000000001 0.004497456713440878 630000
87.117 0.004436864388199375 640000
88.441 0.004348976349211432 650000
89.68100000000001 0.004276309972346968 660000
90.997 0.004219719646704887 670000
92.32899999999999 0.004179513582455955 680000
93.68199999999999 0.004121062036120237 690000
95.02199999999999 0.004053974331227353 700000
96.36199999999999 0.003988929640895118 710000
97.70599999999999 0.003935309509246532 720000
99.02199999999999 0.003882130483453451 730000
100.346 0.003830486505107021 740000
101.574 0.003774261278637418 750000
102.882 0.003703722983953998 760000
104.214 0.003659836904626718 770000
105.538 0.003616552695146336 780000
106.85 0.00357616848815574 790000
108.17 0.003534071412687219 800000
109.507 0.003485789239806841 810000
110.827 0.003432378346620656 820000
112.039 0.003393893086341146 830000
113.355 0.003342300617473745 840000
114.691 0.003304292672234036 850000
116.019 0.003275044757160716 860000
117.355 0.003228705141739776 870000
118.699 0.003191932437770584 880000
120.023 0.003160887201408063 890000
121.371 0.003141052430820404 900000
122.615 0.003123768073535618 910000
123.951 0.003101942048201651 920000
125.28 0.003064449176026605 930000
126.616 0.003028488705998598 940000
127.932 0.002994708664930447 950000
129.248 0.002971328043813126 960000
130.576 0.002950127199138616 970000
131.896 0.002925635339630445 980000
133.24 0.002900449437768692 990000
134.46 0.002868799376203842 1000000
135.78 0.002838902461552118 1010000
137.116 0.002802159471665001 1020000
138.468 0.002768877004898815 1030000
139.816 0.002748925093174773 1040000
141.157 0.002723230010064856 1050000
142.477 0.002704199545740498 1060000
143.809 0.002667246251826339 1070000
145.045 0.002636983010026032 1080000
146.361 0.002612607787688963 1090000
147.685 0.002591761592697884 1100000
149.029 0.002568545643242434 1110000
150.373 0.002544319666157793 1120000
151.733 0.002522629585604854 1130000
153.089 0.002508049645903629 1140000
154.413 0.002485433781597207 1150000
155.621 0.002464209377580504 1160000
156.954 0.00244789422359858 1170000
158.282 0.002427469974911087 1180000
159.614 0.002401838745579759 1190000
160.938 0.002380004895265108 1200000
162.258 0.002369245082101745 1210000
163.59 0.002351239059152818 1220000
164.894 0.002327662443869429 1230000
166.13 0.002306297884733787 1240000
167.45 0.002278977913633485 1250000
168.77 0.002260274739418233 1260000
170.078 0.002234317676627085 1270000
171.422 0.002219961930055311 1280000
172.73 0.002201798724622429 1290000
174.043 0.00218720438407268 1300000
175.371 0.002172233051567903 1310000
176.687 0.002161604918794001 1320000
177.919 0.002153510331575164 1330000
179.295 0.002134392601459796 1340000
180.647 0.002119881287236616 1350000
181.951 0.00210520805918829 1360000
183.287 0.00208870892149638 1370000
184.623 0.002075906728267313 1380000
185.939 0.002055286917499435 1390000
187.267 0.002042220062312284 1400000
188.503 0.002028040914977762 1410000
189.84 0.002016098438737198 1420000
191.184 0.001997268228295103 1430000
192.512 0.001982328154269383 1440000
193.848 0.001963911457296132 1450000
195.164 0.00194789397171024 1460000
196.492 0.001935455124569431 1470000
197.836 0.001927399847405022 1480000
199.056 0.001912983486559538 1490000
200.38 0.001901126717892649 1500000
201.72 0.001892343185353706 1510000
203.056 0.001887270567212133 1520000
204.368 0.001884732202711001 1530000
205.709 0.001872924954127697 1540000
207.041 0.001859379254541444 1550000
208.373 0.001850154340346195 1560000
209.617 0.001839677977577071 1570000
210.941 0.001829717359468522 1580000
212.281 0.001814266697808967 1590000
213.605 0.001802583522812836 1600000
214.921 0.001795272117432665 1610000
216.253 0.001790030340080646 1620000
217.585 0.001780377141435942 1630000
218.917 0.001767411622202077 1640000
220.149 0.001752472547508933 1650000
221.4940000000001 0.001741179687708101 1660000
222.8100000000001 0.001732875218122972 1670000
224.1180000000001 0.001727324539045048 1680000
225.4220000000001 0.001720932826133471 1690000
226.734 0.001710844339886656 1700000
228.082 0.001698909007314744 1710000
229.418 0.001688213572570787 1720000
230.7380000000001 0.001676720763123913 1730000
231.966 0.001664204033802636 1740000
233.314 0.001655369953225834 1750000
234.662 0.001649605264203526 1760000
236.006 0.0016439631731967 1770000
237.327 0.001631957390108593 1780000
238.659 0.001622379721696163 1790000
240.0230000000001 0.001613388501094175 1800000
241.331 0.001606252894110424 1810000
242.551 0.00159609299328195 1820000
243.883 0.001591685621482372 1830000
245.2070000000001 0.001588295647173078 1840000
246.571 0.001581861171087739 1850000
247.919 0.001572494411457174 1860000
249.351 0.001565140309973221 1870000
250.783 0.001560948557267786 1880000
252.151 0.001554315307670958 1890000
253.368 0.00154577042368809 1900000
254.688 0.001536410669703964 1910000
256 0.001531715294123947 1920000
257.328 0.00153206802994517 1930000
258.656 0.001526812243724757 1940000
259.992 0.001520911610911946 1950000
261.316 0.001513427680091598 1960000
262.664 0.001507329528524142 1970000
263.912 0.001500411601016232 1980000
265.248 0.001495192784482083 1990000
266.588 0.001492687982469223 2000000
267.912 0.001484427254682605 2010000
269.257 0.001477228684809331 2020000
270.601 0.001468786376391707 2030000
271.949 0.001464779546693522 2040000
273.269 0.001460372035854495 2050000
274.609 0.001453047659309887 2060000
275.833 0.001445545654498557 2070000
277.165 0.001441571540042536 2080000
278.517 0.001433447293687049 2090000
279.849 0.001426823370589534 2100000
281.1729999999999 0.001419419288344595 2110000
282.513 0.001409885899550221 2120000
283.829 0.001401460703826598 2130000
285.15 0.00139514759483666 2140000
286.386 0.001390837316968344 2150000
287.702 0.00138621348077143 2160000
289.018 0.00137706086824764 2170000
290.3460000000001 0.00137192152012744 2180000
291.6540000000001 0.001371055192274671 2190000
292.966 0.001368253440152824 2200000
294.2860000000001 0.001361020901993606 2210000
295.6180000000001 0.001352219023029435 2220000
296.8580000000001 0.001344923848856113 2230000
298.19 0.001339132143972195 2240000
299.5180000000001 0.00133037583418055 2250000
300.814 0.001324615119296099 2260000
302.159 0.001318380018880802 2270000
303.4830000000001 0.001314761796539466 2280000
304.799 0.00131033242724271 2290000
306.1630000000001 0.001305381892909955 2300000
307.367 0.001294822400405705 2310000
308.691 0.001285912826375339 2320000
310.027 0.001280507069168017 2330000
311.343 0.001272725413562705 2340000
312.659 0.001262563947741822 2350000
313.967 0.001257689507245942 2360000
315.2990000000001 0.001251590727736654 2370000
316.639 0.001247254895771683 2380000
317.8840000000001 0.001242729057502866 2390000
319.22 0.001237822586950085 2400000
320.556 0.001233839303354289 2410000
321.9040000000001 0.001227788722148002 2420000
323.212 0.001224194801772588 2430000
324.5240000000001 0.001223590315467476 2440000
325.8680000000001 0.001220432967157223 2450000
327.2040000000001 0.001214274052712967 2460000
328.4400000000001 0.001209934011457594 2470000
329.764 0.001204041051735044 2480000
331.084 0.001197357381338538 2490000
332.4160000000001 0.001189044950688207 2500000
333.737 0.0011832522924286 2510000
335.049 0.001177954003507518 2520000
336.373 0.001171031688068042 2530000
337.717 0.001166065151574524 2540000
339.045 0.001159150136159135 2550000
340.289 0.001154668746593923 2560000
341.645 0.001149991457763884 2570000
342.973 0.001146145668634134 2580000
344.309 0.001142389200271047 2590000
345.649 0.001136573552852671 2600000
346.9930000000001 0.001131850639610709 2610000
348.329 0.001125258081903867 2620000
349.67 0.001120185387673512 2630000
350.898 0.001117597621681765 2640000
352.214 0.001112017929218854 2650000
353.554 0.001108938699877389 2660000
354.874 0.001104688216050373 2670000
356.198 0.001099028242303324 2680000
357.526 0.001096047956476394 2690000
358.842 0.001089807655565543 2700000
360.174 0.001083707914107921 2710000
361.494 0.00107854159939858 2720000
362.718 0.001072211814565918 2730000
364.062 0.001069572953304185 2740000
365.387 0.001066532985114078 2750000
366.6949999999999 0.001062894635419211 2760000
368.035 0.001061093049196202 2770000
369.403 0.00105846768231505 2780000
370.723 0.001054173170359887 2790000
372.059 0.001050600448677951 2800000
373.275 0.001046963593037704 2810000
374.579 0.001045142289155772 2820000
375.927 0.001041697089526664 2830000
377.259 0.00103686363166628 2840000
378.5829999999999 0.001030846350938603 2850000
379.911 0.001028065173210138 2860000
381.236 0.001025063555770527 2870000
382.564 0.001020189318143714 2880000
383.816 0.001017358531325701 2890000
385.144 0.001012615558814101 2900000
386.456 0.001008595595960265 2910000
387.792 0.00100602354653845 2920000
389.132 0.001003117833020443 2930000
390.468 0.0009987955279492048 2940000
391.816 0.0009939216413261281 2950000
393.16 0.0009892645903244353 2960000
394.468 0.0009851390015723218 2970000
395.688 0.0009817900314889395 2980000
397.001 0.0009788360204619801 2990000
398.321 0.0009758914646564809 3000000
399.633 0.0009723007665907005 3010000
400.977 0.0009712146117727818 3020000
402.293 0.0009680205496166261 3030000
403.6369999999999 0.000965567088810221 3040000
404.961 0.0009638042125376606 3050000
406.193 0.0009599333851829235 3060000
407.513 0.000955543081137484 3070000
408.821 0.0009514574301910083 3080000
410.157 0.0009469008404436645 3090000
411.481 0.000943473956692569 3100000
412.821 0.0009399134115179748 3110000
414.138 0.0009376102847181027 3120000
415.462 0.0009342935353805804 3130000
416.6740000000001 0.0009298265545820914 3140000
417.982 0.0009263833335327106 3150000
419.306 0.0009222900295654265 3160000
420.63 0.0009203755293782167 3170000
421.95 0.0009163946114782753 3180000
423.2740000000001 0.0009131784651114303 3190000
424.5740000000001 0.000910441698328309 3200000
425.91 0.0009070810267088213 3210000
427.15 0.000904208479750221 3220000
428.4780000000001 0.0009015320225183376 3230000
429.8270000000001 0.0009005402487516946 3240000
431.159 0.0008981753357595143 3250000
432.463 0.0008964831489782797 3260000
433.767 0.0008961640209842906 3270000
435.1030000000001 0.0008934857930848842 3280000
436.435 0.0008910970287620341 3290000
437.7670000000001 0.0008882763784490679 3300000
439.023 0.0008856569024393019 3310000
440.3510000000001 0.0008836033240223719 3320000
441.6750000000001 0.0008810095122361605 3330000
443.003 0.0008799075951501416 3340000
444.3270000000001 0.0008784354809721198 3350000
445.636 0.0008754918694288679 3360000
446.9560000000001 0.0008711548459135975 3370000
448.2640000000001 0.0008674324506013881 3380000
449.4880000000001 0.0008642351646655369 3390000
450.8160000000001 0.0008619302070113418 3400000
452.1360000000001 0.0008604557636511053 3410000
453.4520000000001 0.0008574964845474007 3420000
454.7680000000001 0.0008566189485597094 3430000
456.0880000000001 0.0008543178451981912 3440000
457.4160000000001 0.0008525304494425319 3450000
458.7840000000001 0.0008500947283788844 3460000
459.992 0.0008472776891810871 3470000
461.277 0.0008465100169007652 3480000
462.605 0.0008432089566533394 3490000
463.917 0.0008408954377225921 3500000
465.229 0.0008391832442597642 3510000
466.557 0.0008374570207606042 3520000
467.873 0.000835928241150226 3530000
469.1969999999999 0.0008326564632348604 3540000
470.545 0.0008290295549954422 3550000
471.753 0.000827991776340202 3560000
473.065 0.0008252757165307196 3570000
474.413 0.0008224259949153364 3580000
475.737 0.0008197565073101157 3590000
477.0540000000001 0.0008179988274016369 3600000
478.366 0.0008160199344830567 3610000
479.6820000000001 0.0008123611217872452 3620000
480.998 0.0008104565296620813 3630000
482.23 0.0008082951482852403 3640000
483.562 0.0008068861577708394 3650000
484.8820000000001 0.0008057012893499335 3660000
486.2260000000001 0.0008030038195908676 3670000
487.558 0.0008000736977709207 3680000
488.878 0.000797449592335087 3690000
490.234 0.0007945869794249339 3700000
491.574 0.0007925328957370027 3710000
492.814 0.0007916004564634354 3720000
494.151 0.0007914593625138023 3730000
495.495 0.0007899104631995828 3740000
496.799 0.0007881301126768976 3750000
498.143 0.000785787559116772 3760000
499.4709999999999 0.0007831827220744719 3770000
500.803 0.0007808493499968187 3780000
502.151 0.0007792113857935319 3790000
503.475 0.0007765957165260617 3800000
504.703 0.0007749857984643987 3810000
506.0429999999999 0.000772606306152461 3820000
507.387 0.000771263362561752 3830000
508.711 0.0007704147553499193 3840000
510.064 0.0007678155790188888 3850000
511.44 0.000765135587778217 3860000
512.784 0.0007623238086428794 3870000
514.1360000000001 0.000759534525424155 3880000
515.38 0.0007577963273890873 3890000
516.7159999999999 0.0007559971368414594 3900000
518.0680000000001 0.000755075580839547 3910000
519.408 0.000752988407674295 3920000
520.76 0.0007533872454159706 3930000
522.096 0.0007525422511649432 3940000
523.404 0.0007519390249372891 3950000
524.748 0.0007502282126446759 3960000
525.9809999999999 0.0007478421281491128 3970000
527.3330000000001 0.0007453143222980295 3980000
528.697 0.0007439548407608616 3990000
530.0169999999999 0.0007429227296553647 4000000
531.361 0.0007418857234202106 4010000
532.6970000000001 0.0007407015915870132 4020000
534.025 0.0007372665925758927 4030000
535.373 0.0007347280000679773 4040000
536.713 0.0007331976225870593 4050000
537.957 0.0007311317550620176 4060000
539.309 0.0007293406381653299 4070000
540.6610000000001 0.000726005152906779 4080000
541.994 0.0007243330638898891 4090000
543.338 0.0007235209815322241 4100000
544.71 0.0007230588769237177 4110000
546.082 0.0007214306678347211 4120000
547.4219999999999 0.0007195172297480831 4130000
548.6419999999999 0.0007179064470164455 4140000
549.974 0.0007162399512651156 4150000
551.2859999999999 0.000715371342813675 4160000
552.5939999999999 0.0007131212294667539 4170000
553.902 0.0007113041630764071 4180000
555.2140000000001 0.0007103442449508902 4190000
556.582 0.0007098590881718644 4200000
557.907 0.0007088752789976362 4210000
559.143 0.0007065337446833939 4220000
560.491 0.0007055691576303231 4230000
561.8109999999999 0.0007039092835117802 4240000
563.123 0.0007030199021152413 4250000
564.463 0.0007021213768536273 4260000
565.7909999999999 0.0007004890356517159 4270000
567.1270000000001 0.0006987720941228385 4280000
568.491 0.0006967640073809802 4290000
569.7389999999999 0.0006949203168680312 4300000
571.0749999999999 0.0006955870371611291 4310000
572.431 0.0006940500700765678 4320000
573.7760000000001 0.0006931683967719513 4330000
575.12 0.0006923603010525424 4340000
576.4680000000002 0.0006904461519846236 4350000
577.8080000000001 0.0006895639970662231 4360000
579.144 0.0006884134592182588 4370000
580.4720000000001 0.0006869993578439647 4380000
581.7280000000001 0.0006861814459020949 4390000
583.176 0.0006850685400556879 4400000
584.572 0.0006845678711036198 4410000
586.0240000000001 0.0006830677114487576 4420000
587.4720000000001 0.0006795284785142179 4430000
588.8570000000001 0.0006787985572713702 4440000
590.225 0.0006769851481930037 4450000
591.6129999999999 0.0006763695715925807 4460000
592.8890000000001 0.0006751632054727714 4470000
594.241 0.0006749544710177679 4480000
595.633 0.0006744486440015999 4490000
597.0170000000002 0.0006734558935475392 4500000
598.385 0.0006721940142500843 4510000
599.741 0.000670428065039206 4520000
601.1090000000002 0.0006687261658631136 4530000
602.441 0.0006682296521237776 4540000
603.7769999999999 0.0006675826368653206 4550000
604.994 0.0006668823650176985 4560000
606.346 0.0006656153415283938 4570000
607.682 0.0006633013524389951 4580000
609.0219999999999 0.0006618914033880282 4590000
610.378 0.0006594803063839493 4600000
611.702 0.000659436657686937 4610000
613.0219999999999 0.0006576268633661741 4620000
614.3620000000002 0.0006556131656810664 4630000
615.582 0.0006544240943768299 4640000
616.902 0.0006536587628726299 4650000
618.2660000000001 0.0006537268091180305 4660000
619.6260000000001 0.0006541179974349533 4670000
620.9589999999999 0.0006529819756481546 4680000
622.287 0.0006521672113301683 4690000
623.615 0.0006517716542020081 4700000
624.955 0.0006511046168178374 4710000
626.183 0.0006493000077803634 4720000
627.519 0.000648353681223314 4730000
628.871 0.0006472424496023988 4740000
630.207 0.0006462825270177749 4750000
631.539 0.0006460317985909348 4760000
632.8670000000001 0.0006455313160943338 4770000
634.2030000000001 0.0006449572106465171 4780000
635.5189999999999 0.0006437270924573897 4790000
636.8920000000002 0.0006419481512302339 4800000
638.1320000000002 0.00064098676128888 4810000
639.4640000000002 0.0006386985933366947 4820000
640.8040000000001 0.0006374188310612278 4830000
642.1200000000001 0.0006364556664610815 4840000
643.4200000000001 0.0006348441114916639 4850000
644.748 0.0006323239032847597 4860000
646.0640000000002 0.000630895715747441 4870000
647.3800000000002 0.0006298797551742565 4880000
648.6120000000001 0.0006286758075878198 4890000
649.9320000000001 0.000627465185596447 4900000
651.2600000000001 0.0006261041445246791 4910000
652.6240000000001 0.0006242903839967283 4920000
653.957 0.0006227643549928589 4930000
655.3170000000002 0.0006216830891484617 4940000
656.6730000000001 0.0006201616489832426 4950000
658.021 0.0006199087811624494 4960000
659.269 0.000619590847025791 4970000
660.6049999999999 0.000618446304481042 4980000
661.961 0.0006177132269347065 4990000
663.289 0.0006170660891026755 5000000
664.6369999999999 0.0006156763111053539 5010000
665.961 0.0006152210242946431 5020000
667.3009999999999 0.000613749277789532 5030000
668.6370000000001 0.0006120810917595727 5040000
669.878 0.0006098823955635079 5050000
671.21 0.000609344599712865 5060000
672.554 0.0006076517916435861 5070000
673.898 0.0006066590507949949 5080000
675.2339999999999 0.0006058545802652312 5090000
676.578 0.0006048980403127536 5100000
677.9100000000001 0.0006032285736827853 5110000
679.226 0.000600753654379606 5120000
680.47 0.0005998898864249242 5130000
681.826 0.0005987094352976785 5140000
683.146 0.0005974624143463433 5150000
684.462 0.0005960617120417693 5160000
685.8069999999999 0.0005945619498432897 5170000
687.135 0.0005942398505533574 5180000
688.4789999999999 0.000593933276069141 5190000
689.8069999999999 0.0005934361667994131 5200000
691.135 0.0005928385414784748 5210000
692.3829999999999 0.0005916242723574275 5220000
693.731 0.000590924029666347 5230000
695.063 0.0005897164813877884 5240000
696.399 0.0005885991682589197 5250000
697.7149999999999 0.0005882446344460214 5260000
699.059 0.0005871095486259939 5270000
700.399 0.0005860514790735088 5280000
701.7280000000001 0.0005846653855819679 5290000
702.9640000000001 0.0005837612285503768 5300000
704.3000000000001 0.0005828268061417766 5310000
705.6360000000001 0.000582066993749882 5320000
706.972 0.0005815371791334223 5330000
708.332 0.0005815128732507687 5340000
709.6720000000001 0.0005803247826228573 5350000
711.004 0.0005787202941065883 5360000
712.336 0.0005775396014471091 5370000
713.5680000000001 0.0005765658190668695 5380000
714.9040000000001 0.0005756732635558226 5390000
716.2320000000001 0.0005749545600331814 5400000
717.569 0.0005738285195760808 5410000
718.909 0.0005722923231514483 5420000
720.249 0.0005722104199548042 5430000
721.5930000000001 0.0005712047044517801 5440000
722.933 0.0005696783763897802 5450000
724.241 0.0005685940144143912 5460000
725.453 0.0005679040228676588 5470000
726.833 0.0005667293777175788 5480000
728.165 0.0005664191218458993 5490000
729.5089999999999 0.0005657045741766902 5500000
730.853 0.0005646526092937838 5510000
732.1850000000001 0.0005635423042977896 5520000
733.526 0.0005623042969067308 5530000
734.8699999999999 0.0005613729558634618 5540000
736.1139999999999 0.0005594907542330419 5550000
737.4459999999999 0.0005578320501618901 5560000
738.766 0.0005554946153634182 5570000
740.1019999999999 0.0005549062978338623 5580000
741.4459999999999 0.00055325220333593 5590000
742.7859999999998 0.0005523559521962353 5600000
744.122 0.0005511593027264728 5610000
745.454 0.0005496996712293146 5620000
746.682 0.0005488472907081793 5630000
748.01 0.0005491355029562756 5640000
749.3349999999999 0.0005482112942571173 5650000
750.6669999999999 0.0005482783137123612 5660000
751.9989999999998 0.0005473654152359701 5670000
753.3389999999999 0.0005467671182973967 5680000
754.655 0.0005457818956331382 5690000
755.9709999999999 0.0005453631762287926 5700000
757.2949999999998 0.0005441880890145331 5710000
758.5189999999999 0.0005428952741281352 5720000
759.827 0.0005419425316369537 5730000
761.1629999999999 0.0005411176635755177 5740000
762.4829999999998 0.0005405406695752942 5750000
763.7869999999999 0.0005391315769139851 5760000
765.116 0.0005381204788130594 5770000
766.432 0.0005371510869149795 5780000
767.76 0.000535948093197936 5790000
769.0000000000001 0.0005346818104568591 5800000
770.3240000000001 0.0005333523673966137 5810000
771.668 0.0005322871176672088 5820000
773.024 0.000531463864162035 5830000
774.3680000000001 0.0005303261381198719 5840000
775.708 0.0005291006876300788 5850000
777.0480000000001 0.0005287350707530428 5860000
778.384 0.0005282960250987744 5870000
779.624 0.0005282056663719152 5880000
780.9609999999999 0.0005281069434213144 5890000
782.2850000000001 0.0005269654542777644 5900000
783.605 0.0005262900429979736 5910000
784.937 0.0005253922989607876 5920000
786.2650000000001 0.0005246284305291718 5930000
787.605 0.0005237531213560103 5940000
788.929 0.000523033335588018 5950000
790.2729999999999 0.0005224876820519518 5960000
791.5170000000001 0.0005214065243397716 5970000
792.8530000000001 0.0005214335343181331 5980000
794.1729999999999 0.0005205443286847872 5990000
795.513 0.0005193805189136888 6000000
796.829 0.0005180354275571585 6010000
798.158 0.0005164876368804117 6020000
799.526 0.0005153303018151865 6030000
800.854 0.0005139960131268028 6040000
802.098 0.0005125175332667762 6050000
803.4379999999999 0.0005121861263944744 6060000
804.758 0.0005114682549333606 6070000
806.086 0.0005106444312119229 6080000
807.402 0.0005099398544891492 6090000
808.742 0.0005094995254707809 6100000
810.086 0.0005082076997748973 6110000
811.414 0.0005073290454594098 6120000
812.65 0.0005067810973997098 6130000
813.971 0.0005069337743441996 6140000
815.295 0.0005059513979647658 6150000
816.627 0.0005046639983390467 6160000
817.971 0.0005038306626265997 6170000
819.3149999999999 0.0005032431785428638 6180000
820.6469999999999 0.0005025905906290651 6190000
821.967 0.0005024528405104425 6200000
823.1950000000001 0.0005018284396893966 6210000
824.527 0.0005015889052280259 6220000
825.879 0.0005011015685556473 6230000
827.1950000000001 0.000500440377055051 6240000
828.515 0.0004996977827628822 6250000
829.8440000000001 0.0004990075453748069 6260000
831.172 0.000498906496533243 6270000
832.5200000000001 0.0004981104045059591 6280000
833.8680000000001 0.0004977610841764449 6290000
835.1080000000001 0.0004973296949001138 6300000
836.4320000000001 0.0004970620373472905 6310000
837.768 0.0004971648858245176 6320000
839.0920000000001 0.0004964776773761107 6330000
840.4000000000001 0.0004959655715244329 6340000
841.7360000000001 0.0004949260693119661 6350000
843.076 0.0004945652886785802 6360000
844.428 0.0004936641821115359 6370000
845.6730000000001 0.0004927961757476214 6380000
847.0010000000001 0.0004924080543226579 6390000
848.349 0.0004918122229333957 6400000
849.681 0.0004909446028102537 6410000
850.9970000000001 0.0004909016562864701 6420000
852.3290000000001 0.0004904327135582566 6430000
853.665 0.0004894705687523233 6440000
855.0050000000001 0.0004884180382466171 6450000
856.2330000000001 0.0004874114405193797 6460000
857.5570000000001 0.0004869979320016513 6470000
858.897 0.0004863804555161072 6480000
860.2370000000001 0.0004853135892497319 6490000
861.562 0.0004858249013436521 6500000
862.9060000000001 0.0004861214543974952 6510000
864.254 0.0004858714144852926 6520000
865.598 0.0004860844450653738 6530000
866.8340000000001 0.0004852213235114476 6540000
868.1820000000001 0.0004843629427524876 6550000
869.522 0.0004835924270861643 6560000
870.8620000000001 0.0004833075335195761 6570000
872.202 0.0004827447784078562 6580000
873.546 0.0004820073743557277 6590000
874.866 0.0004811416564703827 6600000
876.178 0.0004799620764436826 6610000
877.5070000000001 0.0004798230730805459 6620000
878.7189999999999 0.0004798144537484907 6630000
880.063 0.0004788668406106832 6640000
881.379 0.0004781461479465047 6650000
882.6830000000001 0.0004779564872198072 6660000
883.9910000000001 0.0004773125366243721 6670000
885.307 0.0004767655408519743 6680000
886.6310000000001 0.0004759146526194372 6690000
887.9590000000001 0.0004754212738061006 6700000
889.1950000000001 0.0004741854814455855 6710000
890.519 0.0004737394381340936 6720000
891.8270000000001 0.0004727708183892152 6730000
893.1440000000002 0.0004719463372076468 6740000
894.4760000000001 0.0004715038416335237 6750000
895.7880000000001 0.0004700595922616149 6760000
897.0880000000001 0.0004699738724283144 6770000
898.4200000000001 0.0004688996118030254 6780000
899.6560000000001 0.0004685360610847955 6790000
900.9800000000001 0.0004679739294542008 6800000
902.3200000000002 0.0004682846662436799 6810000
903.6480000000001 0.0004676367757681296 6820000
904.9880000000001 0.0004669885089914206 6830000
906.3240000000002 0.0004659761462399334 6840000
907.6640000000001 0.0004650288000669652 6850000
908.9690000000001 0.0004639810436625189 6860000
910.2170000000001 0.000462655980831708 6870000
911.5410000000002 0.0004619318588307453 6880000
912.8490000000002 0.0004611592362426372 6890000
914.1970000000001 0.0004602386111680624 6900000
915.5370000000001 0.0004593384739113036 6910000
916.8770000000001 0.0004590913501953728 6920000
918.2170000000001 0.0004592007413056548 6930000
919.557 0.0004591862524164089 6940000
920.7890000000001 0.0004589798436421678 6950000
922.125 0.0004585782605168516 6960000
923.457 0.0004577364577083483 6970000
924.8049999999999 0.0004574373563875946 6980000
926.158 0.000457104484371224 6990000
927.482 0.0004568338396421112 7000000
928.826 0.0004559027661890385 7010000
930.1619999999999 0.0004552812749229988 7020000
931.4739999999999 0.0004547399126796456 7030000
932.6940000000001 0.0004538208748021392 7040000
934.03 0.0004534860298642069 7050000
935.3820000000001 0.0004528321535650328 7060000
936.718 0.0004519318956794005 7070000
938.034 0.0004506132766227944 7080000
939.346 0.0004498268491919642 7090000
940.6739999999999 0.0004494314703756662 7100000
941.991 0.0004490732700000235 7110000
943.211 0.0004488200233201299 7120000
944.567 0.000448095590962859 7130000
945.891 0.0004473902362783694 7140000
947.2270000000001 0.0004466081086374095 7150000
948.5749999999999 0.0004457649660278536 7160000
949.9229999999999 0.0004451378691379149 7170000
951.2510000000001 0.0004445738162428114 7180000
952.607 0.0004439480667031894 7190000
953.8389999999999 0.0004439089135887614 7200000
955.163 0.0004441000473067294 7210000
956.495 0.0004438379741723109 7220000
957.824 0.0004436459536031978 7230000
959.1560000000001 0.0004434651585248724 7240000
960.5000000000001 0.0004426914642555803 7250000
961.8200000000001 0.0004420232033018234 7260000
963.176 0.0004417172228844403 7270000
964.5320000000002 0.00044182746036299 7280000
965.76 0.0004422499033626941 7290000
967.08 0.0004425647479979746 7300000
968.388 0.0004430692636389741 7310000
969.7080000000001 0.0004429575245462633 7320000
971.0440000000001 0.0004425430318063173 7330000
972.388 0.0004415853206172542 7340000
973.7330000000001 0.0004411054916022754 7350000
975.0730000000001 0.0004413569413916841 7360000
976.3090000000001 0.0004411837714385391 7370000
977.6210000000001 0.0004411465382204883 7380000
978.9450000000001 0.0004403894703081664 7390000
980.2810000000001 0.000439633960924919 7400000
981.6369999999999 0.0004391429078983434 7410000
982.9730000000001 0.0004383983236045016 7420000
984.3050000000001 0.0004378889061158974 7430000
985.6449999999999 0.0004370563664055401 7440000
986.8729999999999 0.0004363238064107744 7450000
988.2049999999999 0.0004357780575580123 7460000
989.5699999999998 0.000435101466498184 7470000
990.9179999999999 0.0004346276036735813 7480000
992.274 0.0004344457337423403 7490000
993.6459999999998 0.0004336871625932733 7500000
994.9859999999999 0.0004335632805028444 7510000
996.3100000000001 0.0004328223048232584 7520000
997.6659999999999 0.0004323748541943675 7530000
998.8939999999999 0.0004322397006931129 7540000
1000.23 0.0004320794751968685 7550000
1001.574 0.0004315384774551651 7560000


==> figs/data/webkb-cornell-rao_kld.dat <==
Time KLD Samples
2.44 0.2083340006365575 10000
3.168 0.1642994736446546 20000
3.944 0.1329551665316148 30000
4.752 0.1105805174334673 40000
5.568000000000001 0.09379940724606028 50000
6.388 0.08309254577357122 60000
7.184 0.0741206059131492 70000
7.988 0.06576078412879835 80000
8.812000000000001 0.05994753817811074 90000
9.640000000000001 0.05516230647450982 100000
10.464 0.05066744437734867 110000
11.3 0.04673067674120925 120000
12.136 0.04318133400931367 130000
12.944 0.04047421057265563 140000
13.756 0.03795798479231459 150000
14.565 0.03577611979653147 160000
15.393 0.0339329862339977 170000
16.217 0.03229677341968914 180000
17.041 0.03081806857826963 190000
17.873 0.02966357637339094 200000
18.717 0.02828772263596176 210000
19.637 0.02702744728773824 220000
20.437 0.02591360578048687 230000
21.233 0.02482696198419146 240000
22.041 0.02385327036507271 250000
22.837 0.02303717409911713 260000
23.649 0.02211213804634025 270000
24.473 0.02126770681706871 280000
25.273 0.02060510969783793 290000
26.089 0.01995545247567973 300000
26.905 0.01943098784666884 310000
27.689 0.01889541436318429 320000
28.485 0.01840818634592795 330000
29.285 0.01786520675092754 340000
30.09 0.01732428535681152 350000
30.898 0.01687902076695594 360000
31.714 0.01643111882180366 370000
32.538 0.01602111389792006 380000
33.34999999999999 0.01566454578510628 390000
34.15 0.01531592671165339 400000
34.958 0.01502711860458556 410000
35.762 0.0147111725360113 420000
36.57 0.0144167981658007 430000
37.374 0.01411164175862376 440000
38.206 0.01383050707733879 450000
39.026 0.01344222002991872 460000
39.854 0.01313448908036089 470000
40.686 0.0128556210419514 480000
41.52200000000001 0.01253554823024058 490000
42.35400000000001 0.01231397141483839 500000
43.19 0.0121044250478343 510000
44.02999999999999 0.01191681812892027 520000
44.922 0.01170729872986752 530000
45.742 0.01144636387339163 540000
46.547 0.01121406817834332 550000
47.35899999999999 0.01101926952710592 560000
48.17899999999999 0.01080789766367155 570000
49.00299999999999 0.01062996510284109 580000
49.819 0.01045371841389598 590000
50.62299999999999 0.01028187330047185 600000
51.431 0.01011524556970948 610000
52.239 0.009949025551933756 620000
53.05499999999999 0.009781209155392212 630000
53.867 0.009611359747523618 640000
54.671 0.009449826593373562 650000
55.491 0.009269863745093063 660000
56.303 0.009078966040971106 670000
57.10700000000001 0.008924518138030751 680000
57.923 0.008808468762449813 690000
58.731 0.008705829931472443 700000
59.55099999999999 0.00859647804125128 710000
60.383 0.008463601996498397 720000
61.223 0.008350256513314332 730000
62.052 0.008233918480705284 740000
62.88 0.008124024204227552 750000
63.696 0.008033066186887511 760000
64.532 0.007925333509661172 770000
65.35599999999999 0.007807470166773723 780000
66.16800000000001 0.007716640805800215 790000
66.98399999999999 0.007622962967606305 800000
67.82000000000001 0.007507922795172863 810000
68.652 0.00741080897209729 820000
69.524 0.007336760304103605 830000
70.312 0.00723772211581149 840000
71.104 0.007120925219042015 850000
71.92400000000001 0.007022151587581438 860000
72.74000000000001 0.006929440641047943 870000
73.54000000000001 0.006853827820712572 880000
74.34400000000001 0.006766940441198599 890000
75.14800000000001 0.006682667493892615 900000
75.97600000000001 0.006622210462964832 910000
76.79200000000002 0.006554394131260562 920000
77.59200000000001 0.00647644513100493 930000
78.41700000000002 0.006407182174954982 940000
79.23700000000002 0.006349318848269278 950000
80.05700000000002 0.006286755174192088 960000
80.87300000000002 0.006238362186085909 970000
81.68500000000002 0.006161105407435787 980000
82.49700000000001 0.0060889001105186 990000
83.31300000000002 0.006022369624706933 1000000
84.137 0.005955972723729092 1010000
84.95700000000002 0.00590603412387524 1020000
85.77300000000001 0.005850110593519312 1030000
86.581 0.005781481853551935 1040000
87.41700000000002 0.005742394389355215 1050000
88.23700000000001 0.005698293459413198 1060000
89.06100000000002 0.005652722235742251 1070000
89.873 0.005604108537749588 1080000
90.70900000000002 0.005555274190292816 1090000
91.51700000000002 0.005501318049660277 1100000
92.333 0.005456379117047547 1110000
93.173 0.00540477487908805 1120000
94.06599999999999 0.005358474835501128 1130000
94.86599999999999 0.005303382348207312 1140000
95.66999999999999 0.005258287221632059 1150000
96.474 0.005212010905117099 1160000
97.294 0.00516621284400917 1170000
98.10199999999999 0.005128825414558741 1180000
98.91800000000001 0.005073592594930835 1190000
99.73399999999999 0.00503335518851275 1200000
100.55 0.005004750032070866 1210000
101.358 0.004976080896989413 1220000
102.166 0.004938999111773101 1230000
102.986 0.004901333745162567 1240000
103.802 0.004865397242800116 1250000
104.606 0.004818159528022847 1260000
105.422 0.004777537058380841 1270000
106.238 0.00474734928968801 1280000
107.046 0.004716285664116723 1290000
107.842 0.004683835438219092 1300000
108.654 0.004652080604867726 1310000
109.47 0.004617798123719294 1320000
110.303 0.004580156769991679 1330000
111.131 0.004554260416952874 1340000
111.939 0.004527625816074501 1350000
112.755 0.004488819679318861 1360000
113.567 0.00445072862160838 1370000
114.391 0.004408695634871752 1380000
115.207 0.004378803675899061 1390000
116.019 0.004353192698777752 1400000
116.855 0.004320961405428674 1410000
117.687 0.004282563307636488 1420000
118.535 0.004247369335329373 1430000
119.407 0.004214070122326496 1440000
120.199 0.004178560114240368 1450000
121.015 0.004137729850264264 1460000
121.819 0.004101592941907208 1470000
122.635 0.004064365304928061 1480000
123.455 0.004033863878905873 1490000
124.267 0.00400967345308304 1500000
125.079 0.003986367473975652 1510000
125.895 0.00395523127118359 1520000
126.696 0.00392644026717165 1530000
127.52 0.003915947232548673 1540000
128.34 0.003906078653164034 1550000
129.156 0.003885812317952553 1560000
129.964 0.003865057256251419 1570000
130.772 0.00385323007992187 1580000
131.604 0.00383146339805379 1590000
132.428 0.003801885262254904 1600000
133.256 0.003770510584447438 1610000
134.076 0.003751949356047755 1620000
134.896 0.003731824213480579 1630000
135.7 0.00371512155326226 1640000
136.52 0.003698014867847183 1650000
137.336 0.003682154327923432 1660000
138.152 0.003659591789218165 1670000
138.96 0.003630800638474978 1680000
139.788 0.003601225599030567 1690000
140.612 0.003568722076377853 1700000
141.432 0.003548942079429539 1710000
142.249 0.003534165408354852 1720000
143.093 0.00351304746948879 1730000
143.961 0.003492744557401678 1740000
144.761 0.003474280212235474 1750000
145.581 0.003459870816570182 1760000
146.373 0.00344617318701232 1770000
147.181 0.003432880782188389 1780000
147.997 0.003412251340540256 1790000
148.809 0.003394327125694938 1800000
149.629 0.003379673393251167 1810000
150.437 0.00337091908733412 1820000
151.261 0.003354837542265777 1830000
152.089 0.003332135906552808 1840000
152.905 0.003306275748957138 1850000
153.689 0.003285675637268622 1860000
154.497 0.003264937458825526 1870000
155.313 0.003247472123837291 1880000
156.117 0.003229008396545207 1890000
156.917 0.003211103721760214 1900000
157.725 0.00319010026948969 1910000
158.538 0.003176542482850255 1920000
159.366 0.003159323654244881 1930000
160.1780000000001 0.003146703783348796 1940000
161.006 0.003131230543583135 1950000
161.83 0.003109354773147585 1960000
162.634 0.003087803878494987 1970000
163.4460000000001 0.00307007712525139 1980000
164.262 0.003050062795552729 1990000
165.066 0.00303427162457895 2000000
165.886 0.003018609177410195 2010000
166.73 0.003004308462025217 2020000
167.578 0.002987186762119748 2030000
168.462 0.002967051450489169 2040000
169.274 0.002953235047290438 2050000
170.086 0.002938274927415166 2060000
170.918 0.002925312027293268 2070000
171.734 0.00291382084928622 2080000
172.542 0.002902067018417468 2090000
173.362 0.002888423972265041 2100000
174.159 0.002880213071793999 2110000
174.951 0.002869544376573552 2120000
175.747 0.002858894014248569 2130000
176.551 0.002846766320639149 2140000
177.355 0.002833472050237004 2150000
178.167 0.002822124167085561 2160000
178.983 0.002816359477628015 2170000
179.795 0.002807934929902149 2180000
180.5950000000001 0.002799556932559622 2190000
181.415 0.002791757301560206 2200000
182.235 0.002784092197104793 2210000
183.039 0.002772803614968747 2220000
183.859 0.002762503698914297 2230000
184.683 0.002749297748120574 2240000
185.511 0.002736145943921406 2250000
186.331 0.002725791640588057 2260000
187.155 0.00271578771325725 2270000
187.975 0.002706694199157695 2280000
188.783 0.00269400097751176 2290000
189.579 0.002680499474170024 2300000
190.392 0.002665625401937599 2310000
191.224 0.002652380203006685 2320000
192.06 0.002637401035208424 2330000
192.888 0.002623393277553213 2340000
193.784 0.002617847417062627 2350000
194.6 0.00261209834816211 2360000
195.424 0.00260307056574102 2370000
196.244 0.002593736319183831 2380000
197.06 0.00258040155987197 2390000
197.864 0.002565254360508626 2400000
198.68 0.002551574438347794 2410000
199.5 0.00253562728230179 2420000
200.328 0.002524098896053503 2430000
201.14 0.002517476659349803 2440000
201.96 0.002504893127391794 2450000
202.752 0.002493812105134946 2460000
203.56 0.002485781407545057 2470000
204.372 0.002476026281797194 2480000
205.188 0.00246921913361213 2490000
206.009 0.00246270374329644 2500000
206.837 0.002456522021680873 2510000
207.649 0.002446830089333145 2520000
208.473 0.002438621063334455 2530000
209.293 0.002427067681994351 2540000
210.113 0.002413914363332229 2550000
210.925 0.002402863508296178 2560000
211.761 0.002393333859284148 2570000
212.581 0.002387918793352088 2580000
213.401 0.002381098830373028 2590000
214.201 0.002378693835551966 2600000
215.013 0.002371156717196534 2610000
215.833 0.002357563392579941 2620000
216.657 0.0023447151301724 2630000
217.485 0.002337237421383937 2640000
218.377 0.002330772384617834 2650000
219.173 0.002317353049284841 2660000
219.957 0.002303909213215866 2670000
220.769 0.002291970113320159 2680000
221.581 0.002280228237693198 2690000
222.394 0.002269269347194263 2700000
223.206 0.002259846672769842 2710000
224.03 0.002250597448046254 2720000
224.838 0.002238900483927913 2730000
225.6540000000001 0.002230243047360459 2740000
226.466 0.002221849923720575 2750000
227.278 0.002211209152391431 2760000
228.098 0.002197887268619952 2770000
228.93 0.002188110089042359 2780000
229.742 0.002179268067873546 2790000
230.554 0.00217165328290782 2800000
231.346 0.002162744183175162 2810000
232.142 0.002157182515347776 2820000
232.966 0.002151401096752665 2830000
233.77 0.002142217257833865 2840000
234.59 0.002135224820330049 2850000
235.398 0.00213270435876095 2860000
236.206 0.002128674048018582 2870000
237.022 0.002120601041787088 2880000
237.858 0.00211216524165728 2890000
238.695 0.002105234494519156 2900000
239.515 0.002094533953900238 2910000
240.327 0.002085490938104926 2920000
241.147 0.002074152017196737 2930000
241.971 0.002064508999244409 2940000
242.875 0.002060339363729752 2950000
243.675 0.002056246378154769 2960000
244.487 0.002052285655515892 2970000
245.307 0.002045885594254 2980000
246.123 0.002039016423747286 2990000
246.935 0.002031091150205987 3000000
247.747 0.002024825221671115 3010000
248.559 0.00201798437621264 3020000
249.387 0.002010322652967574 3030000
250.195 0.002005468458692774 3040000
251.007 0.001998731490823849 3050000
251.815 0.001989576710793219 3060000
252.615 0.001981900551767891 3070000
253.415 0.001977730422849109 3080000
254.22 0.001970636517699438 3090000
255.032 0.001967122289453014 3100000
255.828 0.001962885675336488 3110000
256.64 0.001955492182531873 3120000
257.448 0.001949720172932945 3130000
258.264 0.001943076878890629 3140000
259.096 0.001935858630689831 3150000
259.908 0.001933125528346337 3160000
260.732 0.001930077417500273 3170000
261.536 0.001925902354016432 3180000
262.34 0.001919828464224377 3190000
263.148 0.00191253761548539 3200000
263.968 0.001905432695511153 3210000
264.788 0.001897466944008583 3220000
265.612 0.001890451872607887 3230000
266.444 0.001886743779345596 3240000
267.268 0.00188076753570369 3250000
268.104 0.001873485904108441 3260000
268.984 0.001867520077100863 3270000
269.78 0.001861239239390861 3280000
270.5809999999999 0.001857577738751866 3290000
271.377 0.001853291597962386 3300000
272.1729999999999 0.001847443042374526 3310000
272.9689999999999 0.001843667405872538 3320000
273.7809999999999 0.001838810335013597 3330000
274.6009999999999 0.001835874306799977 3340000
275.397 0.001833146803312559 3350000
276.1969999999999 0.001830464603966529 3360000
276.997 0.00182721493715837 3370000
277.817 0.001825976771725058 3380000
278.6329999999999 0.001822446602033366 3390000
279.461 0.0018158493357177 3400000
280.2769999999999 0.001811824093943465 3410000
281.093 0.001806086438336133 3420000
281.913 0.001796538869114377 3430000
282.713 0.001792272943088763 3440000
283.529 0.001786719326483335 3450000
284.357 0.001780862769670834 3460000
285.197 0.001774910701834274 3470000
286.022 0.00176832922280646 3480000
286.846 0.001762849586598386 3490000
287.674 0.001757890005426728 3500000
288.502 0.001752175119924477 3510000
289.334 0.001746478571234455 3520000
290.158 0.001741619018406424 3530000
290.974 0.001739640051569511 3540000
291.806 0.001734778551445816 3550000
292.642 0.00173131925241549 3560000
293.538 0.001725955525684022 3570000
294.342 0.001719993472413585 3580000
295.142 0.001714305396002003 3590000
295.954 0.00171051164277667 3600000
296.77 0.001705087046043652 3610000
297.578 0.001700687034236455 3620000
298.39 0.001694791927074222 3630000
299.202 0.001691364112266526 3640000
300.01 0.001689597622829314 3650000
300.818 0.001685237030021187 3660000
301.622 0.001681499996750186 3670000
302.431 0.001675834390520789 3680000
303.235 0.00167230424597014 3690000
304.047 0.001668086147100054 3700000
304.859 0.001664690520115519 3710000
305.667 0.001659853887643785 3720000
306.471 0.001655104330990734 3730000
307.275 0.001652169361640525 3740000
308.091 0.001650124730558676 3750000
308.927 0.001645886571766456 3760000
309.755 0.001643109236109668 3770000
310.547 0.001639165649110955 3780000
311.355 0.001635760194727464 3790000
312.163 0.001632311685738818 3800000
312.979 0.001630918816165451 3810000
313.807 0.001627247568037908 3820000
314.639 0.001626596284006767 3830000
315.463 0.001622618490278461 3840000
316.299 0.001617752946597358 3850000
317.127 0.001613100855931125 3860000
317.9760000000001 0.001610090722771525 3870000
318.8600000000001 0.001604556798426565 3880000
319.672 0.001601038004755779 3890000
320.488 0.001599123845877721 3900000
321.308 0.001597892762419478 3910000
322.1080000000001 0.00159197908532005 3920000
322.932 0.001587565416059845 3930000
323.7400000000001 0.001584055546691525 3940000
324.5720000000001 0.001579614405624085 3950000
325.396 0.001577280762743222 3960000
326.212 0.001573341078742661 3970000
327.032 0.0015710035753391 3980000
327.852 0.001570279937531274 3990000
328.676 0.001567238855952824 4000000
329.488 0.001564185159057277 4010000
330.316 0.001558134152630382 4020000
331.152 0.001554349315799157 4030000
331.9759999999999 0.001549488895866114 4040000
332.8 0.001544693509761592 4050000
333.6159999999999 0.001540412587222835 4060000
334.4209999999999 0.001534614824971382 4070000
335.2209999999999 0.001528668322258159 4080000
336.037 0.001524195408209131 4090000
336.857 0.001518862582275577 4100000
337.6849999999999 0.001514004452719768 4110000
338.525 0.001510409564511663 4120000
339.349 0.00150594993642138 4130000
340.1769999999999 0.001500324288106546 4140000
341.001 0.001496186788662774 4150000
341.841 0.001492770892775989 4160000
342.665 0.001489994927522421 4170000
343.557 0.001487238913295642 4180000
344.3609999999999 0.001483363171509581 4190000
345.1729999999999 0.001478905519477176 4200000
345.993 0.001475007008278305 4210000
346.8049999999999 0.001471570685016441 4220000
347.617 0.001467822013120935 4230000
348.4169999999999 0.001465316970761571 4240000
349.213 0.001462427961317636 4250000
350.022 0.001457932153413954 4260000
350.838 0.00145346962477157 4270000
351.638 0.001449990542299648 4280000
352.45 0.001448039416641423 4290000
353.258 0.001444253042681773 4300000
354.07 0.00144093200434249 4310000
354.886 0.001437584390037329 4320000
355.698 0.001433949260578408 4330000
356.522 0.001430332089977081 4340000
357.346 0.001429048612868104 4350000
358.162 0.00142740244050731 4360000
358.982 0.001424987948292765 4370000
359.802 0.001421873497227792 4380000
360.622 0.001419445925630941 4390000
361.454 0.001417316257754206 4400000
362.274 0.001413363813403017 4410000
363.1059999999999 0.001410668492254496 4420000
363.942 0.001406386218334002 4430000
364.7619999999999 0.001404215439002259 4440000
365.582 0.001401090290176693 4450000
366.4229999999999 0.001396756961172534 4460000
367.2549999999999 0.001391872854187235 4470000
368.1349999999999 0.001388155276722195 4480000
368.927 0.001385173073648079 4490000
369.735 0.001383170850874688 4500000
370.535 0.001381222591731287 4510000
371.3389999999999 0.001379993930293299 4520000
372.143 0.00137655135208621 4530000
372.9629999999999 0.001373974658180182 4540000
373.791 0.001369015747546755 4550000
374.607 0.001363677130726717 4560000
375.4109999999999 0.001361038929568761 4570000
376.227 0.001360460867281494 4580000
377.0269999999999 0.001358829435208252 4590000
377.8389999999999 0.001357429023960292 4600000
378.655 0.001355276760113296 4610000
379.4749999999999 0.001352602136553437 4620000
380.307 0.001349519619168445 4630000
381.115 0.00134493272807979 4640000
381.932 0.001341835288037183 4650000
382.764 0.001340487868716221 4660000
383.58 0.001338552246008127 4670000
384.396 0.00133650402149821 4680000
385.196 0.001334344461579964 4690000
386.004 0.001332139859864064 4700000
386.8159999999999 0.001329478252437986 4710000
387.624 0.001326639104339095 4720000
388.448 0.00132355677833484 4730000
389.272 0.001319047077458179 4740000
390.0959999999999 0.001315387280738935 4750000
390.924 0.00131231591280228 4760000
391.7599999999999 0.001310170309952078 4770000
392.604 0.001306260494508451 4780000
393.492 0.001302241331221766 4790000
394.288 0.001298740017906584 4800000
395.096 0.00129577818221878 4810000
395.924 0.001292133380347894 4820000
396.744 0.00128944882124777 4830000
397.5599999999999 0.001285338155358263 4840000
398.377 0.001281411834099261 4850000
399.181 0.001278095696267936 4860000
399.9809999999999 0.00127396109324827 4870000
400.773 0.001271479891783832 4880000
401.573 0.001268645291637539 4890000
402.373 0.001265257695522299 4900000
403.1769999999999 0.001261530689803205 4910000
403.985 0.001257928537454125 4920000
404.8049999999999 0.001254882847047368 4930000
405.605 0.001253458199256653 4940000
406.413 0.001250042218460861 4950000
407.225 0.001246129357411656 4960000
408.045 0.001244442347002856 4970000
408.853 0.001242262002670634 4980000
409.661 0.001239802600365004 4990000
410.477 0.00123716554370782 5000000
411.297 0.001234561707067135 5010000
412.1129999999999 0.001233393163203273 5020000
412.9289999999999 0.001230996459460159 5030000
413.773 0.001228234996674307 5040000
414.598 0.00122603881766868 5050000
415.406 0.001222772939540119 5060000
416.214 0.001220316900538844 5070000
417.018 0.001217510905893527 5080000
417.866 0.001216065741527983 5090000
418.762 0.001213344641676022 5100000
419.586 0.001211904476684271 5110000
420.402 0.001209887313158345 5120000
421.222 0.001206506636453213 5130000
422.05 0.001204416127751019 5140000
422.862 0.001202007935875372 5150000
423.682 0.001198699939247039 5160000
424.506 0.001196574726526586 5170000
425.33 0.001195487346873061 5180000
426.138 0.001193232769512788 5190000
426.938 0.001190328492040652 5200000
427.734 0.001187764380385306 5210000
428.546 0.001186761856156446 5220000
429.366 0.001185015664413155 5230000
430.187 0.001184865769744776 5240000
431.019 0.001184418092403128 5250000
431.831 0.001183171209116059 5260000
432.659 0.001179875522164171 5270000
433.487 0.001177495990695514 5280000
434.303 0.001175689906644303 5290000
435.111 0.001174758340709907 5300000
435.9229999999999 0.001172452193036196 5310000
436.735 0.001170178547655386 5320000
437.551 0.001168529504864308 5330000
438.367 0.001166736129417551 5340000
439.179 0.001165208615704405 5350000
439.999 0.00116273487860613 5360000
440.827 0.001159879848386001 5370000
441.659 0.001156708289671287 5380000
442.495 0.001153674248676706 5390000
443.391 0.001151783738024377 5400000
444.203 0.00114917661992431 5410000
445.007 0.00114695892757247 5420000
445.831 0.001146053080564411 5430000
446.644 0.001145812628069681 5440000
447.456 0.001145295416624829 5450000
448.276 0.001145539276221829 5460000
449.088 0.001144339678555239 5470000
449.904 0.001141479879040902 5480000
450.712 0.001138395521096236 5490000
451.5120000000001 0.001135928439822711 5500000
452.32 0.00113570771822144 5510000
453.1320000000001 0.001135737936593297 5520000
453.952 0.001133387227640535 5530000
454.78 0.001129859113748681 5540000
455.6120000000001 0.001127452896276715 5550000
456.424 0.00112584027381112 5560000
457.224 0.001123920178817152 5570000
458.028 0.001122651826132743 5580000
458.8200000000001 0.001120757784320016 5590000
459.636 0.001117547793304251 5600000
460.436 0.001114991695651903 5610000
461.244 0.001113664596754164 5620000
462.0369999999999 0.001111490643266683 5630000
462.8329999999999 0.001110936558796736 5640000
463.6249999999999 0.001111304370734102 5650000
464.4329999999999 0.001110145655959039 5660000
465.245 0.001109058233319188 5670000
466.061 0.001107144523789929 5680000
466.877 0.001106379231370959 5690000
467.7009999999999 0.001106271952072852 5700000
468.537 0.001105726574400007 5710000
469.425 0.001104896715104635 5720000
470.2289999999999 0.001103235883928271 5730000
471.037 0.00110226010738334 5740000
471.845 0.001101529531858782 5750000
472.6489999999999 0.001100772196480595 5760000
473.473 0.00109873956513522 5770000
474.301 0.00109575104428941 5780000
475.117 0.001094301059769932 5790000
475.937 0.001093865277462605 5800000
476.7569999999999 0.001092163302564567 5810000
477.569 0.001090947504361026 5820000
478.382 0.001089811640960277 5830000
479.194 0.001088690323367488 5840000
480.014 0.001088522891612415 5850000
480.826 0.001087036992642256 5860000
481.634 0.001085355861535496 5870000
482.458 0.001084404681213391 5880000
483.2620000000001 0.001081988143186375 5890000
484.062 0.001079920566922337 5900000
484.878 0.00107715375852371 5910000
485.69 0.001074618637792796 5920000
486.502 0.001072555401956014 5930000
487.3220000000001 0.00107034252673605 5940000
488.15 0.001068998423603391 5950000
488.97 0.001067856188097184 5960000
489.802 0.001066650007968477 5970000
490.634 0.001064735946237742 5980000
491.47 0.001062277548438738 5990000
492.298 0.001060341117089478 6000000
493.142 0.001060491326090205 6010000
494.0549999999999 0.001060193809219375 6020000
494.8509999999999 0.001058979667527725 6030000
495.651 0.001057524194145994 6040000
496.4509999999999 0.00105655676616848 6050000
497.2589999999999 0.001055480534491513 6060000
498.071 0.001053572410053924 6070000
498.8669999999999 0.001051613924795173 6080000
499.6709999999999 0.001048784063434457 6090000
500.4909999999999 0.00104508420645152 6100000
501.3029999999999 0.001041211792655907 6110000
502.119 0.001037781277840795 6120000
502.9549999999999 0.001036337903921172 6130000
503.7669999999999 0.001034257675737581 6140000
504.5749999999999 0.001032105274205549 6150000
505.3869999999999 0.001030548760406783 6160000
506.203 0.001028417438706383 6170000
507.023 0.001026199265361584 6180000
507.8269999999999 0.001023842339368435 6190000
508.6429999999999 0.001022329910496458 6200000
509.455 0.001019378664359253 6210000
510.2719999999999 0.001017677265950107 6220000
511.1079999999999 0.001015705260935382 6230000
511.928 0.001013610565075226 6240000
512.74 0.001013109895190936 6250000
513.5600000000001 0.001012039729502302 6260000
514.3680000000001 0.001011064393671217 6270000
515.1840000000001 0.001009956636685421 6280000
516.032 0.001008598323350943 6290000
516.8680000000001 0.001007359121791495 6300000
517.704 0.001006456105027837 6310000
518.596 0.001005298308549361 6320000
519.4040000000001 0.001003793106349644 6330000
520.2120000000001 0.001002477997126395 6340000
521.016 0.00100114415056589 6350000
521.808 0.0009982856006842038 6360000
522.616 0.000996408264616054 6370000
523.424 0.0009956300376020904 6380000
524.2360000000001 0.0009949295069323896 6390000
525.0440000000001 0.0009944831751749605 6400000
525.864 0.0009937449138709489 6410000
526.6809999999999 0.0009926418286252581 6420000
527.4930000000001 0.0009922235146003478 6430000
528.297 0.0009917005243446665 6440000
529.101 0.0009901166548201756 6450000
529.913 0.0009894285994455063 6460000
530.717 0.0009882135942645216 6470000
531.533 0.0009870181492983641 6480000
532.349 0.0009863921054664125 6490000
533.1769999999999 0.0009841282311611132 6500000
534.0050000000001 0.0009820856068016174 6510000
534.821 0.0009803304322117798 6520000
535.633 0.0009785595621457236 6530000
536.465 0.000976044191393299 6540000
537.285 0.0009737670466320585 6550000
538.0930000000001 0.0009719603226336657 6560000
538.9010000000001 0.000971466758168384 6570000
539.7170000000001 0.0009712361446904941 6580000
540.5410000000001 0.0009703409261241439 6590000
541.3689999999999 0.0009688649644096158 6600000
542.202 0.0009675917988417334 6610000
543.09 0.0009671669293904613 6620000
543.918 0.0009666868068620387 6630000
544.7380000000001 0.000965673178734875 6640000
545.5459999999999 0.0009650681485696579 6650000
546.342 0.0009640525523323522 6660000
547.154 0.0009620418550056131 6670000
547.966 0.0009617743622765088 6680000
548.782 0.0009618177471488686 6690000
549.586 0.0009609543725910838 6700000
550.3860000000001 0.0009594631366383824 6710000
551.206 0.0009573608390789311 6720000
552.022 0.0009561870841390086 6730000
552.83 0.0009562807507026892 6740000
553.654 0.0009549083021193725 6750000
554.45 0.0009540599937985425 6760000
555.2500000000001 0.0009535936488096223 6770000
556.0540000000001 0.0009518601399990966 6780000
556.874 0.0009503534664797633 6790000
557.6899999999999 0.0009489060842187152 6800000
558.5069999999999 0.0009468526262434042 6810000
559.3150000000001 0.0009450619422399267 6820000
560.1190000000001 0.0009434649170837301 6830000
560.943 0.0009410982771799042 6840000
561.7549999999999 0.0009391597364655874 6850000
562.567 0.0009371729751314054 6860000
563.391 0.0009369444123178782 6870000
564.191 0.0009362069802658081 6880000
565.011 0.0009356143254973951 6890000
565.843 0.0009336820214931106 6900000
566.679 0.0009318497796045919 6910000
567.515 0.0009313368148049887 6920000
568.331 0.0009297352114991726 6930000
569.215 0.0009290245416527728 6940000
570.0109999999999 0.0009280519352948437 6950000
570.823 0.0009265524613140627 6960000
571.643 0.000924824464499115 6970000
572.455 0.0009237995072192019 6980000
573.263 0.0009225067404601419 6990000
574.0840000000001 0.0009218279640684952 7000000
574.888 0.0009211333877666217 7010000
575.7040000000001 0.0009199134752132496 7020000
576.5240000000001 0.0009179608320954013 7030000
577.3440000000001 0.0009156437800259561 7040000
578.1640000000001 0.0009135716524868835 7050000
578.9880000000001 0.0009118356961972109 7060000
579.8040000000001 0.0009105736439163443 7070000
580.6160000000001 0.0009089222857662709 7080000
581.4200000000001 0.0009077960758008503 7090000
582.236 0.0009056267689896301 7100000
583.048 0.0009041204136961296 7110000
583.8680000000001 0.0009024346992809156 7120000
584.6880000000002 0.0009023555012553251 7130000
585.504 0.0009010976814630666 7140000
586.332 0.0008998671839458765 7150000
587.168 0.0008993675097430477 7160000
587.9960000000001 0.0008998655712558571 7170000
588.8320000000001 0.0008998766756929771 7180000
589.6760000000002 0.0008984503441804277 7190000
590.501 0.0008963827676812777 7200000
591.3330000000001 0.0008947512034418817 7210000
592.153 0.0008938998762397979 7220000
592.9810000000001 0.0008921954265277238 7230000
593.817 0.0008903571427885784 7240000
594.745 0.0008892117984627759 7250000
595.553 0.0008882185028239614 7260000
596.369 0.0008868982926272067 7270000
597.1650000000001 0.000886061239209516 7280000
597.9530000000001 0.0008850025380903377 7290000
598.7570000000001 0.0008838025151542755 7300000
599.581 0.0008824748441280554 7310000
600.421 0.0008810253783267037 7320000
601.245 0.0008797514207627829 7330000
602.1490000000001 0.0008771226008205328 7340000
602.9530000000001 0.0008747939044367795 7350000
603.749 0.0008732326970066444 7360000
604.5650000000001 0.0008714610713632226 7370000
605.3850000000001 0.0008696205087367327 7380000
606.1980000000002 0.0008679626895738082 7390000
607.01 0.0008663534558214431 7400000
607.822 0.0008645305276744837 7410000
608.6300000000001 0.0008633166604852091 7420000
609.4540000000001 0.0008625859788140998 7430000
610.2700000000001 0.000862024038326312 7440000
611.102 0.000861456349672429 7450000
611.922 0.0008607196165456236 7460000
612.734 0.0008589171711709906 7470000
613.5540000000001 0.0008577966708837206 7480000
614.3660000000001 0.0008575756538578222 7490000
615.1900000000001 0.0008566323217437394 7500000
616.022 0.0008561168812132035 7510000
616.862 0.0008559130540545713 7520000
617.6820000000001 0.0008548477214712022 7530000
618.4940000000001 0.0008537696983385738 7540000
619.322 0.0008530612947422125 7550000
620.21 0.0008517369385537342 7560000
621.0060000000001 0.0008510789676914252 7570000
621.8100000000002 0.0008505327054470016 7580000
622.623 0.0008493842666135693 7590000
623.419 0.0008493156223689932 7600000
624.223 0.0008480110719283994 7610000
625.019 0.0008471798957449768 7620000
625.8430000000001 0.0008455939386347619 7630000
626.6510000000001 0.0008439586684415018 7640000
627.455 0.0008422531226020553 7650000
628.263 0.0008404492335845145 7660000
629.0790000000001 0.0008395180394363795 7670000
629.9110000000001 0.0008388198502675233 7680000
630.7350000000001 0.0008382647631975633 7690000
631.547 0.0008371080076080001 7700000
632.3710000000001 0.0008357975464715681 7710000
633.191 0.0008363074346355432 7720000
633.999 0.0008363552394636181 7730000
634.8030000000001 0.0008360077518245627 7740000
635.599 0.0008355877629185138 7750000
636.4110000000001 0.0008345460577321085 7760000
637.2350000000001 0.0008336209188542085 7770000
638.0480000000001 0.0008327286057932018 7780000
638.8600000000001 0.0008325392392191995 7790000
639.6920000000001 0.0008315395323154126 7800000
640.5080000000002 0.0008298177820975016 7810000
641.3200000000002 0.0008288567921500245 7820000
642.1440000000001 0.0008277036676810935 7830000
642.9720000000001 0.0008270195453405102 7840000
643.7920000000001 0.0008260463197131491 7850000
644.6240000000001 0.0008249481210165173 7860000
645.5000000000001 0.0008235864636424987 7870000
646.3000000000001 0.0008234918395095306 7880000
647.1080000000002 0.0008234436205335406 7890000
647.9120000000001 0.0008227008618057926 7900000
648.7320000000001 0.0008215974613851426 7910000
649.5400000000002 0.0008203700225687305 7920000
650.3560000000002 0.0008191978919337079 7930000
651.1720000000001 0.0008173568896031945 7940000
651.9840000000002 0.0008152904606874684 7950000
652.8000000000002 0.0008136715796225403 7960000
653.6160000000002 0.0008118307257665693 7970000
654.4490000000002 0.0008106306249492737 7980000
655.2570000000001 0.0008099818897263948 7990000
656.0650000000001 0.0008095277652512172 8000000
656.8810000000002 0.0008085515025030356 8010000
657.7090000000001 0.0008077683515144356 8020000
658.529 0.0008067142904271499 8030000
659.361 0.0008052375000817028 8040000
660.189 0.0008037905172783044 8050000
661.005 0.0008022668265153902 8060000
661.8050000000001 0.0008006505406235341 8070000
662.6130000000001 0.0007993169276386619 8080000
663.4250000000001 0.0007979329567537193 8090000
664.245 0.000796365367707131 8100000
665.085 0.0007951813319948848 8110000
665.9050000000001 0.0007943806175668914 8120000
666.729 0.0007936116461154899 8130000
667.5690000000001 0.0007925315110063253 8140000
668.397 0.0007920870759395132 8150000
669.2330000000001 0.0007908218122858476 8160000
670.1379999999999 0.0007900703078018379 8170000
670.946 0.0007893830138411702 8180000
671.7300000000001 0.0007887799498703695 8190000
672.5219999999999 0.0007882856711012538 8200000
673.3340000000001 0.0007869186164372448 8210000
674.1419999999999 0.0007858295668241634 8220000
674.942 0.0007846228901663169 8230000
675.746 0.0007839862701836877 8240000
676.574 0.0007834066609627776 8250000
677.3820000000001 0.0007826815142859335 8260000
678.186 0.0007819825403096525 8270000
679.01 0.0007812291068304188 8280000
679.83 0.0007805879247388912 8290000
680.658 0.0007793326988885944 8300000
681.474 0.0007783117078108742 8310000
682.3100000000001 0.000777471328727784 8320000
683.134 0.0007760223533271892 8330000
683.946 0.0007753870456392338 8340000
684.75 0.0007743704931355552 8350000
685.5580000000001 0.0007735154670420373 8360000
686.3629999999999 0.0007720961606635875 8370000
687.191 0.0007713246167864114 8380000
688.019 0.0007703925252590032 8390000
688.8349999999999 0.0007688232875861149 8400000
689.6510000000001 0.0007672880404801088 8410000
690.467 0.0007664168553846148 8420000
691.295 0.000765459042272542 8430000
692.119 0.000764179820772417 8440000
692.947 0.0007630649200449764 8450000
693.775 0.0007628020223804646 8460000
694.679 0.0007623840485861981 8470000
695.491 0.0007617407412536813 8480000
696.2950000000001 0.0007606118847124029 8490000
697.1189999999999 0.0007598097614518 8500000
697.939 0.000759144324628435 8510000
698.755 0.0007572971425582923 8520000
699.563 0.0007555622331692668 8530000
700.383 0.0007547300727878283 8540000
701.2149999999999 0.0007544890134526664 8550000
702.024 0.0007541139750410219 8560000
702.8320000000001 0.0007533664342053125 8570000
703.6320000000001 0.0007527637609598605 8580000
704.4440000000001 0.0007527860343236181 8590000
705.2680000000001 0.0007515919051138937 8600000
706.076 0.000750130026956062 8610000
706.8840000000001 0.0007491585383111338 8620000
707.7000000000002 0.0007477442285978181 8630000
708.5160000000001 0.0007464210399445859 8640000
709.336 0.0007455650291112595 8650000
710.152 0.0007449675557481374 8660000
710.9600000000002 0.0007438802661780508 8670000
711.7840000000001 0.0007426434078834245 8680000
712.5920000000001 0.0007416908693231804 8690000
713.4160000000001 0.0007401457749038385 8700000
714.2520000000001 0.0007394566853126919 8710000
715.0840000000001 0.0007384918436096823 8720000
715.9040000000001 0.0007373584718235342 8730000
716.7240000000002 0.0007365118423735841 8740000
717.528 0.0007353639739835217 8750000
718.365 0.0007345894041382614 8760000
719.277 0.0007336788923954391 8770000
720.0970000000001 0.0007328919410502781 8780000
720.9050000000001 0.0007322154712207155 8790000
721.725 0.0007311715179613356 8800000
722.529 0.0007304110403710638 8810000
723.3249999999999 0.0007300744327152816 8820000
724.1249999999999 0.0007294324155809613 8830000
724.941 0.0007293413828909994 8840000
725.761 0.0007291373273103402 8850000
726.573 0.0007283392291382366 8860000
727.3849999999999 0.0007280610463846233 8870000
728.2049999999999 0.0007271741240408102 8880000
729.013 0.0007262167474495999 8890000
729.8209999999999 0.0007245598999947501 8900000
730.6329999999999 0.0007234998280213088 8910000
731.441 0.0007222664020713985 8920000
732.2489999999999 0.0007217925443808866 8930000
733.069 0.0007209831227909035 8940000
733.8889999999999 0.0007201114125359015 8950000
734.702 0.0007194746083771741 8960000
735.5139999999999 0.0007189414932829752 8970000
736.322 0.000717565707957967 8980000
737.13 0.0007161692207242158 8990000
737.9299999999998 0.0007147016566014819 9000000
738.7299999999999 0.0007144390512566373 9010000
739.554 0.0007143056133502185 9020000
740.37 0.000713884772055446 9030000
741.1819999999999 0.0007128159130511329 9040000
741.9979999999999 0.0007116831330234366 9050000
742.8219999999999 0.0007100972511227321 9060000
743.646 0.0007091941785801108 9070000
744.5419999999999 0.0007084066963936787 9080000
745.326 0.0007073562427013619 9090000
746.1219999999998 0.0007065401685485588 9100000
746.934 0.0007064209342238087 9110000
747.7379999999999 0.0007058289615620158 9120000
748.546 0.0007052919399296957 9130000
749.3459999999999 0.0007049090779488416 9140000
750.151 0.0007044425341426856 9150000
750.963 0.0007034662714536714 9160000
751.7669999999999 0.0007030772595895668 9170000
752.579 0.0007027407479984687 9180000
753.395 0.0007017308251751003 9190000
754.2149999999999 0.0007007179652405349 9200000
755.0229999999999 0.000699298597023633 9210000
755.843 0.000698602317661756 9220000
756.6429999999999 0.0006982326591658615 9230000
757.4669999999999 0.0006977722580909418 9240000
758.2829999999999 0.0006974596339143247 9250000
759.095 0.0006970408677508024 9260000
759.9109999999999 0.0006968206334885567 9270000
760.727 0.000695071919395804 9280000
761.5309999999998 0.0006929877453792153 9290000
762.347 0.0006915698843193983 9300000
763.175 0.000690554142313829 9310000
763.9989999999999 0.0006900962358358084 9320000
764.8109999999999 0.0006894874147474865 9330000
765.6389999999999 0.0006890103296387491 9340000
766.476 0.0006887205413380654 9350000
767.296 0.0006882840112617122 9360000
768.128 0.0006877857489817603 9370000
768.9760000000001 0.0006876541700693607 9380000
769.8760000000001 0.0006870063070797509 9390000
770.6959999999999 0.0006868212220757492 9400000
771.508 0.0006866865889629311 9410000
772.3240000000001 0.0006865398582158933 9420000
773.1240000000001 0.0006863013365436359 9430000
773.932 0.0006850662263278432 9440000
774.74 0.0006848983649514916 9450000
775.548 0.0006843988586206695 9460000
776.36 0.0006829758497678519 9470000
777.1800000000001 0.0006817939986290022 9480000
778.004 0.0006816254827213894 9490000
778.824 0.0006811538151818192 9500000
779.64 0.0006801606953936216 9510000
780.456 0.0006798371837305182 9520000
781.2680000000001 0.0006799134873190093 9530000
782.073 0.0006798397371716821 9540000
782.893 0.0006791645865644797 9550000
783.7049999999999 0.000678059994447199 9560000
784.533 0.0006784132442051652 9570000
785.3530000000001 0.0006780970603468598 9580000
786.1610000000001 0.0006770525623257231 9590000
786.977 0.000676262529654277 9600000
787.8049999999999 0.0006748596121004928 9610000
788.625 0.0006737133078706989 9620000
789.4450000000001 0.0006722080995265353 9630000
790.273 0.000670362515070981 9640000
791.0930000000001 0.0006691118652510154 9650000
791.909 0.0006688233238309331 9660000
792.725 0.0006687685841457911 9670000
793.5530000000001 0.0006681968241434712 9680000
794.385 0.0006673011540804893 9690000
795.2569999999999 0.0006666548045551116 9700000
796.049 0.0006661308767569401 9710000
796.837 0.0006654917506551509 9720000
797.6450000000001 0.0006648109425028923 9730000
798.45 0.0006638045003253635 9740000
799.266 0.0006625811156820081 9750000
800.0899999999999 0.0006610428127740299 9760000
800.91 0.0006600013648276142 9770000
801.73 0.000658102368929714 9780000
802.574 0.0006566527472010679 9790000
803.39 0.0006555989089566478 9800000
804.198 0.0006548369731330644 9810000
805.002 0.0006536600983192347 9820000
805.818 0.0006526926796709945 9830000
806.634 0.0006522775168846514 9840000
807.446 0.0006519968078193102 9850000
808.254 0.0006515261654032087 9860000
809.058 0.0006513322880504524 9870000
809.886 0.0006504422820537047 9880000
810.722 0.0006496363513833437 9890000
811.542 0.0006483029073974789 9900000
812.374 0.0006478247000920793 9910000
813.1900000000001 0.0006476709476658062 9920000
814.003 0.0006474691939892581 9930000
814.819 0.0006468728516860357 9940000
815.627 0.0006463182193967573 9950000
816.467 0.0006455859196049002 9960000
817.323 0.0006450827843413845 9970000
818.1590000000001 0.0006451811172274218 9980000
818.987 0.0006446012581535107 9990000
819.8989999999999 0.0006435880268664358 10000000
820.699 0.0006434980476952759 10010000
821.5070000000001 0.000643010976901587 10020000
822.3230000000001 0.0006425326236219369 10030000
823.1270000000001 0.0006421631950856359 10040000
823.919 0.0006417686162252393 10050000
824.727 0.0006414364205563104 10060000
825.535 0.0006411453156045312 10070000
826.3550000000001 0.0006404621447454044 10080000
827.183 0.0006401977292247268 10090000
827.9989999999999 0.0006402865357329854 10100000
828.823 0.000640295769158052 10110000
829.631 0.0006406162640814907 10120000
830.4640000000002 0.0006409205812684999 10130000
831.272 0.0006401267026179948 10140000
832.0840000000001 0.0006395526305215207 10150000
832.888 0.0006387657992570092 10160000
833.7040000000001 0.0006380021051539008 10170000
834.5080000000002 0.0006369042406609774 10180000
835.3200000000001 0.0006360757987454039 10190000
836.1360000000001 0.000635430984026893 10200000
836.9480000000001 0.0006348115434675037 10210000
837.768 0.0006345982908263463 10220000
838.5800000000002 0.0006341435951004338 10230000
839.384 0.000633086417717065 10240000
840.1960000000001 0.0006326700786244513 10250000
841.0080000000002 0.0006324548594405342 10260000
841.816 0.0006318539189705311 10270000
842.6320000000001 0.0006315059472005711 10280000
843.452 0.0006309711066759085 10290000
844.2840000000001 0.0006306019360235753 10300000
845.1200000000001 0.0006303881599391831 10310000
846.013 0.0006302582531266145 10320000
846.8330000000002 0.0006297732129940811 10330000
847.6370000000001 0.0006291440110864012 10340000
848.4330000000001 0.0006283204956587538 10350000
849.225 0.0006275041253930095 10360000
850.0370000000001 0.0006269399163001893 10370000
850.8570000000001 0.0006264016142678915 10380000
851.673 0.000625956475077164 10390000
852.4650000000001 0.000625621713968703 10400000
853.273 0.0006253863152870479 10410000
854.0690000000002 0.0006250970592883718 10420000
854.8690000000001 0.0006246889539711073 10430000
855.7049999999999 0.0006239056891174092 10440000
856.537 0.0006235882679651377 10450000
857.3570000000001 0.0006231960625217153 10460000
858.1770000000001 0.0006225561394953666 10470000
858.9930000000002 0.0006217527407416757 10480000
859.821 0.000620638265368205 10490000
860.6450000000001 0.0006189597678875694 10500000
861.465 0.0006183045786909025 10510000
862.2780000000001 0.0006180268344730868 10520000
863.0980000000001 0.0006179065300224806 10530000
863.91 0.0006177356318951665 10540000
864.71 0.0006168282537624884 10550000
865.5180000000001 0.0006158818579076206 10560000
866.3380000000001 0.0006153923352766448 10570000
867.1460000000001 0.0006153479690501229 10580000
867.97 0.0006148235392259304 10590000
868.802 0.0006142571337404184 10600000
869.6220000000002 0.0006139060178499884 10610000
870.4540000000002 0.0006137775772944887 10620000
871.3380000000001 0.0006131642139842675 10630000
872.1660000000001 0.0006122135101244228 10640000
872.9620000000001 0.000611211442721772 10650000
873.7660000000001 0.0006100925231841277 10660000
874.5940000000001 0.0006092751402463989 10670000
875.402 0.0006089305866176335 10680000
876.206 0.0006083785840200834 10690000
877.0060000000001 0.0006084530998746539 10700000
877.8020000000001 0.0006080558144652485 10710000
878.5990000000002 0.0006075902005811643 10720000
879.395 0.0006064592752425946 10730000
880.227 0.0006055020230481396 10740000
881.047 0.0006045186232825831 10750000
881.8670000000001 0.0006032695116036438 10760000
882.6710000000002 0.0006024828918841223 10770000
883.495 0.0006016401078886313 10780000
884.307 0.0006011906243581106 10790000
885.099 0.0006005648342678698 10800000
885.923 0.0005999104281042552 10810000
886.7350000000001 0.0005991225292602514 10820000
887.551 0.0005981842005381688 10830000
888.359 0.0005978827136648289 10840000
889.1590000000001 0.0005974868680117624 10850000
889.9670000000001 0.0005972121268125297 10860000
890.783 0.0005970496078101417 10870000
891.595 0.0005964346141199271 10880000
892.427 0.0005963978133096372 10890000
893.2390000000001 0.0005960413630194333 10900000
894.0680000000002 0.0005956089203815424 10910000
894.9120000000001 0.0005951882188291048 10920000
895.768 0.00059529316822578 10930000
896.6360000000001 0.0005943601605580788 10940000
897.4520000000001 0.000593712406667476 10950000
898.2680000000001 0.0005932624190053498 10960000
899.0920000000002 0.0005926976266139358 10970000
899.9000000000001 0.0005923798972419482 10980000
900.7800000000001 0.0005921204975739734 10990000
901.5880000000002 0.0005921478513662476 11000000
902.3840000000002 0.0005915823408486085 11010000
903.1880000000002 0.0005912918867359474 11020000
903.9960000000001 0.0005908367842663303 11030000
904.8160000000001 0.0005901594304196575 11040000
905.6360000000001 0.0005897533376354225 11050000
906.4680000000002 0.0005895250870882376 11060000
907.2880000000001 0.000589195139687456 11070000
908.0960000000001 0.0005886233791748516 11080000
908.9160000000002 0.0005877691785230285 11090000
909.7360000000001 0.0005872430047008695 11100000
910.5490000000002 0.000586991771589969 11110000
911.3690000000001 0.0005863822429391559 11120000
912.1770000000001 0.000585833422446668 11130000
912.9970000000001 0.000585835475826765 11140000
913.825 0.000585770888345646 11150000
914.6610000000002 0.0005852188148182963 11160000
915.4970000000002 0.0005848502949448932 11170000
916.3130000000001 0.0005844328193424459 11180000
917.1370000000001 0.0005841610442356234 11190000
917.9650000000001 0.0005835553380608332 11200000
918.8050000000002 0.0005833455428388717 11210000
919.641 0.0005828739554000125 11220000
920.485 0.0005823311989006909 11230000
921.353 0.0005816734260712195 11240000
922.157 0.0005814569715382313 11250000
922.957 0.0005809834676990007 11260000
923.753 0.0005798859419101919 11270000
924.561 0.0005792643998157932 11280000
925.357 0.0005787449873670236 11290000
926.154 0.0005785725129454934 11300000
926.9620000000001 0.0005781035671182718 11310000
927.77 0.0005776055066662787 11320000
928.5699999999999 0.0005773933567352949 11330000
929.3819999999999 0.0005769068855060419 11340000
930.1899999999999 0.0005761800195702616 11350000
930.994 0.000575600690518768 11360000
931.8180000000001 0.0005752018233242379 11370000
932.6419999999999 0.0005747924928260333 11380000
933.454 0.0005737607628429622 11390000
934.2859999999999 0.0005728176298296755 11400000
935.114 0.0005721061270073005 11410000
935.946 0.0005719344582161671 11420000
936.774 0.0005715183515465692 11430000
937.6099999999999 0.0005709512324915952 11440000
938.438 0.0005706051541213682 11450000
939.2540000000001 0.0005701978109834328 11460000
940.066 0.0005700679748192281 11470000
940.89 0.0005698915515813164 11480000
941.718 0.0005694393531978431 11490000
942.543 0.0005690793613615384 11500000
943.3510000000001 0.0005686300772423363 11510000
944.167 0.0005685677838696581 11520000
944.991 0.0005684845642343766 11530000
945.8229999999999 0.0005680348921368688 11540000
946.691 0.0005672971083906603 11550000
947.503 0.0005666635789140089 11560000
948.323 0.0005658954302510876 11570000
949.1469999999999 0.0005652278469268087 11580000
949.9549999999999 0.000564554555590885 11590000
950.7670000000001 0.0005636862136452562 11600000
951.579 0.0005628638402650764 11610000
952.3870000000001 0.0005622178882890049 11620000
953.2070000000001 0.0005615029548433838 11630000
954.0149999999999 0.0005619332192042258 11640000
954.827 0.0005621057270882078 11650000
955.623 0.0005618779139430659 11660000
956.4190000000001 0.0005616777708005396 11670000
957.227 0.0005612290664357795 11680000
958.0360000000001 0.0005605461096926963 11690000
958.8320000000001 0.0005600305607961727 11700000
959.6360000000001 0.0005591594529956763 11710000
960.4520000000001 0.0005588071239467265 11720000
961.2760000000001 0.0005583892570092252 11730000
962.0920000000001 0.0005578883788723416 11740000
962.9160000000001 0.0005576487864313475 11750000
963.748 0.0005575129830762617 11760000
964.5680000000001 0.0005573589781808253 11770000
965.384 0.0005571698701658599 11780000
966.1920000000001 0.0005566049871831208 11790000
967.0200000000001 0.00055591720117856 11800000
967.84 0.0005556045082825427 11810000
968.6680000000001 0.0005552407427166699 11820000
969.508 0.0005550773782330641 11830000
970.4200000000001 0.0005546514511358117 11840000
971.2360000000001 0.0005543025077116736 11850000
972.0680000000001 0.0005544588841938299 11860000
972.8680000000002 0.0005541922157482964 11870000
973.6760000000002 0.0005534369435546319 11880000
974.477 0.0005528218486481526 11890000
975.289 0.0005526123304313217 11900000
976.0890000000001 0.000552657903025383 11910000
976.8810000000002 0.0005525661741615309 11920000
977.689 0.0005522144482317446 11930000
978.505 0.0005517692688381141 11940000
979.3090000000001 0.0005513778261089851 11950000
980.121 0.000551129965897363 11960000
980.9290000000001 0.0005504500082141244 11970000
981.7330000000001 0.0005495983329465476 11980000
982.5490000000001 0.0005490714292360772 11990000
983.3570000000001 0.0005484807326888146 12000000
984.1490000000001 0.0005476295535236945 12010000
984.953 0.0005467080250602345 12020000
985.7649999999999 0.0005457605963496906 12030000
986.569 0.0005453448174543586 12040000
987.389 0.0005449582216559433 12050000
988.205 0.0005445798069389365 12060000
989.0169999999999 0.0005442964067486651 12070000
989.8369999999999 0.0005441915515573305 12080000
990.6499999999999 0.000544019981003382 12090000
991.466 0.0005435582352386973 12100000
992.2859999999999 0.0005429667071629223 12110000
993.11 0.0005425786273834632 12120000
993.9179999999999 0.0005425351339709792 12130000
994.7539999999999 0.0005426608843354797 12140000
995.5939999999999 0.0005421571520500557 12150000
996.4939999999999 0.0005415815165073523 12160000
997.298 0.0005411493231701943 12170000
998.0939999999999 0.0005408914493615463 12180000
998.902 0.0005401523932689094 12190000
999.7059999999999 0.0005396773461987484 12200000
1000.498 0.0005391987891974048 12210000
1001.302 0.000539082414608225 12220000


==> figs/data/webkb-cornell-vanilla_kld.dat <==
Time KLD Samples
2.492 0.2228084663092508 10000
3.216 0.1761865967794928 20000
3.992 0.1422828281332738 30000
4.796 0.1179353949399641 40000
5.616000000000001 0.100283916483399 50000
6.436000000000001 0.08870096046639703 60000
7.24 0.07890637713943166 70000
8.055999999999999 0.06992211866857509 80000
8.880000000000001 0.0636237730250315 90000
9.703999999999999 0.05843661006761079 100000
10.532 0.05366596241374223 110000
11.372 0.04944841879675336 120000
12.196 0.04560082478107735 130000
13.008 0.04269152548878242 140000
13.816 0.04011202190916893 150000
14.633 0.03783165808623853 160000
15.465 0.03585633246960131 170000
16.281 0.03413053255582709 180000
17.109 0.03253473739042525 190000
17.945 0.03127317533069293 200000
18.777 0.02982668081092592 210000
19.609 0.028506853309544 220000
20.441 0.02733535082873163 230000
21.261 0.02616436365534362 240000
22.097 0.02511041765212428 250000
22.929 0.02424138171518185 260000
23.765 0.02326373313589815 270000
24.613 0.02236571083167853 280000
25.449 0.02165658437461105 290000
26.305 0.02098198506980833 300000
27.209 0.02040646533837639 310000
27.989 0.01981292899549326 320000
28.76900000000001 0.01926457182379501 330000
29.557 0.01870557066591119 340000
30.35 0.01815233876164273 350000
31.15 0.01770016190394437 360000
31.95 0.01723319682383353 370000
32.76199999999999 0.01680668369053468 380000
33.55799999999999 0.01641805293150545 390000
34.35399999999999 0.01605360809516659 400000
35.154 0.01575332687475893 410000
35.946 0.01543135363768351 420000
36.742 0.01511486205286293 430000
37.538 0.01478963204232272 440000
38.354 0.01448108538331621 450000
39.162 0.01408914530039257 460000
39.974 0.01377853506494077 470000
40.786 0.01349223078807534 480000
41.61000000000001 0.01316912864784576 490000
42.422 0.01294658767878018 500000
43.23 0.01273582600630724 510000
44.042 0.01252550467136761 520000
44.866 0.01229885118615567 530000
45.686 0.01202335137890655 540000
46.499 0.01178389469764928 550000
47.307 0.0115770113127229 560000
48.13099999999999 0.01135009172156712 570000
48.95499999999999 0.01115458778866825 580000
49.77499999999999 0.01097268045991226 590000
50.571 0.01079392473705032 600000
51.38699999999999 0.01061885690745654 610000
52.191 0.01044269820528087 620000
53.011 0.01026662216816976 630000
53.819 0.01008434726133051 640000
54.631 0.009914665760921596 650000
55.451 0.009725309587389735 660000
56.267 0.009531631611580873 670000
57.075 0.009377449595878074 680000
57.895 0.009257424417446087 690000
58.71100000000001 0.009154125194884512 700000
59.53899999999999 0.009031245071775199 710000
60.439 0.008893676154907982 720000
61.255 0.008772286872412834 730000
62.06 0.00864909075639504 740000
62.868 0.008542739231232742 750000
63.66399999999999 0.008445977502282152 760000
64.47999999999999 0.008329126586701147 770000
65.276 0.008202957491310066 780000
66.068 0.008107490884327421 790000
66.864 0.008005461995077798 800000
67.66799999999999 0.007877263561352424 810000
68.46799999999999 0.007771161561086802 820000
69.26000000000001 0.00768727726430019 830000
70.056 0.0075815171859618 840000
70.84399999999999 0.007459583147727353 850000
71.65599999999999 0.007358218548594844 860000
72.456 0.007262578934698915 870000
73.26000000000001 0.007185185613480874 880000
74.05199999999999 0.00709655351831678 890000
74.85199999999999 0.00700732177924196 900000
75.676 0.006939682761422763 910000
76.488 0.006871963177697876 920000
77.28 0.006795896556564007 930000
78.09300000000002 0.006724408067050373 940000
78.91300000000001 0.006661956958859129 950000
79.721 0.006597576845763372 960000
80.54100000000001 0.006547417240101708 970000
81.34500000000001 0.006468062554172345 980000
82.14500000000001 0.006393868835993118 990000
82.95300000000002 0.006325831112125734 1000000
83.77300000000001 0.006258277416230127 1010000
84.589 0.006204498980945598 1020000
85.39700000000001 0.006143564388122842 1030000
86.20100000000001 0.006072273553371278 1040000
87.021 0.006027909875862596 1050000
87.837 0.005980301369015027 1060000
88.65700000000001 0.005933906305581456 1070000
89.46900000000001 0.005882512339624719 1080000
90.29700000000001 0.005832906163275078 1090000
91.09700000000001 0.005778880470606367 1100000
91.90500000000002 0.005732503757467847 1110000
92.73299999999999 0.005682846185006782 1120000
93.569 0.005637209137959223 1130000
94.44199999999998 0.005579190532463107 1140000
95.23399999999999 0.00553190639653362 1150000
96.026 0.005482829228348295 1160000
96.84199999999998 0.00543384558395672 1170000
97.63399999999999 0.005392512805758286 1180000
98.43799999999999 0.005335429454345893 1190000
99.246 0.005293367974039541 1200000
100.054 0.005261851534709868 1210000
100.85 0.005229421705615044 1220000
101.65 0.005189021190248887 1230000
102.458 0.005148853089695189 1240000
103.262 0.005109944236921874 1250000
104.058 0.005060597269504264 1260000
104.858 0.005018868996341045 1270000
105.662 0.004989375681830187 1280000
106.454 0.004954940014429489 1290000
107.242 0.004918650913657729 1300000
108.046 0.004885031877895736 1310000
108.85 0.004849122296525988 1320000
109.674 0.004811455357668226 1330000
110.491 0.004784822287889055 1340000
111.291 0.004756616973161536 1350000
112.091 0.004717963675030056 1360000
112.895 0.004677439063200622 1370000
113.707 0.004631972557901952 1380000
114.519 0.004601584837159265 1390000
115.315 0.00457390246609943 1400000
116.139 0.004540969800821042 1410000
116.955 0.004501714870767169 1420000
117.775 0.004464915282214744 1430000
118.583 0.004430868870539261 1440000
119.383 0.004393816977757702 1450000
120.199 0.004350937202471346 1460000
121.011 0.00431531134693785 1470000
121.831 0.004277928099121567 1480000
122.651 0.004245858566659723 1490000
123.471 0.004219604846496245 1500000
124.291 0.004194403290574578 1510000
125.115 0.004161543498129829 1520000
125.927 0.004129140573979788 1530000
126.76 0.004117319655960073 1540000
127.596 0.004106870737929942 1550000
128.476 0.004084688323250923 1560000
129.268 0.004063859717233402 1570000
130.056 0.004052925233273221 1580000
130.872 0.004030951533658577 1590000
131.68 0.004000145929749264 1600000
132.496 0.00396797975567824 1610000
133.304 0.003950066969773231 1620000
134.1 0.003928431716334242 1630000
134.892 0.003911061249646506 1640000
135.696 0.00389386566733197 1650000
136.5 0.003876642709388104 1660000
137.296 0.003853465119139184 1670000
138.088 0.003824426654034166 1680000
138.888 0.003792332864481442 1690000
139.704 0.003759074266988496 1700000
140.508 0.003738811478900594 1710000
141.304 0.003723085791624398 1720000
142.113 0.003699646300064451 1730000
142.905 0.003678211382309607 1740000
143.705 0.003657749185380698 1750000
144.509 0.003642228236945945 1760000
145.309 0.00362572716589864 1770000
146.113 0.003610878502726425 1780000
146.933 0.003590049483688562 1790000
147.741 0.003571194928036224 1800000
148.561 0.003556021876058689 1810000
149.369 0.003545891082562118 1820000
150.189 0.003527933621091974 1830000
151.017 0.003502784445306968 1840000
151.833 0.003475686638592373 1850000
152.621 0.003453034957545134 1860000
153.429 0.003431635486871569 1870000
154.241 0.003413687422955736 1880000
155.053 0.003395312751980151 1890000
155.853 0.003377587195405168 1900000
156.661 0.003355153523438249 1910000
157.481 0.003339336027955586 1920000
158.314 0.003321334205586968 1930000
159.134 0.003307478954756803 1940000
159.97 0.003289624622072277 1950000
160.802 0.00326464806106363 1960000
161.682 0.003241875903042711 1970000
162.4700000000001 0.003222091298662645 1980000
163.262 0.003199685876731894 1990000
164.05 0.00318276149852741 2000000
164.842 0.003165534518875164 2010000
165.654 0.003149297815734566 2020000
166.466 0.003132870130650647 2030000
167.27 0.003112462883359233 2040000
168.086 0.003097702504363441 2050000
168.902 0.003083383140715993 2060000
169.726 0.003070739732159906 2070000
170.542 0.003057940499594367 2080000
171.35 0.003045283028571068 2090000
172.17 0.003032419622590086 2100000
172.962 0.00302386513459359 2110000
173.754 0.003012374612787697 2120000
174.551 0.003000125512457671 2130000
175.351 0.002987349467103054 2140000
176.147 0.002972547280625347 2150000
176.951 0.002959848377092008 2160000
177.763 0.002953381923319916 2170000
178.575 0.002944699055846572 2180000
179.375 0.002935494480510279 2190000
180.195 0.002925636774244587 2200000
181.003 0.002916029820179106 2210000
181.803 0.002903688518069562 2220000
182.619 0.002892718554459503 2230000
183.435 0.002877952319056356 2240000
184.255 0.002864372219690066 2250000
185.075 0.002853660346167824 2260000
185.891 0.00284298179854451 2270000
186.699 0.002833128484674433 2280000
187.503 0.002819517298834721 2290000
188.299 0.002804602750673713 2300000
189.103 0.002787807258512989 2310000
189.927 0.002773514826557589 2320000
190.74 0.002758949974143806 2330000
191.556 0.002744817979090276 2340000
192.38 0.00273901489094317 2350000
193.212 0.002733789799292061 2360000
194.06 0.002724819692099931 2370000
194.9 0.002715030510949131 2380000
195.792 0.002700934117790408 2390000
196.596 0.002685586478687427 2400000
197.404 0.0026712800992683 2410000
198.212 0.002655372604484261 2420000
199.036 0.002645285368560885 2430000
199.836 0.002639406755736581 2440000
200.644 0.002626274627635285 2450000
201.432 0.002614029844386912 2460000
202.236 0.002605043708473415 2470000
203.036 0.002595382042172565 2480000
203.836 0.002587809114949867 2490000
204.652 0.002579668932808187 2500000
205.468 0.002572608411596016 2510000
206.273 0.002561678469526759 2520000
207.089 0.002552571238479989 2530000
207.893 0.002541127521881007 2540000
208.709 0.002527939352673161 2550000
209.509 0.002515468195667804 2560000
210.329 0.002504886299384201 2570000
211.133 0.002498752662292854 2580000
211.941 0.00249158573671465 2590000
212.729 0.002488941984536672 2600000
213.517 0.002481755961850158 2610000
214.329 0.002468143810955075 2620000
215.137 0.0024549968618169 2630000
215.941 0.002446839192788441 2640000
216.753 0.002439490535568557 2650000
217.561 0.002426156994167746 2660000
218.361 0.002413182191090883 2670000
219.177 0.002400842288915946 2680000
219.997 0.002387766410072642 2690000
220.813 0.002375923713209927 2700000
221.625 0.002366422830101556 2710000
222.454 0.002357628081134755 2720000
223.27 0.002345689244945948 2730000
224.094 0.002336077721918547 2740000
224.91 0.002327394853995227 2750000
225.726 0.002316626555104013 2760000
226.558 0.002303666647485249 2770000
227.39 0.002294264662465201 2780000
228.226 0.002285254444716418 2790000
229.05 0.002277930249652825 2800000
229.906 0.002269129593771757 2810000
230.694 0.00226315745159092 2820000
231.502 0.002257396701333202 2830000
232.294 0.002247829513947192 2840000
233.09 0.00224062475217175 2850000
233.878 0.002237036079108584 2860000
234.678 0.002232340649464027 2870000
235.478 0.002224461232143632 2880000
236.286 0.002215948451756063 2890000
237.106 0.002209036094495229 2900000
237.91 0.002198326566445928 2910000
238.707 0.002189845008568041 2920000
239.507 0.00217854809734764 2930000
240.307 0.002169322314900028 2940000
241.111 0.002165550936937174 2950000
241.919 0.002161403790155023 2960000
242.739 0.002156811961867371 2970000
243.559 0.002150273872001035 2980000
244.379 0.002143289581086269 2990000
245.187 0.002135376296652449 3000000
245.995 0.002129254644274007 3010000
246.803 0.002122229851965934 3020000
247.623 0.002114347252322488 3030000
248.435 0.002109948344584908 3040000
249.247 0.002103351755654289 3050000
250.055 0.002094031543737796 3060000
250.859 0.002086330340098036 3070000
251.659 0.002081604064331555 3080000
252.467 0.002073789057700431 3090000
253.275 0.00207026315846724 3100000
254.068 0.002066129540730963 3110000
254.88 0.002058446128445141 3120000
255.688 0.002052361569720305 3130000
256.504 0.002044867891231165 3140000
257.336 0.002036843027681589 3150000
258.152 0.00203341060130288 3160000
258.976 0.002030059518118254 3170000
259.78 0.002026604366735709 3180000
260.588 0.002020458134774789 3190000
261.4 0.002012890351910384 3200000
262.228 0.002006235468257843 3210000
263.056 0.001998154429062402 3220000
263.932 0.001990941704957169 3230000
264.732 0.001987487537972166 3240000
265.528 0.001981936200526827 3250000
266.332 0.00197500184701689 3260000
267.136 0.001969089699174065 3270000
267.928 0.00196266142065954 3280000
268.728 0.001958879500756965 3290000
269.516 0.001954338886255993 3300000
270.313 0.001947705756949891 3310000
271.1009999999999 0.001943774996511105 3320000
271.917 0.0019385740716781 3330000
272.725 0.001935131808177514 3340000
273.517 0.001932003286238767 3350000
274.309 0.001928512996332894 3360000
275.1129999999999 0.001924300504622685 3370000
275.925 0.001922840252351569 3380000
276.7409999999999 0.001918960604301357 3390000
277.557 0.001911707809023548 3400000
278.365 0.001907661517310833 3410000
279.177 0.001901264881293511 3420000
279.985 0.001890938016842838 3430000
280.777 0.001886654755822506 3440000
281.585 0.001881307925225853 3450000
282.3969999999999 0.001875185046197933 3460000
283.229 0.00186888903214428 3470000
284.045 0.001861430706099048 3480000
284.869 0.001856744183136328 3490000
285.685 0.00185241900498481 3500000
286.506 0.001846753884144646 3510000
287.33 0.001840540189963291 3520000
288.1460000000001 0.001835510207443099 3530000
288.954 0.001833447549564311 3540000
289.766 0.001828610001589455 3550000
290.586 0.00182473253405481 3560000
291.4180000000001 0.001818898684552313 3570000
292.2380000000001 0.001812491725858208 3580000
293.054 0.00180719599625624 3590000
293.8740000000001 0.00180353679046222 3600000
294.702 0.001797845540902454 3610000
295.522 0.001793266027866056 3620000
296.35 0.001787819703704218 3630000
297.25 0.001785035973918608 3640000
298.046 0.001782990260897323 3650000
298.838 0.001777689939013407 3660000
299.6340000000001 0.001773380132737574 3670000
300.4300000000001 0.001767784581271114 3680000
301.226 0.001763935641938435 3690000
302.022 0.001760012550972733 3700000
302.831 0.00175672685053974 3710000
303.635 0.001751517456786052 3720000
304.4229999999999 0.001745801018167707 3730000
305.215 0.001742238749241003 3740000
306.019 0.001739518309001958 3750000
306.843 0.001734908443699735 3760000
307.659 0.0017319257637825 3770000
308.443 0.001727660039278155 3780000
309.2430000000001 0.001723940004758916 3790000
310.031 0.001719889353835086 3800000
310.843 0.001718261620672115 3810000
311.655 0.001714070175059371 3820000
312.471 0.001712997353568569 3830000
313.275 0.001708993321854262 3840000
314.099 0.001704728376515762 3850000
314.907 0.001700535404655781 3860000
315.727 0.001697578003434311 3870000
316.539 0.001691957205903903 3880000
317.3630000000001 0.001688339578989236 3890000
318.188 0.001685541346939782 3900000
319.0240000000001 0.001683860700491673 3910000
319.828 0.001677423275016884 3920000
320.648 0.001672851524965654 3930000
321.4560000000001 0.001669831847610339 3940000
322.2880000000001 0.001666246533924665 3950000
323.112 0.00166416073772953 3960000
323.932 0.001660373332355832 3970000
324.76 0.0016579325292397 3980000
325.5840000000001 0.001656654175809825 3990000
326.4 0.001653218135641489 4000000
327.22 0.001649534984405885 4010000
328.052 0.001643473759289544 4020000
328.9 0.001639216538008828 4030000
329.74 0.00163438103589685 4040000
330.632 0.001629907963216451 4050000
331.4279999999999 0.001625711467090119 4060000
332.22 0.001620077313275044 4070000
333.008 0.001614355803270699 4080000
333.8 0.00161003947739547 4090000
334.605 0.001604630351592146 4100000
335.417 0.001599364278708406 4110000
336.2329999999999 0.001595668166572367 4120000
337.041 0.001591065038889747 4130000
337.853 0.001585257578968724 4140000
338.653 0.001581241484996675 4150000
339.473 0.001578099839362893 4160000
340.2769999999999 0.001575584305097371 4170000
341.085 0.00157256300378166 4180000
341.885 0.001568197282371406 4190000
342.701 0.001563140738652916 4200000
343.533 0.001558997145485428 4210000
344.3489999999999 0.001555067706683118 4220000
345.153 0.001551042584054069 4230000
345.953 0.001548709172754878 4240000
346.753 0.001545561535514739 4250000
347.557 0.00154110336107074 4260000
348.373 0.001536798723665145 4270000
349.169 0.001533808244955074 4280000
349.9809999999999 0.001532412237574542 4290000
350.7860000000001 0.001528592908410438 4300000
351.598 0.001525189761440306 4310000
352.402 0.001521938181661379 4320000
353.21 0.00151846624828662 4330000
354.026 0.001514718383951213 4340000
354.85 0.001513313615061412 4350000
355.658 0.001511570734737133 4360000
356.478 0.001509089146836759 4370000
357.29 0.001505436730756903 4380000
358.102 0.001502222774870615 4390000
358.9300000000001 0.001499586567217184 4400000
359.754 0.001495332732183529 4410000
360.582 0.001493340853075138 4420000
361.4100000000001 0.001489036214309093 4430000
362.23 0.001486701906725493 4440000
363.05 0.001483385422408659 4450000
363.8939999999999 0.001479083551616912 4460000
364.77 0.001473997194426549 4470000
365.554 0.001469778285938974 4480000
366.3429999999999 0.001467301547853018 4490000
367.1429999999999 0.001465234183880223 4500000
367.9349999999999 0.001462488701093633 4510000
368.739 0.001460898998599701 4520000
369.5309999999999 0.001456712586980287 4530000
370.3469999999999 0.001453388433039794 4540000
371.171 0.001448129943689484 4550000
371.9749999999999 0.00144228545810892 4560000
372.7789999999999 0.001439711640177291 4570000
373.591 0.001438980513876607 4580000
374.383 0.001437087230122574 4590000
375.195 0.001435604874674126 4600000
376.003 0.001432973178441579 4610000
376.815 0.001430022600427842 4620000
377.6389999999999 0.001426497645603099 4630000
378.451 0.00142179500160946 4640000
379.259 0.001418807712103958 4650000
380.079 0.001417839743731032 4660000
380.879 0.001415936869835892 4670000
381.687 0.001413761412224421 4680000
382.476 0.00141154522325462 4690000
383.2679999999999 0.001409023546171616 4700000
384.068 0.001406435700038874 4710000
384.8679999999999 0.00140337799036674 4720000
385.68 0.001399695414141987 4730000
386.496 0.001394830137274699 4740000
387.308 0.001390633170415521 4750000
388.124 0.001387363044418234 4760000
388.94 0.001385413685021875 4770000
389.756 0.001381256102701278 4780000
390.576 0.001377194932996986 4790000
391.384 0.001373377724621788 4800000
392.208 0.001370156286998656 4810000
393.04 0.001366463756027191 4820000
393.872 0.001363632371706405 4830000
394.696 0.001359319692013353 4840000
395.52 0.001355348414148292 4850000
396.336 0.001352264734518119 4860000
397.144 0.001347900959151697 4870000
397.96 0.001345554527686087 4880000
398.829 0.001342912816488263 4890000
399.609 0.001339593396337557 4900000
400.401 0.001335657835704765 4910000
401.1929999999999 0.001331800390052009 4920000
402.001 0.001328604434550585 4930000
402.7929999999999 0.001326892837403766 4940000
403.585 0.00132317594219002 4950000
404.381 0.001318671813232159 4960000
405.181 0.001316751999060748 4970000
405.981 0.001314420801042365 4980000
406.773 0.001311691303057562 4990000
407.569 0.001308687117735439 5000000
408.377 0.001305693026041346 5010000
409.185 0.001304628078796135 5020000
409.985 0.001302083956786552 5030000
410.8049999999999 0.001299150896916283 5040000
411.617 0.001296908093418352 5050000
412.409 0.001293569607673205 5060000
413.201 0.001290806407712694 5070000
413.985 0.00128744179842592 5080000
414.7980000000001 0.001285791864105438 5090000
415.6180000000001 0.001282747681639591 5100000
416.434 0.001281288817771461 5110000
417.258 0.001279172076726019 5120000
418.086 0.001275361721540573 5130000
418.918 0.001272992933148599 5140000
419.7260000000001 0.001270127523921451 5150000
420.546 0.001266546159607703 5160000
421.3700000000001 0.001264466705853448 5170000
422.19 0.001263267182710281 5180000
423.006 0.001260869625056238 5190000
423.814 0.001257855298356549 5200000
424.614 0.001255195818700392 5210000
425.4300000000001 0.001254115639281946 5220000
426.258 0.001252196370025979 5230000
427.0820000000001 0.001251988892006539 5240000
427.91 0.001251354776106262 5250000
428.73 0.001250096681751456 5260000
429.5620000000001 0.001246558311394444 5270000
430.399 0.001243551434504239 5280000
431.231 0.00124102472502771 5290000
432.1150000000001 0.001239383088019433 5300000
432.911 0.001236648192189645 5310000
433.703 0.001234283481212138 5320000
434.499 0.001232538055378487 5330000
435.2910000000001 0.00123100573942958 5340000
436.087 0.001229410935408257 5350000
436.887 0.001226687642098197 5360000
437.691 0.001223834055676076 5370000
438.499 0.001220543694190541 5380000
439.307 0.00121735321233206 5390000
440.091 0.001215542708280024 5400000
440.907 0.001212720702211391 5410000
441.715 0.001210467034721286 5420000
442.527 0.001209526861916481 5430000
443.3430000000001 0.001209218950359971 5440000
444.155 0.001208754510539823 5450000
444.975 0.001209030824884817 5460000
445.783 0.001207897315068191 5470000
446.596 0.001205290282639047 5480000
447.4040000000001 0.001202271016969763 5490000
448.2080000000001 0.001199527186029208 5500000
449.0120000000001 0.001198880568483874 5510000
449.82 0.001198465299751009 5520000
450.628 0.001195958054265179 5530000
451.4520000000001 0.001192050225831706 5540000
452.276 0.001189426064900787 5550000
453.0880000000001 0.001187986916131717 5560000
453.884 0.001185972370650525 5570000
454.688 0.00118475864818097 5580000
455.476 0.001182549294091994 5590000
456.284 0.00117911222058562 5600000
457.0840000000001 0.001176421709662153 5610000
457.888 0.001175020317464382 5620000
458.6720000000001 0.00117286658309673 5630000
459.4680000000001 0.001172390126234944 5640000
460.26 0.001172577491494716 5650000
461.064 0.001170998702997808 5660000
461.872 0.001169825095119862 5670000
462.689 0.001167814564750436 5680000
463.505 0.001167171519882545 5690000
464.329 0.001167073231395115 5700000
465.1569999999999 0.001166174706882777 5710000
466.037 0.001165108629031765 5720000
466.837 0.001163231010699904 5730000
467.641 0.001162321250466502 5740000
468.445 0.001161452243521224 5750000
469.2529999999999 0.001160614482517915 5760000
470.069 0.001158673164966263 5770000
470.893 0.001155877209953814 5780000
471.705 0.001154751981256994 5790000
472.521 0.001154515433821989 5800000
473.325 0.001153028648435153 5810000
474.133 0.001151681275813758 5820000
474.929 0.001150694406548709 5830000
475.737 0.001149646452644652 5840000
476.549 0.001149640582533559 5850000
477.357 0.001147900613457727 5860000
478.1620000000001 0.001145709527225164 5870000
478.978 0.001144515775828074 5880000
479.778 0.001141882905020966 5890000
480.562 0.001139450580021042 5900000
481.374 0.001136206506096023 5910000
482.1780000000001 0.001133706466120737 5920000
482.978 0.001131625175774609 5930000
483.7940000000001 0.001129480412975496 5940000
484.606 0.00112835116229196 5950000
485.426 0.001127144112205201 5960000
486.238 0.001125981746324387 5970000
487.062 0.001123844468176278 5980000
487.8860000000001 0.00112134231652028 5990000
488.702 0.001119413809882957 6000000
489.518 0.001119554446762996 6010000
490.342 0.001118864590761982 6020000
491.1540000000001 0.001117333789800314 6030000
491.9660000000001 0.001115653305248031 6040000
492.77 0.001114344865460126 6050000
493.586 0.001112922735019665 6060000
494.4069999999999 0.00111080449834414 6070000
495.211 0.001108832667206029 6080000
496.027 0.001106186419964702 6090000
496.851 0.001102348112757743 6100000
497.675 0.001098211842780087 6110000
498.5069999999999 0.001094593131392204 6120000
499.3509999999999 0.001093164867484239 6130000
500.219 0.001091280281658534 6140000
501.0069999999999 0.001089190757493631 6150000
501.811 0.001087566339414224 6160000
502.607 0.001085265898174256 6170000
503.415 0.001082996726907738 6180000
504.211 0.001080472268039249 6190000
505.0149999999999 0.001078659803452214 6200000
505.811 0.001075531385509008 6210000
506.615 0.001074018666063239 6220000
507.4349999999999 0.001071972415841508 6230000
508.243 0.001069702832857591 6240000
509.039 0.001068885790608588 6250000
509.835 0.001067697503109427 6260000
510.6279999999999 0.001067000381300659 6270000
511.416 0.001065808646051091 6280000
512.228 0.001064356799511487 6290000
513.048 0.001062908339275925 6300000
513.852 0.001061930316024735 6310000
514.6560000000001 0.001060786482254176 6320000
515.484 0.001059206621724887 6330000
516.292 0.001057842472546947 6340000
517.104 0.001056648509424084 6350000
517.8920000000001 0.001053918113633252 6360000
518.7040000000001 0.001051892690145643 6370000
519.5240000000001 0.001050610111178631 6380000
520.3280000000001 0.001049465155566892 6390000
521.1320000000001 0.001048654614802988 6400000
521.952 0.001047347708837417 6410000
522.768 0.001045984802372278 6420000
523.5720000000001 0.00104550254396231 6430000
524.3720000000001 0.001044987279415001 6440000
525.1800000000001 0.001043460653851449 6450000
525.984 0.001042713872252666 6460000
526.785 0.00104136020900141 6470000
527.605 0.001040052884293933 6480000
528.4210000000002 0.001039404297921886 6490000
529.249 0.001037129620634989 6500000
530.077 0.001035202127209204 6510000
530.8969999999999 0.001033366663872232 6520000
531.7090000000001 0.001031509990092247 6530000
532.5450000000001 0.001028784841520475 6540000
533.373 0.001026361664886128 6550000
534.237 0.001024312876562737 6560000
535.0170000000001 0.001023651259581357 6570000
535.8050000000001 0.001023286389726224 6580000
536.6090000000002 0.001022181422826022 6590000
537.409 0.001020369860143871 6600000
538.2090000000001 0.001018949932956665 6610000
539.0010000000001 0.001018244535532252 6620000
539.821 0.001017847240382173 6630000
540.6410000000001 0.001016909980286802 6640000
541.441 0.001016330882274798 6650000
542.2420000000001 0.001015204923042816 6660000
543.054 0.001013147283618437 6670000
543.87 0.001012972845102531 6680000
544.6740000000001 0.001013042024495536 6690000
545.478 0.001012044911438739 6700000
546.274 0.001010434546714585 6710000
547.0820000000001 0.001008233486325618 6720000
547.8860000000001 0.001007165446063009 6730000
548.6899999999999 0.001007314873227719 6740000
549.502 0.001005925474344556 6750000
550.29 0.001004963957838886 6760000
551.0820000000001 0.001004503545615613 6770000
551.878 0.001002862032440808 6780000
552.694 0.001001371547566805 6790000
553.5020000000001 0.0009998042719108749 6800000
554.306 0.0009978781535762392 6810000
555.0980000000001 0.0009961947103589045 6820000
555.894 0.0009945728238790409 6830000
556.71 0.000992190879537751 6840000
557.51 0.000990093815700651 6850000
558.311 0.0009878859251677037 6860000
559.1270000000001 0.0009874733704091046 6870000
559.919 0.0009866457215558474 6880000
560.735 0.0009859360293983227 6890000
561.5549999999999 0.0009840987191501224 6900000
562.375 0.0009823568260134985 6910000
563.1790000000001 0.0009817525717133577 6920000
563.975 0.0009803544572063157 6930000
564.7790000000001 0.000979616699570105 6940000
565.591 0.0009783802746006825 6950000
566.423 0.0009768679491753713 6960000
567.263 0.0009752161046772168 6970000
568.175 0.0009741874305033474 6980000
568.9749999999999 0.000972920886075354 6990000
569.779 0.0009724229431971463 7000000
570.5749999999999 0.0009717649775650917 7010000
571.383 0.000970562675012011 7020000
572.187 0.0009685110500687855 7030000
572.995 0.0009661953692085634 7040000
573.811 0.0009637862572977421 7050000
574.6240000000001 0.0009615525217614459 7060000
575.4280000000001 0.000960059398280525 7070000
576.224 0.0009584904409777019 7080000
577.0240000000001 0.0009573416622333375 7090000
577.8280000000002 0.0009551244089714437 7100000
578.6240000000001 0.000953463576348991 7110000
579.436 0.0009518508186018733 7120000
580.248 0.0009516904925934112 7130000
581.0600000000001 0.0009502550732937795 7140000
581.8720000000001 0.0009491219403519177 7150000
582.7000000000002 0.0009488419199234396 7160000
583.5160000000001 0.0009490985985978645 7170000
584.332 0.0009490651521802519 7180000
585.1560000000001 0.000947488898956138 7190000
585.9760000000001 0.0009453637585807836 7200000
586.7840000000002 0.0009437127299510635 7210000
587.5880000000001 0.0009427533876986967 7220000
588.3960000000001 0.0009408891961786297 7230000
589.2160000000001 0.0009390070420795161 7240000
590.0440000000001 0.0009379240262768515 7250000
590.8570000000002 0.0009369853431656743 7260000
591.677 0.0009356424864059444 7270000
592.4770000000001 0.0009346833250295729 7280000
593.2690000000001 0.000933449611817094 7290000
594.0810000000001 0.0009320801557359059 7300000
594.9090000000001 0.0009306563872814465 7310000
595.7530000000002 0.0009290418632796284 7320000
596.5810000000001 0.0009277360896440738 7330000
597.3850000000001 0.0009251327350700052 7340000
598.1930000000001 0.0009226715836196072 7350000
598.9970000000001 0.000920928188637341 7360000
599.821 0.0009188681683759936 7370000
600.6410000000001 0.000917090548490214 7380000
601.5210000000001 0.0009153185989561062 7390000
602.3090000000001 0.0009134054677015576 7400000
603.1010000000001 0.0009114712763191976 7410000
603.9010000000001 0.0009099121648370106 7420000
604.7090000000002 0.0009091140835949368 7430000
605.5090000000001 0.0009083132672236785 7440000
606.3220000000001 0.0009075087650122195 7450000
607.1220000000001 0.0009066836267325088 7460000
607.918 0.000904884288470337 7470000
608.73 0.0009037232733666665 7480000
609.522 0.0009033678820690084 7490000
610.3260000000001 0.0009022719260136381 7500000
611.138 0.0009018396562327701 7510000
611.9580000000001 0.0009016993887763388 7520000
612.758 0.0009007583512661544 7530000
613.5420000000001 0.0008995550359149592 7540000
614.3380000000001 0.0008986063009028072 7550000
615.134 0.0008971402050355016 7560000
615.926 0.0008963267772216365 7570000
616.7300000000001 0.000895738744605799 7580000
617.5420000000001 0.0008945520144861577 7590000
618.33 0.0008944340052772831 7600000
619.134 0.0008930052183757655 7610000
619.926 0.0008922061538763905 7620000
620.758 0.0008907059040798062 7630000
621.5620000000001 0.0008888249376380707 7640000
622.3710000000001 0.0008869766203451834 7650000
623.1750000000001 0.0008849501481517434 7660000
623.9910000000001 0.0008840085607833095 7670000
624.8270000000001 0.0008831994561541456 7680000
625.647 0.0008827015422414287 7690000
626.4590000000001 0.0008813667332941965 7700000
627.2750000000001 0.000880191260311859 7710000
628.0910000000001 0.0008806896674501517 7720000
628.8950000000001 0.0008806105983626488 7730000
629.6870000000001 0.000880207418554842 7740000
630.491 0.0008795374845121888 7750000
631.3030000000001 0.0008783584202460029 7760000
632.1310000000001 0.0008773241865161001 7770000
632.9430000000001 0.0008764463874007673 7780000
633.7590000000001 0.0008762649411142681 7790000
634.6030000000001 0.0008749147645570792 7800000
635.471 0.0008731182303996865 7810000
636.2590000000001 0.0008723842616568156 7820000
637.0550000000001 0.00087129406256219 7830000
637.8630000000002 0.0008704022003578688 7840000
638.6600000000001 0.000869359005681952 7850000
639.4600000000002 0.0008682068378377364 7860000
640.2680000000001 0.0008668220558960405 7870000
641.0600000000003 0.0008666334896788364 7880000
641.8640000000001 0.0008665109788141508 7890000
642.6680000000001 0.0008657469118771803 7900000
643.4800000000001 0.0008645889097075286 7910000
644.2840000000001 0.000863337393028998 7920000
645.0960000000002 0.0008622210192865551 7930000
645.9120000000001 0.0008605552711574676 7940000
646.7200000000001 0.0008584645192086116 7950000
647.5320000000002 0.0008567247708190459 7960000
648.3400000000001 0.0008547990656902528 7970000
649.1560000000002 0.0008536458032730674 7980000
649.9560000000001 0.0008529769909097662 7990000
650.7600000000002 0.0008523990529744562 8000000
651.5720000000002 0.0008512547254710839 8010000
652.3920000000003 0.0008503846425659309 8020000
653.2040000000002 0.0008491658119534253 8030000
654.0360000000001 0.0008474490705659195 8040000
654.8570000000002 0.0008459703398699516 8050000
655.6650000000002 0.0008443466732875998 8060000
656.4610000000001 0.0008425941196354439 8070000
657.2570000000002 0.0008412044989419198 8080000
658.057 0.0008398948921947799 8090000
658.869 0.0008382157350427475 8100000
659.697 0.0008370433655920048 8110000
660.5050000000001 0.0008364408937486771 8120000
661.321 0.0008359033116026629 8130000
662.145 0.0008348652316607563 8140000
662.965 0.0008341266722154347 8150000
663.777 0.0008326836505565872 8160000
664.5970000000001 0.0008318827964321654 8170000
665.417 0.0008311755784623793 8180000
666.225 0.0008304951453789959 8190000
667.029 0.000829817862820527 8200000
667.857 0.000828074364751695 8210000
668.6810000000002 0.000826777078539439 8220000
669.553 0.0008252733006361494 8230000
670.3499999999999 0.0008245815310138388 8240000
671.162 0.00082398856881567 8250000
671.954 0.000823327904437051 8260000
672.754 0.0008225867509546645 8270000
673.558 0.0008218578326346294 8280000
674.366 0.0008212181069006485 8290000
675.182 0.0008198431500364887 8300000
675.986 0.0008187332596280293 8310000
676.814 0.0008178613340619997 8320000
677.626 0.0008162997249448883 8330000
678.4300000000001 0.0008154210958121534 8340000
679.2180000000001 0.0008140782168617227 8350000
680.014 0.0008129927222988065 8360000
680.802 0.0008116099768413293 8370000
681.6179999999999 0.0008109920567046907 8380000
682.426 0.0008101040954515097 8390000
683.23 0.0008085042850293868 8400000
684.0300000000001 0.0008069979507766844 8410000
684.8340000000001 0.0008061319633841376 8420000
685.638 0.0008052257751648852 8430000
686.447 0.0008038672561902706 8440000
687.255 0.0008027449622227128 8450000
688.063 0.0008024228425733469 8460000
688.871 0.000801866418489491 8470000
689.683 0.0008012420166777957 8480000
690.495 0.0008001857371945178 8490000
691.3190000000001 0.0007993407458330046 8500000
692.1390000000001 0.0007985681349719765 8510000
692.9589999999999 0.0007967774971840591 8520000
693.7710000000001 0.0007948885383699544 8530000
694.599 0.0007940415072669924 8540000
695.427 0.0007937420825683924 8550000
696.239 0.0007935755729451571 8560000
697.0429999999999 0.0007928709850228414 8570000
697.847 0.0007921844191793959 8580000
698.671 0.0007920918070048488 8590000
699.4990000000001 0.0007907911963065125 8600000
700.307 0.0007893900407867513 8610000
701.1229999999999 0.000788495705924807 8620000
701.947 0.0007869911439575976 8630000
702.8280000000001 0.0007854872082489041 8640000
703.6880000000001 0.0007845698081727417 8650000
704.4920000000001 0.0007840012600022772 8660000
705.2760000000001 0.0007828568985224024 8670000
706.0800000000002 0.0007815028454108586 8680000
706.8680000000002 0.0007805235013280779 8690000
707.6800000000002 0.0007788851260592274 8700000
708.4960000000001 0.0007782263702235737 8710000
709.312 0.000777271570385023 8720000
710.104 0.0007760586411322999 8730000
710.9080000000001 0.0007752046790440015 8740000
711.6960000000001 0.0007740507916366808 8750000
712.5040000000001 0.0007732653240631005 8760000
713.3200000000002 0.0007723244326835467 8770000
714.1400000000001 0.0007713810803021858 8780000
714.9480000000001 0.0007705851091283267 8790000
715.7680000000001 0.0007692584587855494 8800000
716.5680000000001 0.0007684369218214989 8810000
717.3600000000001 0.0007680421327926603 8820000
718.157 0.0007674646010243679 8830000
718.9690000000002 0.0007672219473427743 8840000
719.7930000000001 0.0007670056603590126 8850000
720.597 0.0007662924843267017 8860000
721.4050000000001 0.0007660102369149762 8870000
722.2130000000002 0.0007651958658906297 8880000
723.021 0.0007641172624291918 8890000
723.8209999999999 0.0007623618449565454 8900000
724.6209999999999 0.0007612565257200575 8910000
725.425 0.0007599899046553599 8920000
726.2329999999999 0.0007594233639101026 8930000
727.0410000000001 0.0007584364144155876 8940000
727.8689999999999 0.0007575302924832314 8950000
728.681 0.0007567964172812141 8960000
729.4889999999999 0.0007561290742815844 8970000
730.293 0.0007547102470952242 8980000
731.101 0.0007533281825193675 8990000
731.905 0.0007518990787234385 9000000
732.705 0.0007516269167824652 9010000
733.529 0.0007514223138598912 9020000
734.346 0.0007509923287279787 9030000
735.158 0.0007497814331871053 9040000
735.978 0.0007485114505303562 9050000
736.8539999999999 0.0007470190982743439 9060000
737.638 0.0007460540623962711 9070000
738.442 0.0007451430847184547 9080000
739.234 0.000744003321052461 9090000
740.0339999999999 0.0007429759752225215 9100000
740.842 0.0007427824671567172 9110000
741.6420000000001 0.0007420593204926837 9120000
742.446 0.0007414173597029954 9130000
743.2339999999999 0.0007410357324757498 9140000
744.038 0.0007406132106252064 9150000
744.8459999999999 0.0007394950911381922 9160000
745.6420000000001 0.0007390244844126079 9170000
746.4499999999999 0.0007386682276406972 9180000
747.2579999999999 0.0007376000307050192 9190000
748.0700000000001 0.0007364980507394897 9200000
748.8819999999999 0.0007350306760816536 9210000
749.694 0.0007342283724385425 9220000
750.491 0.00073387195122432 9230000
751.2989999999999 0.0007334315012469862 9240000
752.103 0.0007331505401674414 9250000
752.9109999999999 0.0007328696052653115 9260000
753.715 0.0007326936981958593 9270000
754.5189999999999 0.0007307726832052388 9280000
755.319 0.0007286416816801825 9290000
756.127 0.0007272016479580993 9300000
756.939 0.000726179282636259 9310000
757.759 0.0007256965913572077 9320000
758.559 0.0007248893024715443 9330000
759.3789999999999 0.0007241390926332932 9340000
760.203 0.0007237934125545425 9350000
761.015 0.0007234598448399492 9360000
761.823 0.0007230646093985448 9370000
762.6469999999999 0.000723002254767559 9380000
763.467 0.0007221547632650442 9390000
764.2909999999999 0.0007217795896789789 9400000
765.1189999999999 0.0007215889696392777 9410000
765.9349999999999 0.0007214893806710917 9420000
766.748 0.0007212336041092888 9430000
767.568 0.000720015974239527 9440000
768.3920000000001 0.0007199125585425115 9450000
769.212 0.0007194302789016616 9460000
770.0560000000002 0.0007180457517940697 9470000
770.9400000000001 0.0007167351960791781 9480000
771.748 0.0007165491155454877 9490000
772.5599999999999 0.0007159617968244122 9500000
773.36 0.0007149930480174331 9510000
774.1760000000002 0.0007147176060077466 9520000
774.972 0.0007147037735869459 9530000
775.764 0.0007146629323696513 9540000
776.5680000000001 0.0007138366207079728 9550000
777.3680000000001 0.0007126312721866347 9560000
778.176 0.0007130101354964076 9570000
778.98 0.0007125670895771424 9580000
779.7800000000001 0.0007115236217735527 9590000
780.5800000000002 0.0007107612304768972 9600000
781.3920000000001 0.0007093402190195706 9610000
782.201 0.0007081567125018115 9620000
783.005 0.0007066070479236665 9630000
783.8249999999999 0.0007046463358411763 9640000
784.629 0.0007033965803760671 9650000
785.4330000000001 0.0007030658358251395 9660000
786.237 0.0007029721953926825 9670000
787.037 0.0007023575438672673 9680000
787.849 0.0007013762502838828 9690000
788.6490000000001 0.0007006582842608467 9700000
789.4450000000001 0.0007001339421704376 9710000
790.245 0.0006993525647925661 9720000
791.053 0.0006985645594850328 9730000
791.8610000000001 0.0006975191689449621 9740000
792.6810000000002 0.000696271110195912 9750000
793.4970000000001 0.0006947641848781359 9760000
794.3209999999999 0.0006937213946265825 9770000
795.153 0.0006917623162605492 9780000
795.9930000000001 0.0006901435212205251 9790000
796.8050000000001 0.0006890897462368948 9800000
797.6130000000001 0.0006884361028077537 9810000
798.4219999999999 0.0006872758797781564 9820000
799.2380000000001 0.0006863417017887962 9830000
800.0580000000001 0.0006858919893628801 9840000
800.878 0.0006855571369755004 9850000
801.6940000000001 0.0006850892061327917 9860000
802.5099999999999 0.0006849001564736923 9870000
803.3580000000001 0.0006839177024477656 9880000
804.2620000000001 0.0006829915977925919 9890000
805.062 0.0006813607646061349 9900000
805.8620000000001 0.0006807461265680156 9910000
806.658 0.0006806362707182434 9920000
807.4540000000001 0.0006804706198447983 9930000
808.2500000000001 0.0006799000159621128 9940000
809.038 0.0006792364632243613 9950000
809.8660000000001 0.0006783740386927459 9960000
810.694 0.0006778006682316386 9970000
811.506 0.0006779037476778655 9980000
812.302 0.0006772120597634263 9990000
813.1100000000001 0.00067624878965153 10000000
813.914 0.0006761408023944488 10010000
814.723 0.0006756488631682083 10020000
815.539 0.0006751416645887947 10030000
816.347 0.0006747443261114787 10040000
817.135 0.000674249883597834 10050000
817.947 0.000673916477909771 10060000
818.751 0.0006736411194192203 10070000
819.575 0.0006729602549308885 10080000
820.403 0.0006726888928747878 10090000
821.215 0.0006727877451666903 10100000
822.035 0.0006727542745673668 10110000
822.847 0.000673014865843994 10120000
823.671 0.0006732302178581183 10130000
824.475 0.000672353567423678 10140000
825.2750000000001 0.000671704670107793 10150000
826.0709999999999 0.0006708837228054418 10160000
826.883 0.0006700756320859951 10170000
827.6870000000001 0.0006691186418608694 10180000
828.495 0.0006683237795405673 10190000
829.307 0.0006675795815842263 10200000
830.1120000000001 0.0006668187086754898 10210000
830.936 0.0006665438204714426 10220000
831.7440000000001 0.0006659525919784856 10230000
832.5480000000002 0.0006648392546810489 10240000
833.356 0.0006644464284197167 10250000
834.1680000000001 0.0006642186164489527 10260000
834.9760000000001 0.0006635451460518169 10270000
835.788 0.0006632494844325458 10280000
836.6040000000002 0.0006627987263203535 10290000
837.436 0.0006624373023101715 10300000
838.3240000000001 0.0006620638633236764 10310000
839.1120000000001 0.0006619216135847604 10320000
839.9240000000001 0.0006613013783420377 10330000
840.7200000000001 0.0006606187540645465 10340000
841.5120000000002 0.0006597729327923272 10350000
842.2960000000002 0.0006589897845237202 10360000
843.1040000000002 0.0006584329527099075 10370000
843.9200000000001 0.0006578280119413982 10380000
844.7240000000002 0.0006571349822108373 10390000
845.516 0.0006567197215852133 10400000
846.325 0.0006563791216100373 10410000
847.1090000000002 0.0006559124616694236 10420000
847.9050000000002 0.0006554843527197454 10430000
848.7370000000001 0.000654672029379716 10440000
849.557 0.0006542949208413678 10450000
850.373 0.0006538164159951664 10460000
851.181 0.0006530984150785171 10470000
851.9890000000001 0.0006522442481923799 10480000
852.8090000000001 0.0006510117451163616 10490000
853.6250000000001 0.0006493849880701797 10500000
854.4330000000001 0.0006487362859671326 10510000
855.229 0.0006484690219373342 10520000
856.0410000000002 0.0006482942787507679 10530000
856.845 0.0006481344562774982 10540000
857.6370000000002 0.0006471444190113263 10550000
858.4370000000001 0.0006461846831715046 10560000
859.2490000000001 0.0006455250099317641 10570000
860.0530000000001 0.0006453400475279414 10580000
860.865 0.0006447515139204283 10590000
861.681 0.0006442224785885246 10600000
862.4940000000001 0.0006438295793113159 10610000
863.3100000000001 0.0006436577562545654 10620000
864.1260000000001 0.0006429176695116318 10630000
864.962 0.0006419818766761265 10640000
865.7660000000001 0.0006410975079648776 10650000
866.5780000000001 0.000639978536767268 10660000
867.4060000000001 0.0006392026866523779 10670000
868.2220000000001 0.0006387517579767981 10680000
869.038 0.000638155097289476 10690000
869.846 0.0006382419892857495 10700000
870.6580000000001 0.0006377068773490356 10710000
871.5420000000001 0.0006370577081517581 10720000
872.3220000000001 0.000635842107609265 10730000
873.134 0.0006349296283518729 10740000
873.9540000000001 0.0006339978540082648 10750000
874.7580000000002 0.0006327723197858914 10760000
875.5540000000002 0.0006319072764995198 10770000
876.366 0.0006309927261360474 10780000
877.1580000000001 0.0006305037258041203 10790000
877.9460000000001 0.0006297820542057879 10800000
878.7590000000001 0.0006292031899235457 10810000
879.5630000000001 0.0006284672504867605 10820000
880.367 0.0006274378381222933 10830000
881.1630000000001 0.0006271100583403144 10840000
881.9470000000001 0.0006267126253413333 10850000
882.7470000000002 0.0006263198485256198 10860000
883.5310000000001 0.0006260715545255295 10870000
884.3270000000001 0.0006254583134680052 10880000
885.139 0.0006254082655179353 10890000
885.9310000000002 0.0006249956547725677 10900000
886.739 0.0006246549418174396 10910000
887.5590000000001 0.000624328508308212 10920000
888.3910000000001 0.0006243744070859117 10930000
889.1950000000002 0.0006233645038686288 10940000
890.0190000000001 0.0006226724334475103 10950000
890.8470000000001 0.0006221121693324177 10960000
891.6750000000001 0.0006215734640916399 10970000
892.4830000000001 0.0006212279182986038 10980000
893.3030000000001 0.0006208985898843768 10990000
894.1120000000002 0.0006207868208135418 11000000
894.9080000000001 0.0006200934208258762 11010000
895.7080000000001 0.0006197319019506656 11020000
896.5120000000002 0.0006192827970150064 11030000
897.3320000000002 0.0006186433916219478 11040000
898.1440000000002 0.0006183151010519962 11050000
898.9760000000002 0.0006181681612199542 11060000
899.792 0.000617870017614483 11070000
900.6000000000001 0.0006173641553935727 11080000
901.4240000000002 0.0006166031002789921 11090000
902.2440000000003 0.0006160610326261507 11100000
903.0640000000002 0.0006158035804250379 11110000
903.8920000000001 0.000615219992943203 11120000
904.7160000000001 0.0006146958376990376 11130000
905.5920000000002 0.0006147043269895946 11140000
906.3960000000002 0.0006146284833834535 11150000
907.2080000000002 0.0006139366426803817 11160000
908.0320000000002 0.0006134211900946156 11170000
908.8240000000002 0.0006129331488754637 11180000
909.6320000000002 0.00061259008010225 11190000
910.4330000000002 0.0006118818969936641 11200000
911.2490000000001 0.0006116547795561092 11210000
912.061 0.000611111272974492 11220000
912.8810000000001 0.0006104347655868693 11230000
913.6730000000002 0.0006097178003952119 11240000
914.4810000000002 0.0006095602679586459 11250000
915.2850000000001 0.0006090606615195638 11260000
916.0730000000002 0.0006078723837170547 11270000
916.8770000000001 0.0006070322553006583 11280000
917.6730000000002 0.0006065408896680902 11290000
918.4610000000001 0.0006064814598397419 11300000
919.2730000000001 0.0006060252948623114 11310000
920.081 0.0006054556884319494 11320000
920.8810000000001 0.0006051006159419101 11330000
921.6970000000001 0.0006044974968499504 11340000
922.489 0.0006036928803001912 11350000
923.293 0.0006030399577212064 11360000
924.117 0.0006025947891962078 11370000
924.9370000000001 0.0006021027566198147 11380000
925.7490000000001 0.0006010609460625822 11390000
926.574 0.0006001281860194725 11400000
927.398 0.0005993264769276269 11410000
928.218 0.0005990502410823763 11420000
929.0340000000001 0.0005985840305778786 11430000
929.87 0.0005979949329487457 11440000
930.6940000000001 0.0005976348150259189 11450000
931.498 0.0005972292386555269 11460000
932.3099999999999 0.0005970274223458412 11470000
933.1260000000001 0.0005968368823511444 11480000
933.95 0.0005964662635279951 11490000
934.778 0.0005961355984689855 11500000
935.578 0.0005956071086116402 11510000
936.378 0.0005954442725371955 11520000
937.202 0.0005953379195059097 11530000
938.0340000000001 0.000594798619332653 11540000
938.926 0.0005940084396550827 11550000
939.7339999999999 0.0005933286218672531 11560000
940.534 0.0005925536909583215 11570000
941.3500000000001 0.0005917477476618644 11580000
942.1510000000001 0.0005909964302638109 11590000
942.9589999999999 0.0005901929697327497 11600000
943.7669999999999 0.000589465663124847 11610000
944.5749999999999 0.0005888316044273778 11620000
945.3870000000001 0.0005880619870338485 11630000
946.191 0.0005885181672492435 11640000
946.995 0.0005887299455467567 11650000
947.783 0.0005885860398252563 11660000
948.575 0.0005884538763619141 11670000
949.379 0.0005879909455205154 11680000
950.171 0.0005872775095825604 11690000
950.963 0.0005868049240299691 11700000
951.7589999999999 0.0005858849479457721 11710000
952.563 0.0005855054716972744 11720000
953.3790000000001 0.0005851006229262026 11730000
954.183 0.0005845882247813501 11740000
954.999 0.0005843792363568909 11750000
955.803 0.0005842895931616425 11760000
956.607 0.0005840588057496767 11770000
957.4110000000001 0.0005838118826176244 11780000
958.2160000000001 0.0005831554529888972 11790000
959.0280000000001 0.0005824381216840918 11800000
959.8400000000001 0.0005820704302418211 11810000
960.652 0.0005817065574963342 11820000
961.4680000000001 0.0005815866565679155 11830000
962.284 0.0005811420958105722 11840000
963.1120000000002 0.0005807104325082068 11850000
963.9520000000001 0.0005808166951995327 11860000
964.7640000000001 0.0005805661022969599 11870000
965.58 0.0005797312202598451 11880000
966.3960000000001 0.0005790729361209707 11890000
967.2080000000002 0.0005788564257355693 11900000
968.0160000000001 0.000578935696115329 11910000
968.8240000000002 0.0005788541027484396 11920000
969.6400000000002 0.0005784452104955028 11930000
970.4720000000001 0.0005780150002571798 11940000
971.2880000000001 0.0005775399237176752 11950000
972.176 0.0005772374244694709 11960000
972.9720000000001 0.0005765235190109151 11970000
973.7560000000001 0.00057568451741363 11980000
974.561 0.0005751270060563337 11990000
975.3530000000001 0.0005744602612138035 12000000
976.1370000000002 0.0005735925615149494 12010000
976.9290000000002 0.0005727104330732573 12020000
977.7330000000001 0.0005717069412339511 12030000
978.5250000000001 0.0005712844061928581 12040000
979.3290000000001 0.0005708735279176487 12050000
980.1330000000002 0.0005704115436229868 12060000
980.9290000000001 0.0005701275916015834 12070000
981.7330000000001 0.0005700928633548456 12080000
982.5370000000001 0.000569906892534467 12090000
983.3410000000001 0.0005693203324466795 12100000
984.1370000000002 0.000568698736778843 12110000
984.9450000000001 0.0005682977705467704 12120000
985.7289999999999 0.0005682658952234774 12130000
986.537 0.0005683196401373395 12140000
987.353 0.0005676987068805682 12150000
988.173 0.0005670338587129176 12160000
988.977 0.0005666617490629726 12170000
989.7809999999999 0.0005664256859128685 12180000
990.586 0.0005656650127061647 12190000
991.394 0.0005650883744089168 12200000
992.194 0.0005646161017006965 12210000
993.0059999999999 0.0005645109823494701 12220000
993.8059999999999 0.0005641488869599223 12230000
994.6180000000001 0.0005638724596598847 12240000
995.438 0.0005638684416951844 12250000
996.25 0.0005633045127116004 12260000
997.0619999999999 0.0005626811910917859 12270000
997.886 0.0005625664624197479 12280000
998.726 0.0005623576798320979 12290000
999.55 0.0005620335750606197 12300000
1000.366 0.0005615601665116285 12310000
1001.194 0.0005614198357443851 12320000


==> figs/data/webkb-texas-r5-c6-mh-i100-max_kld.dat <==
Time KLD Samples
10.549 0.2746369008183797 10000
19.521 0.2072194377632849 20000
27.95 0.1619211253198741 30000
37.478 0.1321153623009854 40000
46.851 0.1105953673467016 50000
55.331 0.09548176719013768 60000
64.952 0.0839698480568028 70000
73.684 0.07480959828143613 80000
82.36100000000002 0.06712305117333092 90000
91.76599999999999 0.06116190683934779 100000
100.29 0.05613576968540286 110000
109.571 0.05149523552863615 120000
118.563 0.04826562156549508 130000
128.04 0.04512113526880904 140000
136.564 0.04215755172603586 150000
145.909 0.03970048662903036 160000
154.622 0.03765039840048424 170000
164.278 0.03563066055669603 180000
172.815 0.03362755608278167 190000
182.263 0.03175212592786552 200000
191.232 0.03058373797619659 210000
200.464 0.02966851997494041 220000
209.081 0.02848159660788042 230000
218.51 0.02743150380948237 240000
227.086 0.02624374123135616 250000
236.387 0.02515333721254397 260000
245.779 0.02430419106836338 270000
254.608 0.02353262752581298 280000
263.172 0.02270888118720586 290000
272.7049999999999 0.02193557160129593 300000
281.437 0.02122334309388026 310000
291.122 0.02046748295029762 320000
300.463 0.01984190057972696 330000
309.7590000000001 0.019145050134583 340000
319.0680000000001 0.01856291053976028 350000
327.7520000000001 0.01803815070827593 360000
337.325 0.01763721090197164 370000
346.081 0.01719008082059859 380000
355.474 0.01670590909257347 390000
364.107 0.01624741905166579 400000
373.591 0.01580334669624703 410000
382.904 0.01536383055513055 420000
392.356 0.01497487126775313 430000
401.7209999999999 0.014605791465285 440000
410.986 0.01422232495277512 450000
420.034 0.01390345081766842 460000
428.823 0.01356384609535607 470000
438.287 0.01317597362109593 480000
447.5120000000001 0.01286230524679478 490000
456.9 0.01257087046257022 500000
466.117 0.01231374463396623 510000
474.682 0.01211886000042277 520000
484.046 0.01189655852901953 530000
493.283 0.01170361386409898 540000
502.091 0.01150973668474781 550000
511.544 0.01134731707429259 560000
520.968 0.01113144003685574 570000
529.6089999999999 0.01096240842108228 580000
538.79 0.01070968385271058 590000
547.5859999999999 0.01048848376159686 600000
556.563 0.01026707945812566 610000
565.871 0.01005685465849662 620000
574.4440000000001 0.009872512908792911 630000
583.672 0.009723923684185771 640000
592.285 0.009566943690378251 650000
601.873 0.009446934206565876 660000
610.986 0.009298282279844368 670000
620.4109999999999 0.009125015597213819 680000
629.6830000000001 0.008966201374341157 690000
639.0800000000002 0.008826900604516137 700000
647.836 0.008717594408330944 710000
657.085 0.008630044349613114 720000
666.3499999999999 0.008559986192166885 730000
675.7620000000001 0.008467860432538448 740000
684.7829999999999 0.008356438948294367 750000
694.0989999999999 0.008241394316538043 760000
703.432 0.008152809033978393 770000
712.104 0.008048576407561524 780000
721.5250000000001 0.007959659303334626 790000
731.0019999999998 0.007878273796449403 800000
739.606 0.007804123081015087 810000
748.9909999999999 0.007733634658206088 820000
757.795 0.007670638973633666 830000
766.4359999999999 0.007609961581196053 840000
775.024 0.007548797231243997 850000
783.6650000000001 0.007487383372533581 860000
792.333 0.007409746708549618 870000
800.95 0.007332876429070962 880000
809.55 0.007270407094472795 890000
818.1469999999999 0.007213435867596399 900000
826.7360000000001 0.007147824706437373 910000
835.3800000000001 0.007082235334739475 920000
843.8610000000001 0.007034564624922642 930000
852.369 0.006984900497933279 940000
860.934 0.006927540495403725 950000
869.5020000000001 0.00687397149535554 960000
877.9789999999999 0.006826440817475973 970000
886.515 0.006765392465252716 980000
895.2040000000001 0.006690861535991423 990000
903.8480000000001 0.006628207781612952 1000000
912.4490000000002 0.006574478458484346 1010000
920.957 0.006524808480313355 1020000
929.4459999999999 0.006486938890834161 1030000
938.042 0.006434534719819362 1040000
946.611 0.006391095701469784 1050000
955.172 0.006333619919952659 1060000
963.72 0.006297385620805538 1070000
972.3570000000001 0.006237737136526537 1080000
980.9330000000001 0.006195652186046956 1090000
989.5859999999999 0.006154509327458907 1100000
998.1459999999998 0.006111292319830749 1110000


==> figs/data/webkb-texas-r5-c6-mh-i3-gor-2-400_kld.dat <==
Time KLD Samples
5.656000000000001 0.2034786745915234 10000
8.612 0.1223180091504439 20000
11.473 0.08475580003147336 30000
14.365 0.06345727618132856 40000
17.229 0.05075048659759912 50000
20.177 0.04206024727586097 60000
23.32900000000001 0.03628002465247455 70000
26.646 0.03192093151856602 80000
29.87 0.0288453680365888 90000
33.01 0.02599703356146943 100000
36.002 0.0239131934282412 110000
39.194 0.02209042277145577 120000
42.15800000000001 0.02040944550428469 130000
45.119 0.01906836144220254 140000
48.267 0.01769052799957441 150000
51.295 0.0164102758295559 160000
54.483 0.01534197092611774 170000
57.487 0.01439120484135269 180000
60.26000000000001 0.01353740814222424 190000
62.848 0.01280451297427427 200000
65.91199999999999 0.01221188601652854 210000
69.068 0.01174363937309587 220000
72.05200000000001 0.01129826896922473 230000
75.23700000000001 0.01089484589911122 240000
77.82500000000002 0.01050743154392592 250000
80.65300000000002 0.01010237902216647 260000
83.66100000000002 0.009672881459182367 270000
86.63700000000001 0.009314439842534656 280000
89.84100000000002 0.009032649253032481 290000
92.81400000000001 0.0087522070781115 300000
95.58199999999999 0.008411929452290315 310000
98.158 0.008130208665702235 320000
101.39 0.007924351431984587 330000
104.358 0.007724283243483287 340000
107.591 0.007445603783277548 350000
110.667 0.007226310524014836 360000
113.735 0.006957145750940866 370000
116.907 0.00673789257395903 380000
119.451 0.006541791923126347 390000
122.151 0.00635782211286207 400000
124.704 0.006234603421070118 410000
127.472 0.006085644406383656 420000
130.056 0.005890134707024978 430000
132.596 0.005781580709687214 440000
135.268 0.005702885249374311 450000
137.836 0.005622994480712145 460000
140.565 0.005515105261229643 470000
143.133 0.005397953615604396 480000
146.265 0.005297343285261964 490000
149.285 0.005176038827919429 500000
152.241 0.005061483732259371 510000
155.462 0.004962027067437863 520000
158.418 0.004858791358569027 530000
161.67 0.004738281483410738 540000
164.502 0.004625159318819338 550000
167.738 0.004496830577689799 560000
170.703 0.004394639641127788 570000
173.651 0.004300314695527052 580000
176.875 0.004222570712187507 590000
179.883 0.004142827413163811 600000
183.039 0.004070749711008002 610000
186.007 0.00399476875631339 620000
189.172 0.003916113287214824 630000
192.12 0.003844379688948532 640000
195.132 0.003760491948424542 650000
198.296 0.003674093218619638 660000
201.272 0.003608667786325335 670000
204.473 0.003534863371786665 680000
207.473 0.003468845424999921 690000
210.729 0.003395847942638382 700000
213.397 0.003346470739942338 710000
216.385 0.0032849379008591 720000
219.63 0.003214883150796479 730000
222.614 0.003155312346572866 740000
225.818 0.003102603957857745 750000
228.8380000000001 0.003057054724885924 760000
232.022 0.003020390437832905 770000
235.015 0.002989380654004597 780000
238.003 0.002957580413574711 790000
240.775 0.002925146935998415 800000
243.327 0.002891316880751847 810000
246.155 0.002855164451514884 820000
248.719 0.002838351320098835 830000
251.472 0.00279690814270883 840000
254.012 0.002771716911586733 850000
256.732 0.002749311062274768 860000
259.292 0.002721253703849745 870000
261.872 0.002691817424249504 880000
264.612 0.002661610886900422 890000
267.2049999999999 0.002633150584159556 900000
269.9209999999999 0.002619773316682518 910000
272.497 0.002594353355066444 920000
275.0609999999999 0.002583100209000344 930000
277.785 0.002572049463319094 940000
280.377 0.002548882451432242 950000
283.202 0.002534584702850761 960000
285.79 0.00251009043550971 970000
288.582 0.002486610932501381 980000
291.142 0.002462459014716695 990000
293.71 0.002455908132087918 1000000
296.442 0.002448015833148854 1010000
299.231 0.002437978628649008 1020000
302.415 0.00242108724012471 1030000
305.399 0.002407647757018971 1040000
308.127 0.002379127969102733 1050000
310.715 0.002353817543154246 1060000
313.279 0.002331121929364517 1070000
316.028 0.002309811972635935 1080000
318.624 0.002294730275488307 1090000
321.4520000000001 0.002286480572853182 1100000
324.0480000000001 0.002266478300338519 1110000
326.824 0.002247150098954453 1120000
329.42 0.002231569604784347 1130000
331.985 0.002218033116714409 1140000
334.777 0.002200726934264163 1150000
337.3849999999999 0.002185737771814829 1160000
340.145 0.002162496040525078 1170000
343.1729999999999 0.002146729187220907 1180000
346.39 0.002130813479713538 1190000
349.378 0.002116621711360116 1200000
352.322 0.002104192934226676 1210000
355.526 0.00209416454118586 1220000
358.486 0.002077033436156069 1230000
361.69 0.002057295893782994 1240000
364.5629999999999 0.002027471101660011 1250000
367.7829999999999 0.001997650822372438 1260000
370.7829999999999 0.001964129656855635 1270000
373.7589999999999 0.001940906686397765 1280000
376.9909999999999 0.001932306937305726 1290000
380.0359999999999 0.001919252498527752 1300000
383.256 0.001903388856549898 1310000
386.3079999999999 0.001887930135088113 1320000
389.556 0.001875415673357614 1330000
392.5799999999999 0.001862899737995678 1340000
395.7849999999999 0.0018463329807247 1350000
398.765 0.00183022249263645 1360000
401.717 0.001822432968714494 1370000
404.9329999999999 0.001813286258553935 1380000
407.965 0.001793472357842563 1390000
410.978 0.00178070444843024 1400000
413.962 0.001767516514909273 1410000
417.066 0.001757334947499541 1420000
420.182 0.001746289567770758 1430000
423.222 0.00173580381084318 1440000
426.515 0.001722135863888555 1450000
429.527 0.001711895776801212 1460000
432.315 0.001697861500850031 1470000
434.895 0.001683808160931803 1480000
437.727 0.00167410723646531 1490000
440.315 0.001664464988157434 1500000
442.916 0.001656936036749134 1510000
445.688 0.001645571170445331 1520000
448.3440000000001 0.001633712232079492 1530000
451.128 0.001621635140105809 1540000
453.7 0.001610610148507979 1550000
456.46 0.001594972052647498 1560000
459.049 0.00157867445017168 1570000
461.6130000000001 0.001564194751878836 1580000
464.8049999999999 0.001559868891452353 1590000
467.765 0.001553349556679796 1600000
470.953 0.001549916505457956 1610000
473.921 0.001546649533221042 1620000
477.122 0.00153927997060493 1630000
480.118 0.001535379748119762 1640000
483.074 0.001529590000724356 1650000
486.338 0.001520296593079972 1660000
489.35 0.001509714331322307 1670000
492.575 0.001501351158740178 1680000
495.6309999999999 0.001492264788440559 1690000
498.4549999999999 0.001485558023374365 1700000
501.043 0.001479007606112007 1710000
503.6949999999999 0.001471104419369589 1720000
506.5119999999999 0.001461753094978311 1730000
509.1279999999999 0.001458364247029392 1740000
511.916 0.001453609907691741 1750000
514.496 0.001446416460524878 1760000
517.324 0.001439662141732977 1770000
520.0640000000001 0.001430358108051438 1780000
523.0609999999999 0.001419051890358513 1790000
526.205 0.001416828495019537 1800000
529.213 0.001411379801295788 1810000
532.3610000000001 0.00140831372366538 1820000
535.321 0.001406280939303506 1830000
538.0530000000001 0.001403072422726514 1840000
540.698 0.001395977782129816 1850000
543.258 0.00138963887216247 1860000
545.994 0.001380239725854371 1870000
548.566 0.001374190043003946 1880000
551.254 0.001368182392588497 1890000
553.818 0.001358911063748107 1900000
556.511 0.001353127221779417 1910000
559.0909999999999 0.001344042492813937 1920000
561.6469999999999 0.001337621404658836 1930000
564.3829999999999 0.001328701395980755 1940000
566.931 0.001314757509210959 1950000
569.643 0.001305557657717276 1960000
572.248 0.00130118688779441 1970000
575.02 0.001295701189956669 1980000
577.552 0.001289737214963265 1990000
580.1360000000001 0.001279950435097329 2000000
582.9040000000001 0.001275357824502224 2010000
585.452 0.001268342728302983 2020000
588.1930000000001 0.001256810346172444 2030000
590.773 0.001245612950364856 2040000
593.5050000000001 0.001236601487121547 2050000
596.081 0.001231165756645196 2060000
598.753 0.001221840232453756 2070000
601.5330000000001 0.001209628963755675 2080000
604.1419999999999 0.001203179013645883 2090000
606.9300000000001 0.001199085704826396 2100000
609.5060000000001 0.001192900379565072 2110000
612.2420000000001 0.001183868529252121 2120000
615.25 0.001177057551170949 2130000
618.4829999999999 0.001170479053221018 2140000
621.4630000000001 0.001167575623138857 2150000
624.5070000000001 0.001157744053619905 2160000
627.687 0.001148158322587774 2170000
630.7230000000001 0.00113906053450962 2180000
633.967 0.001129243647022415 2190000
636.9920000000001 0.001121115918758474 2200000
640.2120000000001 0.001117277728246661 2210000
643.2000000000002 0.001110419031603131 2220000
646.2520000000001 0.00110727560007178 2230000
649.4680000000002 0.001104421140764228 2240000
652.2570000000001 0.001101746722669509 2250000
655.4690000000001 0.001098781239652979 2260000
658.4290000000001 0.001094290393327217 2270000
661.5609999999999 0.001087781678413935 2280000
664.5609999999999 0.001084848791982188 2290000
667.574 0.001079526912420792 2300000
670.8099999999999 0.001074663193187502 2310000
673.814 0.001069108649562995 2320000
677.058 0.001066071307689102 2330000
679.91 0.00106266135683552 2340000
683.1229999999999 0.001056660520339988 2350000
685.8589999999999 0.001051824031213407 2360000
688.6030000000001 0.001046927346955451 2370000
691.511 0.001040859983056226 2380000
694.227 0.001037594488056665 2390000
697.247 0.001035493663187123 2400000
700.2560000000001 0.001032819594260329 2410000
703.0480000000001 0.00102946076511206 2420000
705.7 0.001023753473872931 2430000
708.4520000000001 0.001019312283521409 2440000
711.66 0.001012501353203989 2450000
714.549 0.001007712531701312 2460000
717.789 0.001003986358776284 2470000
720.8050000000001 0.001001259945735192 2480000
723.957 0.0009985236188798999 2490000
726.9409999999999 0.0009957237996807149 2500000
729.925 0.0009928731089717704 2510000
733.0939999999999 0.0009896963101613931 2520000
736.0819999999999 0.0009858824652905533 2530000
739.218 0.0009826842597798968 2540000
742.1619999999999 0.0009762464835837236 2550000
745.2939999999999 0.000973565741828258 2560000
747.995 0.0009722719629002638 2570000
750.943 0.00097069997452764 2580000
754.151 0.0009680728888312206 2590000
757.1270000000001 0.0009660968831449157 2600000
760.319 0.000964530627778881 2610000
763.3200000000001 0.0009591964375668882 2620000
766.3600000000001 0.0009540812693636161 2630000
769.312 0.0009528388452373424 2640000
772.292 0.0009521656327908002 2650000
775.46 0.0009511257780086941 2660000
778.461 0.0009481750380978637 2670000
781.6690000000001 0.0009468307428478976 2680000
784.689 0.0009414574388394672 2690000
787.413 0.0009356731789639304 2700000
789.989 0.0009316613784396843 2710000
792.5649999999999 0.0009267212101173752 2720000
795.598 0.0009218765749619284 2730000
798.626 0.000916335087010516 2740000
801.8219999999999 0.0009118599066685545 2750000
804.434 0.0009086874188232344 2760000
807.442 0.0009056448199297052 2770000
810.431 0.0009005323992882809 2780000
813.639 0.0008974296628347048 2790000
816.647 0.0008967643159403179 2800000
819.623 0.0008953755412610324 2810000
822.843 0.0008916260568311097 2820000
825.843 0.0008883628876155021 2830000
829.0400000000001 0.000885167446413211 2840000
832.0360000000001 0.0008823157111883117 2850000
835.2400000000001 0.0008796505276414348 2860000
838.224 0.0008776915185593557 2870000
841.1920000000001 0.0008728373001532178 2880000
844.1810000000002 0.000868302437761646 2890000
847.1410000000001 0.0008651728137249935 2900000
850.3010000000002 0.0008634943394564158 2910000
852.913 0.0008616002848873673 2920000
855.6650000000001 0.0008571507883148396 2930000
858.2130000000001 0.0008522869627478216 2940000
860.7780000000001 0.000848213802982971 2950000
863.5020000000001 0.0008453566478472567 2960000
866.082 0.0008449927593065457 2970000
868.8580000000001 0.0008441100935668323 2980000
871.6860000000001 0.0008417158716437022 2990000
874.8590000000002 0.0008399651281992302 3000000
877.8310000000001 0.0008370245760973187 3010000
880.415 0.0008341303470841416 3020000
883.119 0.0008324588745387462 3030000
885.6750000000001 0.0008315443767148425 3040000
888.847 0.0008292072932806596 3050000
891.7960000000002 0.000826351190623522 3060000
894.9920000000001 0.0008246055734718266 3070000
897.6120000000001 0.0008233752874279098 3080000
900.2440000000001 0.000822920353273071 3090000
902.9720000000001 0.0008208068563797241 3100000
905.5560000000002 0.0008189170228865537 3110000
908.349 0.00081575314076372 3120000
910.8650000000001 0.0008124085090650932 3130000
913.6210000000001 0.0008095564788192789 3140000
916.1930000000001 0.0008082568857434378 3150000
918.9490000000002 0.0008054513134982697 3160000
921.533 0.0008035268811779561 3170000
924.0940000000001 0.0008004379936312632 3180000
926.8019999999999 0.0007968123080325238 3190000
929.354 0.0007936641413262278 3200000
932.0700000000001 0.0007900884303814787 3210000
934.6419999999999 0.0007879533088505687 3220000
937.2260000000001 0.0007874241789896207 3230000
939.9989999999999 0.0007848033163455557 3240000
942.587 0.0007821506785196475 3250000
945.3629999999999 0.0007813261214071711 3260000
947.9829999999999 0.0007803960970381702 3270000
950.771 0.0007794148255609555 3280000
953.3749999999999 0.0007794358279224943 3290000
956.172 0.0007777200216372425 3300000
958.8000000000001 0.0007770205697841595 3310000
961.4320000000001 0.0007755214042213413 3320000
964.2120000000001 0.0007741566067032186 3330000
966.9640000000001 0.0007710946674565052 3340000
970.1800000000002 0.000767438538093384 3350000
973.2050000000002 0.0007655509077944019 3360000
976.1010000000001 0.0007632731485812299 3370000
978.725 0.000760259167040062 3380000
981.3090000000001 0.0007572207515852845 3390000
984.0210000000001 0.0007550429219869057 3400000
986.598 0.0007523225964004604 3410000
989.3419999999999 0.0007504184716522458 3420000
991.938 0.0007487412570636212 3430000
994.7819999999999 0.000744441934962884 3440000
997.722 0.0007426269168488478 3450000
1000.334 0.0007404944695257712 3460000
1002.995 0.0007389990971285568 3470000


==> figs/data/webkb-texas-r5-c6-mh-i5-gor-2-400_kld.dat <==
Time KLD Samples
5.204000000000001 0.2185590166509382 10000
7.572 0.1403055733685961 20000
9.827999999999999 0.09994319481718571 30000
12.445 0.07740921193060402 40000
14.933 0.06243678005003097 50000
17.389 0.05181136285231591 60000
20.001 0.04375869878415631 70000
22.433 0.03830855955194947 80000
24.865 0.03427848230915456 90000
27.27 0.03125588436634689 100000
29.93 0.0281492109864726 110000
32.314 0.02588362402446525 120000
34.69799999999999 0.02406296388448077 130000
37.05800000000001 0.02234480223410299 140000
39.59 0.02071107666648634 150000
41.92600000000001 0.01944139652850532 160000
44.28700000000001 0.01834065806186781 170000
46.463 0.01727313368440733 180000
48.803 0.0162730864364557 190000
51.199 0.01541590116899441 200000
53.603 0.01470496837960249 210000
55.943 0.01402773280543222 220000
58.203 0.01341908772547857 230000
60.51200000000001 0.01294961666054065 240000
62.792 0.01246245964160794 250000
64.916 0.01205700441330948 260000
67.268 0.01153550282140301 270000
69.604 0.01110790156285464 280000
71.95999999999999 0.01069872754649068 290000
74.23999999999999 0.01037413567921489 300000
76.581 0.009972909697043592 310000
78.90500000000002 0.009631930974160666 320000
81.32100000000001 0.009398124493570584 330000
83.48100000000001 0.00905404598846 340000
85.88500000000001 0.008793565828383447 350000
88.25700000000001 0.008512479730611483 360000
90.614 0.008240801486330034 370000
92.926 0.007986296355537614 380000
95.246 0.007760573350534912 390000
97.63399999999999 0.007575720304455198 400000
99.94199999999999 0.007372464849291962 410000
102.114 0.007174467826112332 420000
104.418 0.007020546568371408 430000
106.703 0.006859109153465384 440000
108.999 0.006693230730181813 450000
111.391 0.006531731539772764 460000
113.735 0.006403185329006886 470000
116.039 0.006259920017636663 480000
118.303 0.006137084782415552 490000
120.451 0.006011727268067537 500000
122.756 0.00588247801047611 510000
125.124 0.005768072802121371 520000
127.388 0.005656029940056802 530000
129.652 0.005547458862051056 540000
132 0.00544987413678448 550000
134.332 0.005356594807155445 560000
136.644 0.005248028071259639 570000
138.769 0.005171360483217118 580000
141.081 0.005080336370768762 590000
143.405 0.005000148410656018 600000
145.781 0.004922926442742987 610000
148.125 0.004858712975569106 620000
150.497 0.004809992344859085 630000
152.853 0.004734345471497201 640000
155.206 0.004665562653653069 650000
157.362 0.004602476143824725 660000
159.71 0.004539045412157594 670000
162.046 0.004512059547827694 680000
164.39 0.004444263440938206 690000
166.758 0.004357301417098344 700000
169.086 0.004292324213067241 710000
171.391 0.004240520919780883 720000
173.715 0.004192269102425951 730000
175.851 0.004148837666122654 740000
178.143 0.004111776823387262 750000
180.399 0.004072674318233509 760000
182.679 0.004016232025651842 770000
184.947 0.003971594941190103 780000
187.268 0.003928335635994963 790000
189.56 0.003869094507713209 800000
191.892 0.003826119604311151 810000
194.02 0.003783712074251436 820000
196.42 0.003730658570564901 830000
198.74 0.003689690809630056 840000
201.064 0.003641687643704872 850000
203.353 0.003613975442686412 860000
205.613 0.00357460684726733 870000
207.873 0.003558028867856248 880000
210.241 0.003519106752565899 890000
212.349 0.003489328689950273 900000
214.613 0.003453705907541877 910000
216.933 0.003409148341298108 920000
219.2500000000001 0.003371160627390976 930000
221.55 0.003351195508133267 940000
223.826 0.003322527902038727 950000
226.15 0.003297847327592248 960000
228.478 0.003267196261310882 970000
230.6300000000001 0.003241769941771129 980000
232.934 0.003210739482170947 990000
235.259 0.003173651272313677 1000000
237.599 0.003138776661672566 1010000
239.915 0.003110513398818114 1020000
242.235 0.003085671292796906 1030000
244.531 0.003065926159581216 1040000
246.8990000000001 0.003037824667764774 1050000
249.015 0.003004422764158119 1060000
251.316 0.00299038932530351 1070000
253.592 0.002974287519560479 1080000
255.864 0.0029546888194942 1090000
258.136 0.002928703419068936 1100000
260.42 0.002894667592549126 1110000
262.704 0.002876273809479441 1120000
264.984 0.002851626177096233 1130000
267.141 0.002836823197933224 1140000
269.429 0.002810705820828695 1150000
271.729 0.00279439946874725 1160000
273.993 0.00278425383013559 1170000
276.265 0.002763276065856914 1180000
278.553 0.002733062558645128 1190000
280.849 0.00269870003570902 1200000
283.1460000000001 0.002676190064452791 1210000
285.242 0.002650799054811614 1220000
287.518 0.002627486062802699 1230000
289.8140000000001 0.002596523152174852 1240000
292.082 0.002568553370025064 1250000
294.3340000000001 0.002541729298946694 1260000
296.61 0.002507667711414968 1270000
298.8750000000001 0.002482633971698146 1280000
301.159 0.002460437804291593 1290000
303.311 0.002436878526883144 1300000
305.5590000000001 0.002417081511963374 1310000
307.803 0.002395967765366412 1320000
310.1670000000001 0.002376344878292782 1330000
312.4710000000001 0.002351718085099362 1340000
314.8000000000001 0.002327861554427598 1350000
317.136 0.002312099298607277 1360000
319.4520000000001 0.002296811506952243 1370000
321.5840000000001 0.002281740969203554 1380000
323.8560000000001 0.002269833218173005 1390000
326.112 0.002247992303006362 1400000
328.3640000000001 0.002229329572024139 1410000
330.6210000000001 0.002219353686739179 1420000
332.881 0.002211394662990325 1430000
335.173 0.002196585211377688 1440000
337.441 0.002171883152803228 1450000
339.557 0.002151310739244198 1460000
341.9010000000001 0.002135270472102112 1470000
344.169 0.002123076286983647 1480000
346.438 0.002111881772445833 1490000
348.73 0.002098485782654334 1500000
351.0380000000001 0.002079657905324095 1510000
353.33 0.002076740518322692 1520000
355.61 0.002066360579981652 1530000
357.73 0.002050612262221751 1540000
360.006 0.00203415270444189 1550000
362.3140000000001 0.002014173573767101 1560000
364.615 0.002001408176915929 1570000
366.8869999999999 0.001989508412695718 1580000
369.167 0.001973830426780035 1590000
371.451 0.001959397075314735 1600000
373.759 0.001940785181060649 1610000
375.9069999999999 0.001923975155032976 1620000
378.223 0.00190651390282347 1630000
380.452 0.001892746889996542 1640000
382.752 0.001885851104917562 1650000
385.028 0.001873538479788572 1660000
387.336 0.00186690955622736 1670000
389.64 0.001859982280186144 1680000
391.98 0.001849257389155501 1690000
394.116 0.001837645953471629 1700000
396.5049999999999 0.001819557474373321 1710000
398.885 0.001808346805766941 1720000
401.217 0.001805690240642347 1730000
403.549 0.001794001832568675 1740000
405.905 0.001777910965626864 1750000
408.249 0.001769563862417585 1760000
410.602 0.001763191251807651 1770000
412.71 0.001755570229637664 1780000
415.1060000000001 0.001749340651612628 1790000
417.51 0.001744288450634683 1800000
419.794 0.001735298053333039 1810000
422.1420000000001 0.001728309380195539 1820000
424.4660000000001 0.001724233648812662 1830000
426.775 0.001727082133024668 1840000
429.099 0.001722568690348186 1850000
431.219 0.00171503699906216 1860000
433.5190000000001 0.001707130900225884 1870000
435.847 0.001694869633903238 1880000
438.1390000000001 0.001685238458926498 1890000
440.435 0.001672604947607072 1900000
442.7480000000001 0.001660953294375457 1910000
445.0040000000001 0.001651176613537472 1920000
447.3400000000001 0.001643839678411574 1930000
449.496 0.001632209670368558 1940000
451.792 0.001618263916070148 1950000
454.0840000000001 0.001608696974725126 1960000
456.4280000000001 0.001599603775190662 1970000
458.729 0.001589842535404128 1980000
461.045 0.001580874349297521 1990000
463.357 0.00157219884005715 2000000
465.641 0.001564964159852405 2010000
467.805 0.001556137409073672 2020000
470.165 0.001549054175565389 2030000
472.441 0.001541067422652523 2040000
474.7500000000001 0.001532607353609415 2050000
477.0660000000001 0.001526825606657814 2060000
479.3740000000001 0.001518059507057373 2070000
481.7020000000001 0.001510667608565873 2080000
483.9900000000001 0.001502334774284413 2090000
486.2780000000001 0.001500568637953472 2100000
488.3820000000001 0.001494579097443731 2110000
490.683 0.001490841773507233 2120000
493.0070000000001 0.00148583457348607 2130000
495.3469999999999 0.001482235005744366 2140000
497.627 0.00147827757585586 2150000
499.9349999999999 0.001473507375539292 2160000
502.247 0.001468729712782882 2170000
504.595 0.001461708991401311 2180000
506.704 0.001456368380538499 2190000
509 0.001447419192127294 2200000
511.336 0.00144196076173489 2210000
513.596 0.001436028929980861 2220000
515.896 0.001430384624570063 2230000
518.1320000000001 0.001423573539934876 2240000
520.4 0.00141718888196878 2250000
522.665 0.001412052179240431 2260000
524.7850000000001 0.001409953421528885 2270000
527.0890000000001 0.001397205572188507 2280000
529.389 0.00138770893023353 2290000
531.689 0.001377134149794892 2300000
534.009 0.001372870355962974 2310000
536.3090000000001 0.00136930187203622 2320000
538.606 0.001362081957081014 2330000
540.886 0.001358363392456398 2340000
542.982 0.00135253292653105 2350000
545.2500000000001 0.001349393626786175 2360000
547.522 0.00134534356751087 2370000
549.8339999999999 0.001338749192816764 2380000
552.134 0.00133275753327355 2390000
554.403 0.001327821325885603 2400000
556.6949999999999 0.001326151031015694 2410000
558.943 0.001320145651505161 2420000
561.0709999999999 0.001313262301747342 2430000
563.3869999999999 0.001305742854893339 2440000
565.671 0.001300203389759962 2450000
567.915 0.001293638990107597 2460000
570.211 0.001287254924397392 2470000
572.5359999999999 0.001280408176606404 2480000
574.8480000000001 0.001275280875150136 2490000
577.148 0.001269943283086077 2500000
579.2600000000001 0.001264972306940842 2510000
581.5960000000001 0.001259032918361782 2520000
583.9400000000001 0.00125503238730441 2530000
586.2680000000001 0.001248693118920121 2540000
588.6809999999999 0.001242613699188633 2550000
591.053 0.001239248470265239 2560000
593.3730000000002 0.0012364305206755 2570000
595.7010000000001 0.00122811853313877 2580000
597.917 0.001223823018084728 2590000
600.2930000000001 0.001218598601816266 2600000
602.6940000000001 0.001211421707156099 2610000
605.002 0.001206892831989067 2620000
607.3539999999999 0.001201124087806713 2630000
609.706 0.001194427173370365 2640000
612.106 0.001192258987388834 2650000
614.45 0.001186241112362072 2660000
616.598 0.001183678863731411 2670000
618.859 0.001182770367157515 2680000
621.1270000000001 0.001180351947605794 2690000
623.431 0.001177263748475452 2700000
625.7190000000001 0.001170298171668294 2710000
627.995 0.001163852444006387 2720000
630.287 0.001160062202224654 2730000
632.4110000000001 0.001157272051186952 2740000
634.6920000000001 0.001150610807083341 2750000
636.9400000000001 0.001144763532239354 2760000
639.2520000000001 0.001140607604189186 2770000
641.5400000000002 0.001137268963544722 2780000
643.7800000000002 0.001135047913571804 2790000
646.1320000000002 0.001128591581109299 2800000
648.4280000000001 0.00112575904399976 2810000
650.5890000000002 0.001125549010465364 2820000
652.9450000000001 0.001123652491892244 2830000
655.249 0.001120211501798895 2840000
657.5410000000001 0.001117406278813354 2850000
659.913 0.001115872896368615 2860000
662.273 0.001117291993692619 2870000
664.597 0.001117823835079701 2880000
666.962 0.001116038979267243 2890000
669.1500000000001 0.001111019210195775 2900000
671.4620000000001 0.001109343886550109 2910000
673.8059999999999 0.001107637183425207 2920000
676.134 0.001105300504812711 2930000
678.61 0.001103938816444809 2940000
680.9699999999999 0.001101485746990734 2950000
683.2589999999999 0.001098797671941342 2960000
686.5790000000001 0.001094564398685639 2970000
690.3469999999999 0.001090384655816309 2980000
693.8150000000001 0.0010868932319583 2990000
696.7910000000001 0.001085097248379126 3000000
699.0920000000001 0.001082703188256673 3010000
701.4040000000001 0.001080876844455702 3020000
703.756 0.001077636766963004 3030000
706.172 0.001075370696696821 3040000
708.5440000000001 0.001072837125350397 3050000
710.856 0.001069944118198649 3060000
712.98 0.00106488768622702 3070000
715.277 0.001060431452307394 3080000
717.6130000000001 0.001057649376348253 3090000
719.9449999999999 0.00105498451930532 3100000
722.2730000000001 0.001052401041664315 3110000
724.5849999999999 0.001048089135839988 3120000
726.9249999999998 0.001045018296766725 3130000
729.285 0.001042439175079209 3140000
731.4459999999999 0.001039718907439608 3150000
733.8059999999999 0.001039181732241832 3160000
736.1459999999998 0.00103463053901049 3170000
738.4419999999998 0.001029628440177657 3180000
740.7859999999999 0.00102363087103097 3190000
743.1139999999999 0.001019708907271422 3200000
745.442 0.00101704211162446 3210000
747.7949999999998 0.001014565655505772 3220000
749.9469999999999 0.001010497536663156 3230000
752.2669999999998 0.001008004294455538 3240000
754.5389999999999 0.001004510697103084 3250000
756.8309999999999 0.001002955137060652 3260000
759.1909999999999 0.0009990055380258601 3270000
761.4749999999999 0.0009960368615311848 3280000
763.716 0.0009932721440523175 3290000
765.992 0.0009907617376399616 3300000
768.1479999999999 0.0009865104764739509 3310000
770.5400000000001 0.000985171737847857 3320000
772.8440000000001 0.0009816405509954172 3330000
775.152 0.0009791620829637288 3340000
777.452 0.0009767737470242057 3350000
779.7610000000001 0.0009737274235563527 3360000
782.081 0.0009740954814432595 3370000
784.369 0.0009744261396198882 3380000
786.7089999999999 0.0009726924272551691 3390000
788.825 0.0009703237858609934 3400000
791.245 0.0009671893178051951 3410000
793.533 0.0009631642551428862 3420000
795.8059999999999 0.0009597865411143124 3430000
798.066 0.000956649271539514 3440000
800.3100000000001 0.0009541431926600549 3450000
802.614 0.0009523545439677187 3460000
804.886 0.0009503984198170933 3470000
807.0379999999999 0.0009475077978246583 3480000
809.3140000000001 0.0009444831694291792 3490000
811.655 0.000943149747340791 3500000
814.0029999999999 0.0009409995852699556 3510000
816.3389999999999 0.0009383167548642236 3520000
818.699 0.0009367501459532749 3530000
820.995 0.0009341926387943024 3540000
823.2909999999999 0.0009334019884023742 3550000
825.443 0.0009321340966715565 3560000
827.792 0.0009293091652245237 3570000
830.1400000000001 0.0009265794149430976 3580000
832.4720000000001 0.0009227127188089468 3590000
834.792 0.0009191692271006561 3600000
837.1200000000001 0.0009171958260388373 3610000
839.4640000000001 0.0009149205093453652 3620000
841.736 0.0009135750224087216 3630000
843.869 0.0009131212619409614 3640000
846.2130000000001 0.0009116896159540729 3650000
848.505 0.0009093186609979832 3660000
850.841 0.0009063379161306589 3670000
853.205 0.0009019310790016464 3680000
855.5410000000002 0.0008993172291631813 3690000
857.873 0.0008980803878704001 3700000
860.2140000000001 0.0008948176981801965 3710000
862.59 0.0008920889697990014 3720000
864.7460000000001 0.000887713193672946 3730000
867.0540000000001 0.0008858195804581297 3740000
869.386 0.0008824990904323722 3750000
871.694 0.0008789541540420789 3760000
874.0300000000001 0.000877496303591548 3770000
876.331 0.0008744856486947545 3780000
878.663 0.000873801239570777 3790000
880.927 0.0008726773863529695 3800000
883.0470000000001 0.0008714476664868716 3810000
885.359 0.0008695734310461867 3820000
887.763 0.0008677572983256511 3830000
890.0309999999999 0.0008648874212941673 3840000
892.3160000000001 0.0008633029784058334 3850000
894.6480000000001 0.0008623734137539422 3860000
897.032 0.0008618650121717837 3870000
899.4560000000001 0.0008628556243562065 3880000
901.6160000000002 0.0008628622675239163 3890000
903.9560000000001 0.0008638903663697538 3900000
906.296 0.0008627372478572787 3910000
908.6610000000002 0.0008615696374767729 3920000
911.0370000000001 0.0008597082910209225 3930000
913.4090000000001 0.0008572090091498876 3940000
915.721 0.0008533351865902812 3950000
918.0410000000002 0.0008493817084166767 3960000
920.1970000000001 0.0008464885372287298 3970000
922.4939999999999 0.0008439439110910739 3980000
924.8299999999999 0.0008419778048225693 3990000
927.1900000000001 0.0008399366351216892 4000000
929.5459999999999 0.0008368656779179672 4010000
931.878 0.0008331475084943482 4020000
934.222 0.0008302953265076586 4030000
936.5500000000001 0.0008291158496071087 4040000
938.663 0.0008272697507683464 4050000
940.9709999999999 0.0008234286722200829 4060000
943.271 0.0008211412559620255 4070000
945.6070000000001 0.0008189544213460763 4080000
948.0070000000001 0.0008178094893631644 4090000
950.3829999999999 0.0008173806191939167 4100000
952.671 0.000816737946342061 4110000
954.9720000000001 0.0008162276407520256 4120000
957.1160000000001 0.0008152791154847603 4130000
959.384 0.0008143881034211494 4140000
961.64 0.0008124818423033363 4150000
963.9320000000001 0.0008104505703131913 4160000
966.2120000000001 0.0008082986849597013 4170000
968.5480000000001 0.0008062672131270295 4180000
970.837 0.0008034496481746653 4190000
973.0649999999999 0.0008019706546228503 4200000
975.245 0.0008019045629590897 4210000
977.5650000000001 0.0008006199863354358 4220000
979.841 0.0007982514728853864 4230000
982.1529999999999 0.0007955907325163499 4240000
984.4450000000001 0.0007945470818987024 4250000
986.726 0.0007916041748449377 4260000
988.9899999999999 0.0007877991889940649 4270000
991.2939999999999 0.0007854030976760246 4280000
993.4299999999998 0.00078470072353194 4290000
995.742 0.0007826939141564915 4300000
998.13 0.0007806112755476121 4310000
1000.386 0.000777768400382151 4320000
1002.555 0.0007762350198888986 4330000


==> figs/data/webkb-texas-r5-c6-rao_kld.dat <==
Time KLD Samples
4.004 0.1166216261553412 10000
5.104 0.07595748222266697 20000
6.208 0.06264152727179463 30000
7.359999999999999 0.05639115869646973 40000
8.512 0.05332404970726982 50000
9.652000000000001 0.05153395843553685 60000
10.797 0.05060799719672172 70000
11.909 0.04998643991073744 80000
13.033 0.04960398469912131 90000
14.161 0.04917461389561369 100000
15.285 0.04887647030753625 110000
16.429 0.04856100584836014 120000
17.553 0.04841651406584222 130000
18.673 0.04809995481468612 140000
19.781 0.04780382206224592 150000
20.885 0.04762289387077907 160000
21.977 0.04744365431201838 170000
23.161 0.04734192159206973 180000
24.289 0.04720657181134669 190000
25.421 0.04708414750506117 200000
26.55 0.04703138821460336 210000
27.674 0.0469547467056503 220000
28.802 0.04686061576707504 230000
29.926 0.04685174775529809 240000
31.034 0.04686457233609126 250000
32.154 0.04684355810822472 260000
33.282 0.04680606831043526 270000
34.41399999999999 0.04675875188316177 280000
35.54599999999999 0.04674260559534923 290000
36.654 0.04668906118302245 300000
37.75 0.04666967670153296 310000
38.858 0.04665413780793104 320000
39.938 0.04662730350746515 330000
41.03 0.04663641647605597 340000
42.22300000000001 0.04662499362838933 350000
43.363 0.04661620478902544 360000
44.499 0.04658655621814722 370000
45.631 0.04657047471918641 380000
46.771 0.04655107554570145 390000
47.89899999999999 0.04648886248787213 400000
49.023 0.04642608344814548 410000
50.13499999999999 0.04636266737803527 420000
51.251 0.04631959989688143 430000
52.36299999999999 0.04629454041636655 440000
53.46699999999999 0.04624858713362975 450000
54.583 0.04620665729194182 460000
55.699 0.04617160925432998 470000
56.827 0.04614853777641197 480000
57.943 0.04615590367589691 490000
59.024 0.04613224121099326 500000
60.316 0.04612399912813019 510000
61.764 0.04611837706632885 520000
62.892 0.04610345994203428 530000
64.012 0.04608018304575446 540000
65.148 0.04607182248047575 550000
66.28 0.04608280817103921 560000
67.41200000000001 0.04608550409125602 570000
68.54400000000001 0.04606340714353577 580000
69.68000000000001 0.04604828056842085 590000
70.804 0.04602314672263069 600000
71.90400000000001 0.04601500596621634 610000
73.00000000000001 0.04601354867863724 620000
74.09700000000001 0.04601162010777322 630000
75.21700000000001 0.0460153675355175 640000
76.33700000000002 0.04600986404130603 650000
77.453 0.04601021557060528 660000
78.64500000000002 0.04600335305022311 670000
79.82500000000002 0.04599721548807185 680000
80.99300000000002 0.04599296197260684 690000
82.18500000000002 0.04599061648405425 700000
83.38100000000003 0.04598967190918061 710000
84.53700000000003 0.04597324496143217 720000
85.71700000000001 0.04596669247313622 730000
86.87700000000001 0.04596430898770457 740000
88.02500000000002 0.04596820817145552 750000
89.14100000000002 0.04596321508152321 760000
90.262 0.0459686890853801 770000
91.38200000000001 0.04597382208437299 780000
92.51000000000001 0.04597869611062887 790000
93.642 0.04597537917939654 800000
94.746 0.04596475930763786 810000
95.84599999999999 0.04595029784534238 820000
97.02199999999999 0.04593388005437513 830000
98.14999999999999 0.04593256186279759 840000
99.29000000000001 0.0459365993388817 850000
100.426 0.04594491465944175 860000
101.562 0.04595236080768539 870000
102.714 0.04596223003656215 880000
103.838 0.04596223365118321 890000
104.978 0.04596175608794645 900000
106.135 0.04595961487819086 910000
107.279 0.04595269557752191 920000
108.399 0.04595014295527993 930000
109.531 0.04596860871489813 940000
110.659 0.04598386626394414 950000
111.783 0.04599240392434056 960000
112.879 0.04599514625716521 970000
113.963 0.04598874193377663 980000
115.055 0.04597996036246019 990000
116.255 0.04598381849695531 1000000
117.399 0.04597519392017368 1010000
118.523 0.0459681935454709 1020000
119.647 0.04596243776401903 1030000
120.783 0.04596245942310777 1040000
121.915 0.04596005639398173 1050000
123.032 0.04595245274297342 1060000
124.16 0.04594971761807989 1070000
125.288 0.04594607901569882 1080000
126.424 0.04593788137863704 1090000
127.556 0.04593497344197597 1100000
128.692 0.04593823829038271 1110000
129.808 0.04593968794771529 1120000
130.952 0.04593728016895349 1130000
132.088 0.04593724015344319 1140000
133.212 0.04592843058774882 1150000
134.312 0.04592148120604912 1160000
135.548 0.04592191923882126 1170000
136.7 0.0459191587855609 1180000
137.828 0.04591274683694345 1190000
138.945 0.04591002804189206 1200000
140.069 0.04591299936779984 1210000
141.197 0.04591455012566585 1220000
142.325 0.04591833212666149 1230000
143.449 0.04590846098454317 1240000
144.601 0.04589924031473186 1250000
145.741 0.04589296596663656 1260000
146.877 0.04589038755620896 1270000
147.989 0.04588943472159209 1280000
149.117 0.04588332721872341 1290000
150.217 0.04587928880107918 1300000
151.333 0.04588086748652527 1310000
152.445 0.04588218000865853 1320000
153.533 0.04587363688996564 1330000
154.758 0.04586451749280973 1340000
155.918 0.04586065643448799 1350000
157.058 0.04585895231703804 1360000
158.21 0.04585810149449713 1370000
159.374 0.04584938512898899 1380000
160.53 0.0458417844104577 1390000
161.67 0.04583786106729068 1400000
162.81 0.04583325941920189 1410000
163.934 0.04582533406845476 1420000
165.086 0.04581914159750194 1430000
166.218 0.04581571634198087 1440000
167.33 0.04580946317244235 1450000
168.45 0.04580890743192763 1460000
169.586 0.04581236303105382 1470000
170.695 0.04581172032028129 1480000
171.807 0.04581115263009922 1490000
173.019 0.04581456301252782 1500000
174.155 0.04580698901212834 1510000
175.299 0.04580363848609979 1520000
176.431 0.04579781025039412 1530000
177.583 0.04579416866446858 1540000
178.727 0.04578505459931679 1550000
179.887 0.04577049462507102 1560000
181.035 0.04576346350183492 1570000
182.171 0.04575187049115472 1580000
183.323 0.04574387876863084 1590000
184.471 0.04574161109500285 1600000
185.611 0.04573789003980358 1610000
186.728 0.04573607096340294 1620000
187.844 0.04573255548621325 1630000
188.968 0.04573163412657773 1640000
190.088 0.04572899965872468 1650000
191.188 0.04572750473268072 1660000
192.396 0.04572185015705063 1670000
193.56 0.04571706081763387 1680000
194.712 0.0457186387061065 1690000
195.896 0.04571884620232813 1700000
197.04 0.0457154475033948 1710000
198.184 0.04571003121438295 1720000
199.32 0.0457130779136135 1730000
200.476 0.04572029158881853 1740000
201.608 0.04572619634930475 1750000
202.729 0.04572939659512733 1760000
203.849 0.04573190180397995 1770000
204.997 0.04573607323381728 1780000
206.121 0.04574256882411817 1790000
207.213 0.04574346435969994 1800000
208.313 0.04574328132182373 1810000
209.409 0.0457434321051356 1820000
210.605 0.04574253038418197 1830000
211.745 0.04573925877582358 1840000
212.853 0.04573285524948961 1850000
213.969 0.04573366124872146 1860000
215.109 0.04573790824910003 1870000
216.253 0.04574109774421391 1880000
217.405 0.0457459923819924 1890000
218.55 0.04574333829146913 1900000
219.678 0.04573937661311678 1910000
220.778 0.0457366623316962 1920000
221.87 0.04573200458661698 1930000
222.986 0.04572985135235264 1940000
224.098 0.04572711069355054 1950000
225.23 0.04572929227737348 1960000
226.346 0.04572801416123344 1970000
227.438 0.04572220465262548 1980000
228.67 0.04571677178590225 1990000
229.818 0.04571224124091683 2000000
230.95 0.04571138778533609 2010000
232.086 0.04571006480819145 2020000
233.214 0.04571067410264382 2030000
234.355 0.04570675947887769 2040000
235.495 0.0457028746091572 2050000
236.651 0.04570108052758966 2060000
237.803 0.04569858036607343 2070000
238.935 0.0456969259495874 2080000
240.063 0.04569802641449097 2090000
241.203 0.04569732161936835 2100000
242.339 0.04568988422235806 2110000
243.463 0.04568651918624048 2120000
244.579 0.04568077623330937 2130000
245.703 0.04568242088390433 2140000
246.903 0.0456842835026213 2150000
248.035 0.04568171421667772 2160000
249.171 0.04568027864444237 2170000
250.292 0.04568167061023896 2180000
251.416 0.04567925271615277 2190000
252.552 0.04567895836771168 2200000
253.708 0.0456784985143569 2210000
254.828 0.04567651933153073 2220000
255.94 0.04566816271959732 2230000
257.048 0.04566110528422428 2240000
258.18 0.04566117645306515 2250000
259.312 0.04565807119463045 2260000
260.432 0.04565612692955173 2270000
261.54 0.04565711481652913 2280000
262.66 0.04565415671799312 2290000
263.784 0.04565360942182316 2300000
264.892 0.04565183889794269 2310000
265.984 0.04564520359819049 2320000
267.2089999999999 0.04564564219328305 2330000
268.345 0.04564449483151435 2340000
269.697 0.0456461964325943 2350000
271.033 0.04564707096552038 2360000
272.4449999999999 0.04565005874455014 2370000
273.777 0.0456489412518032 2380000
275.0049999999999 0.04564870786033173 2390000
276.233 0.04564798316183238 2400000
277.5769999999999 0.04564869054661871 2410000
278.921 0.04565220575251681 2420000
280.253 0.04565660235268262 2430000
281.7329999999999 0.04565689908300873 2440000
283.226 0.04565653109443857 2450000
284.698 0.04565622608754773 2460000
285.91 0.04565374145911175 2470000
287.102 0.04565402577033854 2480000
288.398 0.04565510027959117 2490000
289.63 0.04565910602982118 2500000
290.862 0.04566193422069297 2510000
292.1060000000001 0.04566251228636615 2520000
293.342 0.04565903180829246 2530000
294.558 0.04565360891752263 2540000
295.926 0.04565267956502166 2550000
297.186 0.0456520872024985 2560000
298.411 0.04564786665751979 2570000
299.623 0.04564483546934692 2580000
300.835 0.04563878626629451 2590000
302.059 0.04563592341733851 2600000
303.275 0.04563825325174594 2610000
304.771 0.04563727773669533 2620000
306.111 0.04563065490758913 2630000
307.419 0.04562779237987332 2640000
308.739 0.04562753941669805 2650000
310.135 0.04562951549748245 2660000
311.639 0.04563177356072148 2670000
313.131 0.04563336644225033 2680000
314.3680000000001 0.04563374283467946 2690000
315.7760000000001 0.04563364072348659 2700000
317.008 0.04563507096478069 2710000
318.2320000000001 0.04563539294146871 2720000
319.456 0.04563598716065299 2730000
320.6920000000001 0.04563370731031025 2740000
321.932 0.04563294884196623 2750000
323.2880000000001 0.0456302584971618 2760000
324.508 0.04562898475800982 2770000
325.8480000000001 0.04563107718742194 2780000
327.188 0.04563245695077002 2790000
328.508 0.04563642879497291 2800000
329.764 0.04563810529049837 2810000
331.2049999999999 0.04563939785071606 2820000
332.541 0.04563829106672464 2830000
333.8729999999999 0.04563790007946656 2840000
335.1969999999999 0.04563921081494871 2850000
336.5169999999999 0.04563945197657022 2860000
337.845 0.04563966704201068 2870000
339.193 0.0456438565212218 2880000
340.725 0.04564414550905001 2890000
342.013 0.04564244423672898 2900000
343.241 0.04564072511584975 2910000
344.469 0.04563943380148118 2920000
345.729 0.04563999074926391 2930000
346.962 0.04564027538947987 2940000
348.19 0.04563879932741107 2950000
349.71 0.04563835661202561 2960000
351.046 0.04564007559774195 2970000
352.526 0.04564106798774686 2980000
353.93 0.04564011165484548 2990000
355.262 0.04563883350979015 3000000
356.6100000000001 0.04563908715296045 3010000
357.942 0.04563633368866553 3020000
359.346 0.04563626501025272 3030000
360.766 0.0456356856404782 3040000
362.018 0.04563755354551362 3050000
363.235 0.04563970575198944 3060000
364.4789999999999 0.04564294203521319 3070000
365.7109999999999 0.04564428310958103 3080000
367.0589999999999 0.04564324189241693 3090000
368.547 0.0456416165286341 3100000
370.051 0.04564101352483876 3110000
371.5389999999999 0.04564094595103898 3120000
373.0389999999999 0.04563984807337088 3130000
374.515 0.04563833672054341 3140000
375.987 0.04563774505174754 3150000
377.3909999999999 0.04563283147061171 3160000
378.632 0.04563215689665678 3170000
379.9159999999999 0.04563474875654155 3180000
381.148 0.04563461126560891 3190000
382.4119999999999 0.04563518921095858 3200000
383.7 0.04563626089621076 3210000
384.9759999999999 0.04563751181659473 3220000
386.424 0.04563685994859824 3230000
387.776 0.04563709955462478 3240000
389.12 0.04563659311607038 3250000
390.444 0.04563730646335494 3260000
391.9280000000001 0.0456386865491341 3270000
393.2599999999999 0.0456365199610695 3280000
394.665 0.04563528177936518 3290000
395.881 0.04563226430510758 3300000
397.057 0.04562941279660916 3310000
398.341 0.04562668473645972 3320000
399.557 0.04562426259048672 3330000
400.785 0.04562243773991318 3340000
402.021 0.04562451299761894 3350000
403.353 0.04562375137423894 3360000
404.713 0.045621332942506 3370000
406.069 0.04561987543942888 3380000
407.405 0.0456192733010722 3390000
408.9089999999999 0.04561909184781635 3400000
410.414 0.0456182934375307 3410000
411.926 0.04561927210069362 3420000
413.198 0.04561735279243595 3430000
414.5860000000001 0.0456145898877565 3440000
415.81 0.04561557771661819 3450000
417.03 0.04561461204238221 3460000
418.234 0.04561297481618513 3470000
419.53 0.04561543023210155 3480000
420.778 0.04561661006030718 3490000
422.1340000000001 0.04561849993309444 3500000
423.462 0.04561934252022817 3510000
424.79 0.04561940994720465 3520000
426.014 0.04561948812096919 3530000
427.339 0.04561729610025893 3540000
428.667 0.04561724835703394 3550000
429.987 0.04561564460274357 3560000
431.535 0.04561495247069023 3570000
432.795 0.04561512247349719 3580000
434.007 0.04561329474778054 3590000
435.211 0.04561350937430072 3600000
436.4110000000001 0.04561532940613665 3610000
437.607 0.04561718506942864 3620000
438.811 0.04561943874089237 3630000
440.239 0.0456223658863534 3640000
441.5910000000001 0.04562386413820565 3650000
442.944 0.04562398253924557 3660000
444.284 0.04562415904772052 3670000
445.6840000000001 0.04562397583195291 3680000
446.94 0.04562518139501837 3690000
448.196 0.04562419346978702 3700000
449.4280000000001 0.0456238232290276 3710000
450.636 0.04562252411424039 3720000
451.8480000000001 0.04562199818811855 3730000
453.068 0.04562060966584824 3740000
454.256 0.04562155455708576 3750000
455.468 0.04562177114290619 3760000
456.672 0.0456213963702389 3770000
458.0160000000001 0.04562171862755513 3780000
459.353 0.04562297169819609 3790000
460.889 0.0456233053513521 3800000
462.085 0.04562392495411788 3810000
463.4289999999999 0.04562363040091348 3820000
464.753 0.04562517618991376 3830000
466.093 0.04562704343675929 3840000
467.577 0.04562502027208182 3850000
468.989 0.04562459046049384 3860000
470.225 0.04562383098210041 3870000
471.461 0.04562173753815318 3880000
472.6849999999999 0.04561956212380368 3890000
473.913 0.04561821507314669 3900000
475.15 0.04561620463799878 3910000
476.51 0.04561535780941324 3920000
477.758 0.04561474189479801 3930000
479.25 0.04561334554741989 3940000
480.754 0.045616144571396 3950000
482.246 0.04561724831149967 3960000
483.658 0.04561831758466051 3970000
485.01 0.04561907529442093 3980000
486.43 0.04561796638141551 3990000
487.774 0.04561721129392651 4000000
489.01 0.04561633562021015 4010000
490.251 0.04561716558923525 4020000
491.503 0.04561822851008987 4030000
492.743 0.04561796575065985 4040000
494.095 0.04561656209266136 4050000
495.427 0.0456170648008709 4060000
496.7549999999999 0.0456174196573383 4070000
497.9909999999999 0.04562034936253874 4080000
499.199 0.04562215592405894 4090000
500.3989999999999 0.04562298917773405 4100000
501.603 0.04562333356272031 4110000
502.7909999999999 0.0456219536737624 4120000
504.3269999999999 0.04562073416395297 4130000
505.667 0.0456193504350975 4140000
507.0119999999999 0.04562062111151968 4150000
508.3559999999999 0.04562217546701902 4160000
509.744 0.04562165219344369 4170000
510.968 0.04561907282538981 4180000
512.336 0.04561630829556874 4190000
513.66 0.04561364823944844 4200000
514.98 0.0456102448820644 4210000
516.324 0.04561042474857425 4220000
517.672 0.04561080200264488 4230000
519.1559999999998 0.04561063160825669 4240000
520.66 0.04561156751851429 4250000
522.4849999999999 0.04560928206965593 4260000
523.7329999999999 0.04560952288175946 4270000
524.9450000000001 0.04560987989173408 4280000
526.157 0.04561048037941093 4290000
527.4689999999999 0.04560937131836408 4300000
528.705 0.04560981342022779 4310000
530.025 0.04560873137046759 4320000
531.4289999999999 0.04560662195224346 4330000
532.777 0.04560463425411117 4340000
534.129 0.04560275395608628 4350000
535.649 0.04560242134386227 4360000
537.1650000000001 0.04560112585751188 4370000
538.6379999999999 0.04559995669837066 4380000
539.866 0.04559865719824321 4390000
541.258 0.0455990098516197 4400000
542.4859999999999 0.04559948522862418 4410000
543.7339999999998 0.04560027487955711 4420000
544.938 0.04559979150468689 4430000
546.114 0.04559874839302797 4440000
547.29 0.04559696800818397 4450000
548.6059999999999 0.04559595090328848 4460000
549.8659999999999 0.04559716653621124 4470000
551.098 0.04559898015993395 4480000
552.322 0.04559831787673106 4490000
553.546 0.04559730953015859 4500000
554.7629999999999 0.04559761321805693 4510000
555.987 0.04559958871213335 4520000
557.203 0.04559849889580126 4530000
558.643 0.04559916334650149 4540000
560.0949999999999 0.04559811057739398 4550000
561.343 0.04559874868774607 4560000
562.583 0.04559900409229218 4570000
563.787 0.04559886742989286 4580000
564.9989999999999 0.04559930475816443 4590000
566.1989999999998 0.04559797584070337 4600000
567.5309999999999 0.0455969197816005 4610000
568.927 0.04559515757397739 4620000
570.264 0.04559702748538708 4630000
571.5920000000001 0.04559837802196991 4640000
572.852 0.04559927160567307 4650000
574.072 0.0455984609913172 4660000
575.3000000000001 0.04559644468609561 4670000
576.668 0.04559501121953829 4680000
578.0160000000001 0.04559506653583655 4690000
579.5 0.04559612047922636 4700000
580.836 0.04559627552678632 4710000
582.1800000000001 0.04559707980016073 4720000
583.5200000000001 0.04559858063709103 4730000
585.0200000000001 0.0456007992061046 4740000
586.261 0.0456009159424009 4750000
587.6650000000001 0.04559934357323379 4760000
588.893 0.04559771077156664 4770000
590.1930000000001 0.04559682431539606 4780000
591.4450000000001 0.04559719468016053 4790000
592.6890000000001 0.04559577905512124 4800000
593.933 0.04559544447578483 4810000
595.4250000000001 0.04559548646595796 4820000
596.769 0.04559457802157595 4830000
598.109 0.04559269741070261 4840000
599.749 0.0455914713704111 4850000
601.4290000000001 0.04559180518473917 4860000
602.746 0.04559258194384706 4870000
604.074 0.04559283796214153 4880000
605.89 0.04559362264715208 4890000
607.126 0.04559417791631797 4900000
608.35 0.04559483198389759 4910000
609.566 0.04559473104707915 4920000
610.7660000000001 0.04559552451678527 4930000
612.034 0.04559480508243827 4940000
613.394 0.04559621793397272 4950000
614.7380000000002 0.04559602383680657 4960000
616.09 0.04559515860996884 4970000
617.3339999999999 0.04559611856507451 4980000
618.683 0.04559633552096641 4990000
620.0069999999999 0.04559616962187197 5000000
621.347 0.04559668024853221 5010000
622.787 0.04559527873267384 5020000
624.2070000000001 0.04559437763689492 5030000
625.443 0.04559298635695685 5040000
626.659 0.04559146719656329 5050000
627.867 0.04559092360608902 5060000
629.0910000000001 0.04559023013716405 5070000
630.303 0.04559149651398894 5080000
631.595 0.04559080376997053 5090000
632.891 0.04559067445068364 5100000
634.111 0.0455901656716579 5110000
635.316 0.04559032234890262 5120000
636.5480000000001 0.04559194127285075 5130000
637.7800000000001 0.04559443311218127 5140000
639.0240000000001 0.04559681881694039 5150000
640.2680000000001 0.04559777221991916 5160000
641.4760000000001 0.04559728878574631 5170000
642.6920000000001 0.0455968913324761 5180000
643.9040000000001 0.04559635211921326 5190000
645.1320000000001 0.04559618681234381 5200000
646.3640000000001 0.04559544545822903 5210000
647.5920000000001 0.04559496400498632 5220000
648.8000000000002 0.045595157915601 5230000
650.0200000000001 0.04559481877994317 5240000
651.2529999999999 0.04559561687607654 5250000
652.5770000000001 0.04559517327258029 5260000
653.8290000000001 0.04559560392688192 5270000
655.077 0.04559541839414017 5280000
656.321 0.04559394313624753 5290000
657.5810000000001 0.04559317945545749 5300000
658.9930000000001 0.0455917395880792 5310000
660.4649999999999 0.04559339575062892 5320000
661.7569999999999 0.04559535946822967 5330000
662.977 0.04559660464519407 5340000
664.201 0.04559796485927484 5350000
665.429 0.0455976708573438 5360000
666.6579999999999 0.04559818780671962 5370000
667.862 0.04559944775398134 5380000
669.362 0.04559974062483915 5390000
670.818 0.04560062073021044 5400000
672.306 0.04560127429095114 5410000
673.8779999999999 0.04560147752555636 5420000
675.1540000000001 0.04560246783555159 5430000
676.41 0.04560372871476488 5440000
677.7579999999999 0.04560340313834221 5450000
678.982 0.04560311088115918 5460000
680.2620000000001 0.04560293148015762 5470000
681.602 0.04560248336513099 5480000
682.9509999999999 0.04560076230732515 5490000
684.299 0.04560045398307766 5500000
685.775 0.04559932231147228 5510000
687.0989999999998 0.0455974686177863 5520000
688.499 0.0455943240639728 5530000
689.723 0.0455927341390806 5540000
690.9549999999999 0.04559367262291259 5550000
692.1869999999999 0.04559443349250746 5560000
693.3869999999999 0.04559352159412383 5570000
694.583 0.0455936316174339 5580000
695.871 0.04559331146457662 5590000
697.0869999999999 0.045591718682267 5600000
698.3599999999999 0.04559199204794107 5610000
699.6120000000001 0.04559260741949125 5620000
700.856 0.04559384880433491 5630000
702.0920000000001 0.04559433600890567 5640000
703.3080000000001 0.04559399537712567 5650000
704.516 0.0455922797547139 5660000
705.7400000000001 0.04559205915415045 5670000
706.9560000000001 0.04559212969704383 5680000
708.1600000000001 0.04559091045128003 5690000
709.356 0.04558984423403043 5700000
710.572 0.04558937055971567 5710000
711.792 0.04558948496141949 5720000
713.0000000000001 0.04559059796882776 5730000
714.369 0.04559186690229598 5740000
715.8009999999999 0.04559410638291535 5750000
717.1210000000001 0.04559473564571038 5760000
718.361 0.0455949072535323 5770000
719.597 0.04559497873034425 5780000
720.813 0.04559522169032456 5790000
722.049 0.04559526733885717 5800000
723.4970000000001 0.04559412024670347 5810000
724.8969999999999 0.04559436841934272 5820000
726.2329999999999 0.04559542868318332 5830000
727.7009999999999 0.04559487703750308 5840000
729.2009999999999 0.04559330902857175 5850000
730.6899999999999 0.04559216999577818 5860000
732.1739999999999 0.04559021887848135 5870000
733.6779999999999 0.04558907656279496 5880000
734.8939999999999 0.04558925221374704 5890000
736.2779999999998 0.0455875080859717 5900000
737.4699999999999 0.04558603028568061 5910000
738.7619999999999 0.04558463702935355 5920000
740.0099999999999 0.04558517880342606 5930000
741.2499999999999 0.04558574244452961 5940000
742.5219999999998 0.04558462250778988 5950000
744.026 0.04558462058901723 5960000
745.3259999999999 0.04558433821464777 5970000
746.5709999999999 0.04558344856292398 5980000
747.8149999999999 0.0455828646092271 5990000
749.0469999999998 0.04558247661274317 6000000
750.2949999999998 0.04558226010989751 6010000
751.7629999999999 0.04558239584770567 6020000
753.0789999999998 0.04558270428368886 6030000
754.4029999999999 0.0455834048938578 6040000
755.7469999999998 0.04558426640423083 6050000
757.0949999999999 0.04558561507965318 6060000
758.5749999999999 0.04558611291603499 6070000
759.9229999999999 0.04558659998258859 6080000
761.1429999999999 0.0455867349328196 6090000
762.396 0.04558602400021879 6100000
763.6359999999999 0.04558672910343359 6110000
764.876 0.04558748516375132 6120000
766.116 0.04558721788077403 6130000
767.356 0.04558619513283119 6140000
768.5880000000001 0.04558488700696495 6150000
769.8159999999999 0.04558489616437827 6160000
771.0559999999999 0.04558520867842225 6170000
772.292 0.04558499735062854 6180000
773.5160000000001 0.04558380925174529 6190000
774.768 0.04558465399615267 6200000
775.952 0.0455831936194999 6210000
777.1479999999999 0.04558219222122363 6220000
778.4889999999999 0.04558314668026718 6230000
779.905 0.04558341646651215 6240000
781.2449999999999 0.04558379236490782 6250000
782.5809999999999 0.04558365458162241 6260000
784.009 0.04558436232613804 6270000
785.3329999999999 0.04558541728481459 6280000
786.665 0.04558659323027438 6290000
788.2089999999999 0.0455869090337657 6300000
789.5329999999999 0.04558802539745778 6310000
790.761 0.04558903190337855 6320000
792.009 0.04558963513408613 6330000
793.213 0.04559079602260738 6340000
794.45 0.04559146345969779 6350000
795.698 0.04559152632407132 6360000
797.134 0.0455926610717038 6370000
798.4419999999999 0.04559334135605115 6380000
799.7339999999998 0.04559261444723622 6390000
801.13 0.04559241788073357 6400000
802.446 0.04559292057093133 6410000
803.7539999999999 0.0455933940831773 6420000
805.2859999999999 0.04559408156441357 6430000
806.6299999999999 0.04559481655624664 6440000
807.9459999999999 0.04559512898025816 6450000
809.25 0.04559486883554424 6460000
810.575 0.0455934039155332 6470000
811.8989999999999 0.04559229674576877 6480000
813.223 0.04559111570745526 6490000
814.611 0.04559115254456247 6500000
815.8949999999999 0.04559099586338303 6510000
817.1149999999999 0.04559180747231165 6520000
818.3309999999999 0.04559185385852794 6530000
819.527 0.04559222488531095 6540000
820.7309999999999 0.04559334217292568 6550000
821.9549999999999 0.04559473889269976 6560000
823.391 0.0455947251137218 6570000
824.739 0.04559368457948449 6580000
826.083 0.04559364375987471 6590000
827.224 0.04559394859996674 6600000
828.544 0.04559328772255876 6610000
829.8680000000001 0.04559270408029605 6620000
831.192 0.04559160070013361 6630000
832.5600000000001 0.04558998336224173 6640000
833.764 0.04558806874608258 6650000
834.9880000000001 0.0455864322810667 6660000
836.1920000000001 0.04558386914699432 6670000
837.4 0.04558239600699518 6680000
838.596 0.04558127180212204 6690000
839.812 0.0455809850873974 6700000
841.2640000000001 0.0455814023112434 6710000
842.601 0.04558060770604348 6720000
843.989 0.04557996735811994 6730000
845.3009999999999 0.04557855854442271 6740000
846.653 0.04557800222033452 6750000
847.973 0.0455776407438699 6760000
849.325 0.04557807004806803 6770000
850.745 0.0455787962811398 6780000
852.149 0.04558008298214232 6790000
853.369 0.04558037092834653 6800000
854.5890000000001 0.04558031238705258 6810000
855.821 0.04558124427654199 6820000
857.525 0.04558320885326639 6830000
859.178 0.04558313353038947 6840000
860.5300000000001 0.04558322499790592 6850000
861.85 0.04558361921696753 6860000
863.318 0.04558363112563276 6870000
864.5260000000001 0.04558378548786826 6880000
865.822 0.04558479370772058 6890000
867.05 0.0455848110317686 6900000
868.402 0.04558462673464005 6910000
869.87 0.04558337875414046 6920000
871.362 0.04558345308315143 6930000
872.61 0.04558389337695598 6940000
873.8700000000001 0.04558399071484923 6950000
875.111 0.04558435469844929 6960000
876.347 0.04558395893490347 6970000
877.647 0.04558315810335969 6980000
879.047 0.04558363679923719 6990000
880.3749999999999 0.04558401473104669 7000000
881.579 0.04558366283644737 7010000
882.799 0.04558353284957842 7020000
884.0150000000001 0.04558371655942272 7030000
885.215 0.04558339617957403 7040000
886.427 0.04558328850277739 7050000
887.6950000000001 0.04558363047070575 7060000
888.9150000000001 0.04558366739456904 7070000
890.1310000000001 0.04558293850609495 7080000
891.3600000000001 0.04558129741098801 7090000
892.58 0.04558098502533827 7100000
893.812 0.04558078708339005 7110000
895.0640000000001 0.045580471527653 7120000
896.4320000000001 0.04558044849211303 7130000
897.784 0.04558182909996877 7140000
899.7760000000001 0.04558163408116857 7150000
901.3960000000001 0.04558164095077425 7160000
902.7320000000002 0.04558159800939218 7170000
904.056 0.04558086226614666 7180000
905.3880000000001 0.04558028913019749 7190000
906.6090000000002 0.04557976012801662 7200000
908.005 0.04557891014042421 7210000
909.181 0.04557765942703174 7220000
910.4810000000001 0.0455774365320135 7230000
911.7090000000002 0.04557851379190199 7240000
912.9250000000001 0.04557846255465251 7250000
914.3050000000001 0.04557814625965319 7260000
915.6410000000001 0.04557691013112695 7270000
916.9410000000001 0.04557643271249393 7280000
918.393 0.04557650733091198 7290000
919.6450000000001 0.04557508505961844 7300000
920.857 0.04557378607641789 7310000
922.069 0.04557422755931473 7320000
923.298 0.04557460148820528 7330000
924.498 0.04557591677092879 7340000
925.7339999999999 0.04557729116271072 7350000
926.9659999999999 0.04557851951016514 7360000
928.194 0.04557985946596268 7370000
929.4059999999999 0.04558072876020999 7380000
930.606 0.04557928504358599 7390000
931.922 0.0455798971884594 7400000
933.426 0.04557958415682564 7410000
934.7579999999999 0.04557894624048488 7420000
936.102 0.04557978394826762 7430000
937.51 0.04558127251896082 7440000
938.7749999999999 0.04558331265201621 7450000
940.0429999999999 0.04558471292821559 7460000
941.275 0.04558364079788244 7470000
942.631 0.04558322772568241 7480000
943.9589999999999 0.04558356002465001 7490000
945.1789999999999 0.04558427688513843 7500000
946.403 0.04558531619551361 7510000
947.631 0.04558551408249995 7520000
948.8629999999999 0.04558545096480681 7530000
950.091 0.04558619858254035 7540000
951.3029999999999 0.04558620335933514 7550000
952.619 0.04558691368825042 7560000
953.875 0.04558677356374991 7570000
955.1279999999999 0.04558714240188813 7580000
956.3680000000001 0.0455866580150355 7590000
957.6 0.04558655905586188 7600000
958.836 0.04558717739611982 7610000
960.0680000000001 0.04558671368144514 7620000
961.404 0.04558734203860587 7630000
962.748 0.04558759738749608 7640000
964.1120000000001 0.0455868780959956 7650000
965.4520000000001 0.04558679713080835 7660000
966.672 0.04558740075872444 7670000
968.0000000000001 0.04558678100001045 7680000
969.3120000000001 0.04558634169044849 7690000
970.5410000000001 0.0455876500963231 7700000
971.849 0.04558764162975051 7710000
973.1330000000002 0.04558714647369544 7720000
974.365 0.04558678853263318 7730000
975.5889999999999 0.04558675306764905 7740000
976.8049999999999 0.04558681776958161 7750000
978.0650000000001 0.04558858177913384 7760000
979.301 0.04558855849225134 7770000
980.5170000000001 0.04558860158301338 7780000
981.7529999999999 0.0455886112050675 7790000
983.045 0.04558879414037673 7800000
984.3330000000001 0.04558824823014907 7810000
985.5690000000001 0.0455886174447974 7820000
986.7819999999999 0.04558892744272067 7830000
988.0419999999999 0.04558857692089845 7840000
989.51 0.04558711683416648 7850000
990.8339999999999 0.04558528772165596 7860000
991.9779999999998 0.04558421616792146 7870000
993.2019999999999 0.0455825195834416 7880000
994.5379999999999 0.04558102555234099 7890000
996.0539999999999 0.0455803384087382 7900000
997.55 0.04557881586355239 7910000
998.77 0.04557877316812315 7920000
1000.17 0.04557856627102689 7930000
1001.382 0.04557914286100455 7940000
1002.595 0.04557898544403564 7950000


==> figs/data/webkb-texas-rao_kld.dat <==
Time KLD Samples
4.448 0.2692494002044953 10000
5.716000000000001 0.2027090143687569 20000
7.120000000000001 0.1609551936143811 30000
8.82 0.1311671615399527 40000
10.524 0.1104401991859617 50000
12.009 0.09492152274235004 60000
13.597 0.08272699414122985 70000
15.157 0.07352900127524675 80000
16.701 0.06623830298053535 90000
18.265 0.06086284336092411 100000
19.953 0.05617941041560943 110000
21.585 0.05200287654861398 120000
23.193 0.04842857986448816 130000
25.069 0.04496140392670608 140000
26.929 0.04208323198864955 150000
28.686 0.03991827082948413 160000
30.458 0.03761283131532452 170000
32.258 0.03554790922106722 180000
33.994 0.03389673393087667 190000
35.75 0.03224728612077259 200000
37.482 0.03082689218470492 210000
39.24600000000001 0.02942525053961112 220000
40.97000000000001 0.02802261943273035 230000
42.75800000000001 0.02710226912351912 240000
44.30700000000001 0.02644714082230331 250000
46.103 0.02561016225488151 260000
47.531 0.02478912276135503 270000
49.163 0.02389482212872486 280000
50.79499999999999 0.02299635678068017 290000
52.307 0.02218563539658749 300000
53.703 0.02157185810133344 310000
55.151 0.02090186725455149 320000
56.511 0.02025963044453745 330000
57.987 0.01966827344251366 340000
59.38 0.01909229790196347 350000
60.84800000000001 0.01860737806367261 360000
62.26 0.01814457380004032 370000
63.672 0.01770369886052997 380000
65.16 0.01724847383274228 390000
66.57599999999999 0.01685107990974662 400000
68.044 0.01644338561573715 410000
69.44 0.01596256245516069 420000
70.84 0.01555883404482316 430000
72.3 0.01517153814318118 440000
73.69600000000001 0.01480322616852329 450000
75.19200000000001 0.01441295028283962 460000
76.61300000000001 0.01408737575549815 470000
78.15700000000001 0.01374998395883449 480000
79.64100000000002 0.01345433119060618 490000
81.07700000000001 0.01320872655094189 500000
82.55300000000003 0.01287745238922565 510000
84.16500000000002 0.01250929601061115 520000
85.801 0.01221666087552226 530000
87.42100000000001 0.01195865050927978 540000
89.05300000000001 0.01170349531820928 550000
90.71300000000002 0.01152322303401473 560000
92.37 0.01133119279280377 570000
94.026 0.01114346080974795 580000
95.69799999999999 0.01096489090591137 590000
97.34199999999998 0.01079539434330326 600000
98.98599999999999 0.01060979952986551 610000
100.75 0.01044782579031962 620000
102.326 0.0102575022844667 630000
103.902 0.01008281228907023 640000
105.518 0.009876558453897481 650000
107.134 0.009694252246074656 660000
108.731 0.009539779534207708 670000
110.227 0.009409570271220795 680000
111.695 0.009255532578067839 690000
113.203 0.009112054484575022 700000
114.663 0.008952165447034865 710000
116.155 0.008785828469072729 720000
117.607 0.008625137052190191 730000
119.179 0.008485948081939389 740000
120.655 0.008376161421765161 750000
122.211 0.008286739718561817 760000
123.848 0.008210698260617016 770000
125.412 0.008130558771781897 780000
127.028 0.008043305220460486 790000
128.664 0.007933790270292096 800000
130.268 0.007834794977830926 810000
131.876 0.007720439102334678 820000
133.304 0.007618679444639529 830000
134.732 0.007508275163826203 840000
136.188 0.007411918447762253 850000
137.608 0.007324324198972687 860000
139.036 0.007259230879288449 870000
140.489 0.00719523844531759 880000
141.925 0.007146526422384667 890000
143.381 0.007094838978002682 900000
144.801 0.007027239946248097 910000
146.353 0.006958149825857723 920000
147.757 0.006891421676421307 930000
149.237 0.006837890449400427 940000
150.701 0.006788089029155868 950000
152.161 0.006718837539461989 960000
153.633 0.0066673052141128 970000
155.109 0.006621712360519086 980000
156.542 0.006573837041848595 990000
157.962 0.0065250858915951 1000000
159.362 0.006482561579582097 1010000
160.738 0.006440760225699492 1020000
162.17 0.006394758559945025 1030000
163.542 0.00633496332473405 1040000
164.994 0.006286077533692351 1050000
166.3980000000001 0.006239134829038433 1060000
167.802 0.006190603616690741 1070000
169.226 0.006155697431536113 1080000
170.678 0.006111110276979817 1090000
172.103 0.006077768165403327 1100000
173.627 0.006022726885739745 1110000
175.215 0.005979897774004296 1120000
176.811 0.005931424695579831 1130000
178.467 0.0058996078083726 1140000
180.083 0.005861667036259946 1150000
181.695 0.005820082783030352 1160000
183.335 0.005771971486515911 1170000
184.843 0.005713190883047861 1180000
186.279 0.00566936244556861 1190000
187.716 0.005622059910873344 1200000
189.216 0.005591801071159665 1210000
190.812 0.005566112315764421 1220000
192.4 0.005531504801105361 1230000
194.028 0.005515108162386948 1240000
195.576 0.005463985415164069 1250000
197.064 0.005417324198008476 1260000
198.528 0.005390161113515053 1270000
200.036 0.00535575549443692 1280000
201.704 0.00530630438857029 1290000
203.301 0.005262077129744657 1300000
205.005 0.00519975365851295 1310000
206.673 0.005136407301836477 1320000
208.297 0.00509496835484322 1330000
210.093 0.005050838418522661 1340000
211.549 0.005002339320884721 1350000
213.025 0.00495178038871185 1360000
214.437 0.004913045187441047 1370000
216.065 0.004858525916120145 1380000
217.537 0.004832816965783811 1390000
219.005 0.004810014557320646 1400000
220.41 0.004772485243390025 1410000
221.958 0.004739922939426743 1420000
223.598 0.004701320430012929 1430000
225.174 0.004657261823513436 1440000
226.73 0.004609527012535848 1450000
228.33 0.004561629315058279 1460000
229.826 0.004524637728858977 1470000
231.226 0.004477460368875325 1480000
232.722 0.004432677404381558 1490000
234.226 0.004396396980585509 1500000
235.879 0.004361392136482629 1510000
237.331 0.004324751670718293 1520000
238.863 0.004286917319076335 1530000
240.287 0.004261128574007533 1540000
241.907 0.004225254528095768 1550000
243.515 0.00418675699808561 1560000
245.027 0.004161075667807867 1570000
246.475 0.004128200806197394 1580000
248.107 0.004095889184357873 1590000
249.695 0.004068147110702647 1600000
251.348 0.004044096346481544 1610000
252.788 0.004025669189754054 1620000
254.288 0.003998157127231282 1630000
255.804 0.00397071223011594 1640000
257.284 0.003942292354752523 1650000
258.852 0.003929364958545704 1660000
260.468 0.003907652392655775 1670000
261.9999999999999 0.003878085591448793 1680000
263.4999999999999 0.003846295632403383 1690000
265.0679999999999 0.003811933782022622 1700000
266.728 0.003783711839267676 1710000
268.273 0.003755264435993676 1720000
269.893 0.00374029702928876 1730000
271.313 0.003720597377719372 1740000
272.7529999999999 0.003707111752721908 1750000
274.1729999999999 0.003694748132320209 1760000
275.733 0.003672833874283439 1770000
277.405 0.003649394940869059 1780000
279.3969999999999 0.003623117776777705 1790000
280.9089999999999 0.003601454870076285 1800000
282.393 0.003584297914985646 1810000
283.874 0.003571257689208228 1820000
285.498 0.003551665655812807 1830000
287.09 0.003527893893480954 1840000
288.702 0.003503204119080297 1850000
290.2740000000001 0.003481757838698427 1860000
291.8940000000001 0.003464292998259861 1870000
293.362 0.003441439095014351 1880000
294.834 0.003412817078689681 1890000
296.278 0.003380423984247764 1900000
297.9300000000001 0.003354154324129378 1910000
299.487 0.00333358383068633 1920000
301.0670000000001 0.003314245355718592 1930000
302.643 0.003292073776468715 1940000
304.2830000000001 0.003275905597697643 1950000
305.911 0.003260699988721496 1960000
307.503 0.003240414224204445 1970000
309.139 0.003224776318841117 1980000
310.8110000000001 0.003207679816366482 1990000
312.467 0.003184103903565555 2000000
314.115 0.003164967730098827 2010000
315.732 0.003145494108093666 2020000
317.3960000000001 0.003137238019657651 2030000
319.068 0.003129583769022358 2040000
320.768 0.003109089704260601 2050000
322.5840000000001 0.003088116901106101 2060000
324.2320000000001 0.003069471494143529 2070000
325.7680000000001 0.003056183391831699 2080000
327.276 0.003042193909199407 2090000
328.784 0.003024441546626328 2100000
330.3280000000001 0.003005030697657924 2110000
331.721 0.002988649825625025 2120000
333.1569999999999 0.002975179771732112 2130000
334.681 0.002964417230021286 2140000
336.3049999999999 0.00295131795991607 2150000
337.909 0.002935898383395366 2160000
339.497 0.002926096923422694 2170000
341.081 0.002912342242351805 2180000
342.709 0.002891961662785333 2190000
344.189 0.002874473149420251 2200000
345.637 0.002858921573987554 2210000
347.117 0.00284262949434536 2220000
348.518 0.002830180640525202 2230000
349.902 0.002819975565562113 2240000
351.3700000000001 0.002809123502895236 2250000
352.994 0.002800278237176283 2260000
354.578 0.002790492414119656 2270000
356.206 0.002783173689042044 2280000
357.83 0.002770012822148305 2290000
359.474 0.002757408815136612 2300000
361.066 0.002747447163843805 2310000
362.726 0.002737717654373391 2320000
364.379 0.00272820713847686 2330000
366.0189999999999 0.002723085888651517 2340000
367.651 0.002712953389383997 2350000
369.103 0.002711587851284768 2360000
370.603 0.002703497220265488 2370000
372.0389999999999 0.00269921775814972 2380000
373.5509999999999 0.002695834513908692 2390000
375.251 0.002693995090297851 2400000
376.907 0.002689635971780006 2410000
378.763 0.00268023405670678 2420000
380.36 0.002676667407681314 2430000
381.816 0.002667410405284998 2440000
383.228 0.002655790113350738 2450000
384.616 0.002646043577341593 2460000
386.064 0.002636748835432445 2470000
387.556 0.002623590143494362 2480000
389.172 0.002610897163553659 2490000
390.756 0.002605244128539972 2500000
392.356 0.002598315197546487 2510000
393.812 0.002587044374014894 2520000
395.301 0.002579242375635076 2530000
396.737 0.002569135027299314 2540000
398.325 0.002553465871603269 2550000
400.009 0.002539169098269323 2560000
401.485 0.002524906271971898 2570000
402.925 0.002513615946842247 2580000
404.537 0.00250255170934273 2590000
406.165 0.002490291545693111 2600000
407.753 0.002482765982416172 2610000
409.405 0.002477723411893085 2620000
410.877 0.00247203255168347 2630000
412.41 0.002465497054410764 2640000
413.866 0.002456968786444609 2650000
415.446 0.002450132479794519 2660000
417.09 0.002440802170299817 2670000
418.698 0.002435082926468805 2680000
420.3780000000001 0.002427472634439845 2690000
422.014 0.002422760806490253 2700000
423.6180000000001 0.002417172174817107 2710000
425.31 0.002413272640502565 2720000
426.894 0.00241238663714214 2730000
428.583 0.002406831389470962 2740000
430.255 0.002397973594085276 2750000
431.751 0.002390705637392933 2760000
433.359 0.002388455994838154 2770000
434.771 0.002388235993236574 2780000
436.171 0.002386230454827571 2790000
437.639 0.002380805466318821 2800000
439.035 0.002373988077167895 2810000
440.447 0.002369925628242548 2820000
442.055 0.002364501243416403 2830000
443.5840000000001 0.002354408408828345 2840000
445.032 0.002347197912905584 2850000
446.4800000000001 0.00234310117869733 2860000
447.9680000000001 0.002340505628531106 2870000
449.38 0.002334732150872038 2880000
451.0600000000001 0.002327090950019745 2890000
452.6080000000001 0.002317692833922608 2900000
454.3600000000001 0.002306804631850639 2910000
455.8920000000001 0.002293333937395091 2920000
457.5360000000001 0.002281965199267457 2930000
459.1600000000001 0.002267244830016499 2940000
461.041 0.002250828145566443 2950000
462.477 0.002239516431570126 2960000
463.957 0.002233869227371635 2970000
465.409 0.002228834830033422 2980000
466.8129999999999 0.00222600980021479 2990000
468.341 0.00222260810847286 3000000
469.865 0.002221480836635822 3010000
471.3729999999999 0.002215307539968581 3020000
472.833 0.002210366828275767 3030000
474.297 0.002202586588799226 3040000
475.746 0.002197411581784235 3050000
477.254 0.002194488627692941 3060000
478.698 0.002188533425745941 3070000
480.338 0.002181763501706285 3080000
481.9540000000001 0.002176528430318219 3090000
483.458 0.00217306197831608 3100000
485.01 0.002169407800067392 3110000
486.4660000000001 0.002164558035708771 3120000
488.3940000000001 0.002160342743576207 3130000
489.95 0.002155451247449238 3140000
491.511 0.002152025478787525 3150000
493.0670000000001 0.002145791108177088 3160000
494.935 0.002139752597911398 3170000
496.391 0.002137032711821501 3180000
497.843 0.002135104155830013 3190000
499.3269999999999 0.002130017445156157 3200000
500.891 0.002125506521968658 3210000
502.559 0.002119825422044084 3220000
504.107 0.002118425385243903 3230000
505.7189999999999 0.002117965128649934 3240000
507.2669999999999 0.002116478167357589 3250000
508.7 0.002114914568278622 3260000
510.124 0.002115663904525936 3270000
511.692 0.002112794355410742 3280000
513.332 0.002107163330865003 3290000
514.9359999999999 0.002096257404833358 3300000
516.6 0.002087642792361524 3310000
518.1639999999999 0.002079496234671946 3320000
519.812 0.002070458917266447 3330000
521.4399999999999 0.002061231984359107 3340000
523.072 0.002052765262436337 3350000
524.7049999999999 0.00204021184524668 3360000
526.3489999999999 0.002027122520508542 3370000
528.0010000000001 0.002016973955864323 3380000
529.6209999999999 0.002009610735460661 3390000
531.297 0.002005680214886 3400000
532.7769999999999 0.001998156174705891 3410000
534.3009999999999 0.001990987992548227 3420000
535.8449999999999 0.001982011140050579 3430000
537.5170000000001 0.001972714382967353 3440000
539.173 0.001964993599017076 3450000
540.9259999999999 0.001959036773299591 3460000
542.6139999999999 0.001953584822531359 3470000
544.35 0.001945477674241372 3480000
546.1019999999999 0.001941329660299265 3490000
547.6900000000001 0.001938842884997329 3500000
549.2779999999999 0.001936141091814429 3510000
550.8819999999999 0.0019328845683607 3520000
552.4340000000001 0.001927425527629046 3530000
554.0459999999999 0.001922616068268379 3540000
555.643 0.001919568894665149 3550000
557.2069999999999 0.001915195357653848 3560000
558.779 0.00191055199905021 3570000
560.4069999999998 0.001905576449008087 3580000
561.823 0.001901243304382091 3590000
563.379 0.001894677105497193 3600000
564.9989999999999 0.001889913360416647 3610000
566.603 0.001885594263088825 3620000
568.2430000000001 0.00188231299351508 3630000
569.8629999999999 0.001879634736382123 3640000
571.4119999999999 0.001877813709883413 3650000
573.0480000000001 0.001870445404467761 3660000
574.66 0.001861466733259288 3670000
576.276 0.001853589420604776 3680000
577.948 0.001848708236448299 3690000
579.596 0.0018439009445745 3700000
581.1640000000001 0.001839022275118766 3710000
582.812 0.001834745232158596 3720000
584.3920000000001 0.001828576652454819 3730000
586.0039999999999 0.001821073692250499 3740000
587.485 0.001814466864879052 3750000
588.965 0.001810679689641898 3760000
590.4090000000001 0.001809977079327044 3770000
591.841 0.001808055662601989 3780000
593.3570000000001 0.001805600276322212 3790000
594.981 0.001803661128893401 3800000
596.6370000000001 0.001802422328400829 3810000
598.313 0.001802458786584508 3820000
599.957 0.001802786647806479 3830000
601.653 0.001798136873164332 3840000
603.4059999999999 0.001794836792982133 3850000
605.0020000000001 0.00179080841187457 3860000
606.61 0.001787548604939866 3870000
608.202 0.001783395893161181 3880000
609.818 0.001780337647045106 3890000
611.426 0.001775822144959339 3900000
612.9940000000001 0.001770365922079076 3910000
614.638 0.001763752248823694 3920000
616.3220000000001 0.00175747358749545 3930000
617.9380000000001 0.001749641120182014 3940000
619.5749999999999 0.001741592799376002 3950000
621.047 0.001733238279404979 3960000
622.687 0.001727702045928312 3970000
624.1310000000001 0.001720667535404209 3980000
625.803 0.001713423952983173 3990000
627.4390000000001 0.001708408394873611 4000000
629.071 0.001704557841129464 4010000
630.6750000000001 0.001699911052937206 4020000
632.327 0.001697179649246579 4030000
633.947 0.001692322397456471 4040000
635.5640000000002 0.001686547639952046 4050000
637.176 0.001681489977114487 4060000
638.7080000000001 0.001677515501300375 4070000
640.4000000000001 0.001674182808639285 4080000
642.0200000000001 0.001669204832110823 4090000
643.6360000000001 0.001663600578701487 4100000
645.3200000000001 0.001660403705647413 4110000
646.932 0.001657834031770172 4120000
648.596 0.001654724145538105 4130000
650.264 0.001653136019582764 4140000
651.9250000000001 0.001651019979753427 4150000
653.577 0.001646463637936512 4160000
655.2650000000001 0.001639701917311006 4170000
656.9050000000001 0.001633682320689403 4180000
658.721 0.001629275467250454 4190000
660.273 0.00162488533763215 4200000
661.857 0.001620192384568741 4210000
663.421 0.001614141397273588 4220000
665.0890000000001 0.001608694558463657 4230000
666.665 0.001605486740597602 4240000
668.126 0.001599355369549806 4250000
669.7619999999999 0.001594071391712425 4260000
671.378 0.001589678209727064 4270000
672.9739999999999 0.001585519720417785 4280000
674.63 0.001579623447422797 4290000
676.1819999999999 0.001574172525916915 4300000
677.674 0.001570935172723782 4310000
679.098 0.001566392452349048 4320000
680.538 0.001561078601750999 4330000
681.9939999999999 0.001555299906082789 4340000
683.4229999999999 0.001551115721701398 4350000
684.9509999999999 0.001547612939331889 4360000
686.3549999999999 0.001541067276446261 4370000
687.823 0.001537638352964939 4380000
689.247 0.001532365647987316 4390000
690.687 0.001526060082350085 4400000
692.203 0.001521436291765485 4410000
693.855 0.001515969517890403 4420000
695.5149999999999 0.001513156205506431 4430000
697.103 0.001508351850848561 4440000
698.7109999999999 0.001506076677626733 4450000
700.3440000000001 0.001502689525639885 4460000
702.008 0.00150035840372026 4470000
703.6560000000001 0.001497581237978048 4480000
705.316 0.001493582308323424 4490000
706.824 0.001488940200634989 4500000
708.5240000000001 0.001483547238976546 4510000
710.152 0.00148108110897876 4520000
711.8480000000001 0.001477667694350254 4530000
713.676 0.00147420105208012 4540000
715.192 0.00147117921006257 4550000
716.841 0.001466798669867402 4560000
718.301 0.001463652307890414 4570000
719.7850000000001 0.001460706327286256 4580000
721.3850000000001 0.001457189594259918 4590000
722.949 0.001454024825459872 4600000
724.5009999999999 0.001450684195868618 4610000
726.0809999999999 0.00144762344664083 4620000
727.677 0.00144658308143901 4630000
729.1209999999999 0.001445634627025118 4640000
730.593 0.001443205639557821 4650000
732.034 0.001442835024834148 4660000
733.5739999999998 0.001440559968682177 4670000
735.2059999999999 0.001439106087677862 4680000
736.6779999999999 0.001436705307560718 4690000
738.126 0.001432273301852236 4700000
739.5539999999999 0.001429224425593139 4710000
741.1539999999999 0.001427142422300021 4720000
742.8059999999998 0.001425928915661592 4730000
744.4139999999999 0.001422088589813216 4740000
746.054 0.001417656746706968 4750000
747.5669999999999 0.001413864903374185 4760000
749.0629999999999 0.001409220598885616 4770000
750.707 0.00140561057849587 4780000
752.3269999999999 0.001400096443661002 4790000
753.9389999999999 0.001393521432822059 4800000
755.5509999999999 0.0013899200389722 4810000
757.1829999999999 0.001386141211879409 4820000
758.8109999999998 0.001383408867076971 4830000
760.447 0.001380146712438237 4840000
762.0269999999999 0.001376642242603128 4850000
763.54 0.001374082496175821 4860000
765.088 0.001372790174155434 4870000
766.5720000000001 0.001373529297318654 4880000
768.104 0.001373198574704698 4890000
769.6400000000001 0.001372617594512939 4900000
771.0759999999999 0.001372141001990796 4910000
772.492 0.001370787508688091 4920000
774.024 0.001369396570449711 4930000
775.564 0.001368019326275751 4940000
777.128 0.001367051713018894 4950000
778.804 0.001364495865198606 4960000
780.417 0.001359993655781233 4970000
782.0409999999999 0.001354897640387437 4980000
783.6209999999999 0.001350364970830949 4990000
785.2650000000001 0.001348168812004261 5000000
786.7089999999998 0.001345018892115386 5010000
788.385 0.00134399105767111 5020000
789.981 0.001342000155056767 5030000
791.4690000000001 0.00134016585855709 5040000
793.097 0.001338019236590439 5050000
794.537 0.001335705124423574 5060000
795.9699999999999 0.001332837995998665 5070000
797.562 0.001329738268846469 5080000
799.154 0.001328348620788651 5090000
800.742 0.00132675317014143 5100000
802.3579999999999 0.00132401179178299 5110000
803.958 0.001322664270191297 5120000
805.514 0.0013220114729067 5130000
807.1939999999998 0.001320747976462765 5140000
808.782 0.001318355367372573 5150000
810.41 0.001316483909454228 5160000
812.035 0.001315485512670485 5170000
813.6510000000001 0.001311988749834212 5180000
815.223 0.001309493572153516 5190000
816.875 0.001306938555778467 5200000
818.4949999999999 0.001302393499778509 5210000
820.131 0.001297559960475273 5220000
821.7869999999999 0.001293596991266753 5230000
823.4589999999999 0.001288514530484955 5240000
825.1990000000001 0.001282759913899025 5250000
827.015 0.001278295609013107 5260000
828.5840000000001 0.001275927945697221 5270000
830.1360000000001 0.001272012052761149 5280000
831.7479999999999 0.001269441082487029 5290000
833.3680000000001 0.001266525093019427 5300000
834.98 0.00126419288732926 5310000
836.556 0.001261314621143812 5320000
838.172 0.001259849445753934 5330000
839.772 0.001258885355037578 5340000
841.3720000000001 0.001258796557917471 5350000
842.9400000000001 0.001257526747598255 5360000
844.561 0.001256367304835905 5370000
846.013 0.001255665567195179 5380000
847.413 0.001254663234769836 5390000
848.9450000000001 0.001252858253497304 5400000
850.389 0.001251508081550692 5410000
851.845 0.001250035691014884 5420000
853.4490000000001 0.00124793685845499 5430000
855.077 0.001246222656756257 5440000
856.633 0.001244805369979566 5450000
858.2570000000001 0.001243775820190615 5460000
859.87 0.001241520939999908 5470000
861.4459999999999 0.001238388508496662 5480000
863.0900000000001 0.001236864004019376 5490000
864.698 0.001236052545615271 5500000
866.3099999999999 0.001234629202161212 5510000
867.9580000000001 0.001232910127424637 5520000
869.5060000000001 0.001231606072425324 5530000
871.13 0.00122910346152343 5540000
872.8140000000001 0.001227637212114844 5550000
874.442 0.001225863510175762 5560000
876.0549999999999 0.001223977555198558 5570000
877.671 0.001222044923322607 5580000
879.323 0.001220104335249564 5590000
880.7710000000001 0.001217683197552031 5600000
882.4110000000001 0.001216687032624725 5610000
884.191 0.001215863384187817 5620000
885.6030000000001 0.001214656122878488 5630000
887.015 0.001213355357011853 5640000
888.4030000000001 0.001212174859170326 5650000
889.8789999999999 0.001211014291139312 5660000
891.4760000000001 0.001208876326422093 5670000
893.0240000000001 0.001206852263285868 5680000
894.6280000000002 0.001205733234596978 5690000
896.1680000000001 0.001203854933151172 5700000
897.796 0.001200906700888421 5710000
899.3960000000001 0.001197219919721595 5720000
900.9680000000002 0.001195900586469313 5730000
902.6080000000002 0.001194068054429424 5740000
904.2080000000001 0.001195143530613971 5750000
905.6560000000001 0.001194162962980815 5760000
907.8210000000001 0.001192357281728018 5770000
909.4090000000001 0.00119134045595387 5780000
911.0170000000002 0.001188374822808941 5790000
912.633 0.001185909256086578 5800000
914.2450000000001 0.001184942912337599 5810000
915.8330000000001 0.001182330263566213 5820000
917.4130000000001 0.001180578643384527 5830000
919.0170000000002 0.001179338278776898 5840000
920.6850000000002 0.001178814330029927 5850000
922.293 0.001177691702788395 5860000
923.8979999999999 0.001177437656368578 5870000
925.53 0.001175903127963673 5880000
927.1379999999999 0.001173217635320564 5890000
928.77 0.001170578992287613 5900000
930.354 0.001168851175315264 5910000
932.0219999999999 0.001166888314269943 5920000
933.6419999999999 0.001163901156207566 5930000
935.274 0.00116321851185573 5940000
936.754 0.001163525612491566 5950000
938.3299999999999 0.001162168232304086 5960000
939.955 0.001161172684337229 5970000
941.703 0.001159203346610946 5980000
943.5469999999999 0.001158482123156286 5990000
945.1669999999999 0.001156847176283118 6000000
946.739 0.001156370626744369 6010000
948.2189999999999 0.001155558250791597 6020000
949.711 0.001155146239940753 6030000
951.187 0.001154779984569596 6040000
952.687 0.001154393030214886 6050000
954.3269999999999 0.001154859409575104 6060000
955.8920000000001 0.001154477324262906 6070000
957.5120000000001 0.001152847577599666 6080000
959.0880000000002 0.001151123664802079 6090000
960.6840000000001 0.001148609688231658 6100000
962.296 0.001145807274520817 6110000
963.912 0.001142703602958654 6120000
965.3720000000001 0.0011411401214189 6130000
966.8280000000001 0.001137658087135688 6140000
968.2880000000001 0.001134971323537397 6150000
969.752 0.001131934183919247 6160000
971.3930000000001 0.001129181520561409 6170000
972.873 0.001126921965543973 6180000
974.357 0.001122990457544291 6190000
975.777 0.001119226456670815 6200000
977.1569999999999 0.001116487437747505 6210000
978.581 0.001114601599200273 6220000
980.009 0.001111036975406347 6230000
981.4770000000001 0.001107332214941211 6240000
982.917 0.001106128310520409 6250000
984.437 0.001104836522281948 6260000
985.8370000000001 0.00110246753921788 6270000
987.3049999999999 0.001100465900349777 6280000
988.8979999999999 0.001099411674070218 6290000
990.3579999999998 0.001097459164847519 6300000
991.8059999999999 0.001094718549330696 6310000
993.2819999999999 0.001092872112830621 6320000
994.7539999999999 0.001092093038757741 6330000
996.198 0.00109120646779636 6340000
997.7939999999999 0.001087685220282555 6350000
999.2259999999999 0.001085666887479241 6360000
1000.666 0.001084352514209213 6370000
1002.086 0.001084099731275319 6380000
1003.623 0.00108466949535509 6390000


==> figs/data/webkb-texas-vanilla_kld.dat <==
Time KLD Samples
5.108000000000001 0.2705995360211666 10000
6.832000000000001 0.2036882214424124 20000
8.516 0.1616588563093075 30000
10.16 0.1319237728548625 40000
11.681 0.1111884077425133 50000
13.181 0.09574842024515044 60000
14.713 0.08355094349094183 70000
16.297 0.07427603174412989 80000
17.865 0.06691288042574109 90000
19.453 0.06144827434263263 100000
21.013 0.05668372160578375 110000
22.633 0.05247981816727838 120000
24.35300000000001 0.048891362436126 130000
26.181 0.04540346462012284 140000
27.89 0.04248532641278382 150000
29.718 0.04029473158668289 160000
31.45 0.03797542072807038 170000
33.10599999999999 0.03587963906237657 180000
34.698 0.03420343598802023 190000
36.362 0.03252548828241175 200000
37.978 0.03108765876968515 210000
39.67 0.02968923132866429 220000
41.298 0.02826307963089643 230000
42.98200000000001 0.027321512532809 240000
44.58700000000001 0.026647148228805 250000
46.287 0.02580181254333933 260000
47.959 0.02497098089955453 270000
49.835 0.02407100252526557 280000
51.435 0.02316728302001149 290000
52.991 0.02235649898604558 300000
54.543 0.02173484450744336 310000
56.075 0.02104862426714715 320000
57.623 0.02040380287830658 330000
59.14700000000001 0.01980374607823875 340000
60.70400000000001 0.01922181263113986 350000
62.308 0.01873635704376644 360000
63.844 0.01827646994674767 370000
65.36 0.01783678652055734 380000
66.916 0.01738438937864368 390000
68.41200000000001 0.0169871646501654 400000
69.86000000000001 0.01657501259043357 410000
71.292 0.01609224972137719 420000
72.72400000000002 0.01568051238271788 430000
74.15600000000001 0.01528448818598242 440000
75.649 0.01491688364516615 450000
77.07700000000003 0.01452862064626334 460000
78.56900000000002 0.01420322285889038 470000
80.02100000000002 0.0138636336903237 480000
81.51700000000002 0.01356894765238509 490000
82.93700000000001 0.01332155868359271 500000
84.393 0.01298770699564466 510000
85.82500000000002 0.01261677746905638 520000
87.345 0.01232223192959326 530000
88.77699999999999 0.01206104367926458 540000
90.273 0.01179993271238512 550000
91.75 0.01161850398543849 560000
93.238 0.01143003488051735 570000
94.75399999999999 0.01124221717143649 580000
96.23399999999998 0.01105983069992325 590000
97.69399999999999 0.0108898798345673 600000
99.14999999999998 0.01070594665210608 610000
100.65 0.01054387291508358 620000
102.098 0.0103521332184402 630000
103.638 0.01017895012681451 640000
105.234 0.009974965315422898 650000
106.91 0.009790702532759495 660000
108.643 0.009633217475407175 670000
110.195 0.009500536777634534 680000
111.667 0.009338891716438291 690000
113.263 0.00919460240684385 700000
114.819 0.00903508942713249 710000
116.371 0.008865414464841612 720000
117.979 0.008700923018782634 730000
119.471 0.008560056586308025 740000
121.075 0.008449739648577224 750000
122.503 0.008361216542246265 760000
124.032 0.008284476422511797 770000
125.46 0.008202116229009187 780000
127 0.008112777905291701 790000
128.572 0.008001020005045672 800000
130.092 0.007901489411153474 810000
131.652 0.007786587413730064 820000
133.22 0.007685450113233732 830000
134.768 0.007575520530952496 840000
136.344 0.00747811696247562 850000
137.912 0.007388587898605486 860000
139.497 0.00732413328938748 870000
141.061 0.007257515424717129 880000
142.633 0.007207477743483303 890000
144.181 0.00715485480182431 900000
145.841 0.007087274321334705 910000
147.377 0.007017591871094557 920000
148.961 0.006949211865235751 930000
150.509 0.006891971456356699 940000
152.073 0.006842323070273743 950000
153.665 0.006772008483034157 960000
155.234 0.006719564438520173 970000
156.786 0.006673071237476785 980000
158.338 0.006624253552188263 990000
159.946 0.006575262830199488 1000000
161.582 0.006533194924787639 1010000
163.13 0.006492129632351623 1020000
164.69 0.006444367887834336 1030000
166.294 0.006383313242701031 1040000
167.89 0.006333410975646598 1050000
169.55 0.006285325364287878 1060000
171.034 0.006235165943943354 1070000
172.555 0.006199541855656686 1080000
174.151 0.00615401020974724 1090000
175.679 0.006119917286721932 1100000
177.255 0.006063753865706355 1110000
178.783 0.006021140734957222 1120000
180.379 0.005971883086557454 1130000
181.999 0.00593974627946824 1140000
183.571 0.00590227247751324 1150000
185.111 0.005860901126924768 1160000
186.679 0.005812909593998662 1170000
188.252 0.005753575380667246 1180000
189.804 0.005708987191015446 1190000
191.356 0.005660609771258479 1200000
192.92 0.005629420186497231 1210000
194.456 0.00560196155575966 1220000
196.02 0.005568630756685047 1230000
197.528 0.005553382244382917 1240000
199.14 0.005501913507351416 1250000
200.684 0.005454862534210867 1260000
202.26 0.005427815684801548 1270000
203.789 0.005393600655109639 1280000
205.309 0.005344154890982201 1290000
206.773 0.005299953764666034 1300000
208.305 0.00523747657638238 1310000
209.781 0.00517358995635956 1320000
211.309 0.005132215246555808 1330000
212.893 0.005087952258233198 1340000
214.453 0.005038564672420458 1350000
215.969 0.004988076899083656 1360000
217.557 0.004949227475639149 1370000
219.137 0.004894568820727315 1380000
220.618 0.004867598953942236 1390000
222.166 0.004843846332493393 1400000
223.77 0.00480591762204938 1410000
225.29 0.004773033604283759 1420000
226.898 0.004734385938309819 1430000
228.45 0.004689662088018115 1440000
230.05 0.004641950545682586 1450000
231.586 0.00459485720860056 1460000
233.202 0.004558113037197593 1470000
234.738 0.004510936967832611 1480000
236.343 0.004465888839084439 1490000
237.891 0.004429274976414969 1500000
239.443 0.004395182860813268 1510000
240.995 0.004358240209279427 1520000
242.531 0.004319102714180715 1530000
244.083 0.004292004905740699 1540000
245.659 0.004255505779349564 1550000
247.231 0.004216805711254 1560000
248.807 0.004190999626490866 1570000
250.339 0.00415779109262044 1580000
251.988 0.004125407682957369 1590000
253.52 0.004097098735569743 1600000
255.068 0.004072696628191633 1610000
256.636 0.004054294235407704 1620000
258.168 0.004026147384849434 1630000
259.736 0.003998784317447513 1640000
261.312 0.003970329916051509 1650000
262.808 0.003957458882136528 1660000
264.364 0.003936055533852329 1670000
265.9160000000001 0.003906033102766826 1680000
267.485 0.003873856590404884 1690000
269.133 0.003838413155242564 1700000
270.705 0.003809671609689186 1710000
272.249 0.003781411883280481 1720000
273.841 0.003766441959572977 1730000
275.425 0.00374704309752078 1740000
276.921 0.003733660788393989 1750000
279.017 0.003720695674763071 1760000
280.497 0.003698710790340359 1770000
282.069 0.003675288450912581 1780000
283.6380000000001 0.003649233225390214 1790000
285.126 0.003628189272061839 1800000
286.602 0.00361167872305754 1810000
288.2300000000001 0.003598802986137217 1820000
289.8340000000001 0.003579645389944537 1830000
291.5740000000001 0.003556222093512263 1840000
293.0940000000001 0.003530715518681944 1850000
294.626 0.003508941326818536 1860000
296.162 0.003491217128225884 1870000
297.738 0.003468373737707229 1880000
299.287 0.003439689741559974 1890000
300.7590000000001 0.003407101748071521 1900000
302.159 0.003381045816285743 1910000
303.571 0.003360030745062205 1920000
304.979 0.003340174679703598 1930000
306.403 0.003318161514230092 1940000
307.871 0.003302529219361755 1950000
309.359 0.003287630932938466 1960000
310.8390000000001 0.003267151073507001 1970000
312.263 0.003251156863837039 1980000
313.751 0.003234272381371168 1990000
315.224 0.003210570752685067 2000000
316.6600000000001 0.003191034949232294 2010000
318.1200000000001 0.00317164402343978 2020000
319.5600000000001 0.00316328208310174 2030000
321.0240000000001 0.003155516447157384 2040000
322.472 0.003135202556639901 2050000
323.9880000000001 0.003114306892466738 2060000
325.4440000000001 0.003095339656316871 2070000
326.9680000000001 0.003080964296294904 2080000
328.4000000000001 0.003066093535457832 2090000
329.8720000000001 0.003047215572183828 2100000
331.373 0.003027413686205578 2110000
332.845 0.003010641325574743 2120000
334.329 0.002996876171283499 2130000
335.801 0.002986042821305957 2140000
337.309 0.002972536134689343 2150000
338.797 0.00295753086624967 2160000
340.277 0.002947581139214614 2170000
341.733 0.002933331353616618 2180000
343.249 0.002913055726137494 2190000
344.749 0.002895534781848738 2200000
346.261 0.002880091697558352 2210000
347.9540000000001 0.002863769509818532 2220000
349.322 0.002851331168099372 2230000
350.7260000000001 0.002841181929945293 2240000
352.194 0.00283044745686471 2250000
353.602 0.00282159524098909 2260000
355.0020000000001 0.002811541964437678 2270000
356.4220000000001 0.002804014533155291 2280000
357.8700000000001 0.002791174881467766 2290000
359.302 0.002779053829425248 2300000
360.746 0.002768891772391917 2310000
362.186 0.002759193146310167 2320000
363.6070000000001 0.002749540212116987 2330000
365.111 0.002744520456270251 2340000
366.563 0.002734573019121958 2350000
368.023 0.002733310032113237 2360000
369.5549999999999 0.002724982896267628 2370000
371.0829999999999 0.002719965022348629 2380000
373.203 0.002715600473858558 2390000
374.759 0.002713684658856528 2400000
376.323 0.002709520858914514 2410000
377.815 0.002700159590212416 2420000
379.36 0.00269644298774127 2430000
380.776 0.002687237864348201 2440000
382.364 0.002675392427504414 2450000
383.908 0.00266536669301853 2460000
385.504 0.002656191290261594 2470000
387.008 0.002643131975342382 2480000
388.592 0.00263071548567953 2490000
390.1960000000001 0.00262544033078524 2500000
391.768 0.002618230241739195 2510000
393.324 0.002606749939574353 2520000
394.924 0.002598962892134359 2530000
396.509 0.002588647474644551 2540000
398.097 0.002572982250280809 2550000
399.797 0.002558613411268728 2560000
401.385 0.002544211687489773 2570000
402.977 0.002532870163894879 2580000
404.597 0.002521978569305512 2590000
406.225 0.002509714713700037 2600000
407.913 0.002502062510022884 2610000
409.469 0.002497263815878616 2620000
410.989 0.002491553544117644 2630000
412.558 0.002485081909953917 2640000
414.1300000000001 0.002476423222943493 2650000
415.698 0.002469424125203152 2660000
417.242 0.002459870858909325 2670000
418.8100000000001 0.002453683917305815 2680000
420.4180000000001 0.002446167488991264 2690000
421.9580000000001 0.002441583608201198 2700000
423.498 0.002435828833680282 2710000
425.1340000000001 0.002431791694568716 2720000
426.5260000000001 0.002430974360965597 2730000
428.0710000000001 0.002425754407746338 2740000
429.531 0.002416987998899182 2750000
431.0910000000001 0.002409593427924734 2760000
432.6150000000001 0.002407178370242452 2770000
434.115 0.002407170631808381 2780000
435.655 0.002404917278227828 2790000
437.091 0.002399313659668606 2800000
438.683 0.002392665248278062 2810000
440.2470000000001 0.002388579823100967 2820000
441.755 0.002383011933384561 2830000
443.1910000000001 0.002372684045921531 2840000
444.7160000000001 0.002365179880797633 2850000
446.22 0.002360944934208361 2860000
447.7920000000001 0.002358218574007443 2870000
449.3400000000001 0.002352171017023251 2880000
450.9800000000001 0.002343934302588974 2890000
452.5120000000001 0.002334115368757556 2900000
454.1160000000001 0.00232292431441898 2910000
455.6640000000001 0.002309285680403627 2920000
457.2720000000001 0.002297748113231723 2930000
458.888 0.002283001196338393 2940000
460.397 0.002266689723415851 2950000
461.929 0.002255308641416106 2960000
463.425 0.002249717003204187 2970000
465.101 0.00224443871983037 2980000
466.785 0.002241039250082978 2990000
468.241 0.002237303504414632 3000000
469.629 0.002235840643784059 3010000
471.057 0.002229705977287514 3020000
472.501 0.00222460635404383 3030000
473.957 0.002216587689252807 3040000
475.414 0.002211603478619349 3050000
476.814 0.002208904558659745 3060000
478.3740000000001 0.002202768676979068 3070000
479.8020000000001 0.002195760354985295 3080000
481.23 0.002190471939691047 3090000
482.694 0.002187203779951665 3100000
484.162 0.002183806958648686 3110000
485.6220000000001 0.002179263888856871 3120000
487.1060000000001 0.002174896605829655 3130000
488.5500000000001 0.002169688451223931 3140000
489.9580000000001 0.002166131644634126 3150000
491.403 0.002159741821128663 3160000
492.835 0.002153649477476708 3170000
494.2470000000001 0.002151055775818556 3180000
495.695 0.002149176135153791 3190000
497.2070000000001 0.002143907141575212 3200000
498.647 0.002139267637973965 3210000
500.095 0.002133918110295163 3220000
501.563 0.002132563751040005 3230000
503.035 0.002132092272373971 3240000
504.523 0.002130632344656664 3250000
505.951 0.002129029024725356 3260000
507.424 0.002129953550449044 3270000
508.86 0.002127230220589847 3280000
510.352 0.002121360716822402 3290000
511.856 0.002110369656664137 3300000
513.3 0.00210169035343054 3310000
514.744 0.002093461763695914 3320000
516.248 0.002084475647193787 3330000
517.78 0.002075321951967227 3340000
519.3720000000001 0.002066797128035 3350000
521.0399999999998 0.002054102442375773 3360000
522.6559999999999 0.002040945194300275 3370000
524.381 0.002030942011328343 3380000
525.933 0.00202353354100882 3390000
527.485 0.00201933509603746 3400000
529.033 0.002011725585860776 3410000
530.6569999999999 0.002004435293141392 3420000
532.1929999999999 0.001995380947630828 3430000
533.7289999999999 0.001986119319311993 3440000
535.3249999999999 0.001978277163705462 3450000
536.8929999999999 0.001972307194814691 3460000
538.4609999999999 0.001966911817774541 3470000
540.102 0.001959055289645109 3480000
541.6579999999999 0.00195526521060054 3490000
543.2099999999999 0.001952877195789366 3500000
544.794 0.001950288599441981 3510000
546.3259999999999 0.001947209575931819 3520000
547.866 0.001941725363929215 3530000
549.386 0.001936916440084373 3540000
550.9499999999999 0.001933973253985632 3550000
552.4659999999999 0.001929343852781646 3560000
554.058 0.001924592920019037 3570000
555.5789999999998 0.001919555535158415 3580000
557.127 0.001915233082885756 3590000
558.6749999999998 0.001909044183335817 3600000
560.199 0.001904521981823235 3610000
561.6629999999999 0.001900049966682915 3620000
563.1309999999999 0.001896760788280487 3630000
564.631 0.001894283362677005 3640000
566.1149999999999 0.001892624603484015 3650000
567.579 0.001885177088428406 3660000
569.0829999999999 0.001875975276108022 3670000
570.579 0.001867817339284226 3680000
572.076 0.001862745119013818 3690000
573.6080000000001 0.001857859987605096 3700000
575.0840000000001 0.001852776183014773 3710000
576.568 0.001848691996469969 3720000
578.044 0.001842495501084586 3730000
579.5640000000001 0.001834638027904059 3740000
580.984 0.001827958473584826 3750000
582.548 0.001824273122776863 3760000
584.0360000000001 0.001823356545776419 3770000
585.7280000000001 0.001821326305744089 3780000
587.353 0.001818863252487452 3790000
588.885 0.001816862826343218 3800000
590.437 0.001815574879896632 3810000
592.0050000000001 0.00181563950935561 3820000
593.509 0.001815898363827203 3830000
595.0890000000001 0.001811003083079927 3840000
596.641 0.001807586355868565 3850000
598.2210000000001 0.001803647767038332 3860000
599.773 0.001800402248666039 3870000
601.329 0.001796229475352513 3880000
602.885 0.001793037319876776 3890000
604.37 0.001788477786320092 3900000
606.0099999999999 0.001783067908147142 3910000
607.494 0.001776530879164699 3920000
608.978 0.001770305063599714 3930000
610.486 0.001762610857663627 3940000
611.998 0.001754541713200986 3950000
613.61 0.001746044192707233 3960000
615.1579999999999 0.001740231831336497 3970000
616.75 0.001732961041550434 3980000
618.2379999999999 0.001725471540457835 3990000
619.795 0.001720315645468873 4000000
621.3709999999999 0.001716547877275249 4010000
623.059 0.00171182131174766 4020000
624.583 0.001708996109078793 4030000
626.2109999999999 0.001704005301367164 4040000
627.751 0.001698140029994549 4050000
629.323 0.001693019843933324 4060000
630.899 0.001688818032038949 4070000
632.491 0.001685233448832283 4080000
634.043 0.001680047065251449 4090000
635.6319999999999 0.001674523440466262 4100000
637.2120000000001 0.001671400422381845 4110000
638.764 0.001668704266067486 4120000
640.3640000000001 0.001665494590284293 4130000
641.9400000000001 0.00166406438165689 4140000
643.5640000000001 0.001662030892040046 4150000
645.3800000000001 0.001657286665910927 4160000
646.864 0.001650396641763993 4170000
648.3960000000002 0.001644434071631779 4180000
649.972 0.001640014160382487 4190000
651.513 0.001635540485729737 4200000
653.037 0.001630847171582483 4210000
654.609 0.001624821030696195 4220000
656.1609999999999 0.001619367376974811 4230000
657.713 0.001616131122854115 4240000
659.3090000000001 0.001610023379932028 4250000
660.857 0.001604806304306079 4260000
662.4489999999998 0.001600305657055045 4270000
664.0409999999999 0.001595878244186337 4280000
665.645 0.001589751981908454 4290000
667.1849999999998 0.001584286150406282 4300000
668.782 0.00158123200571549 4310000
670.3259999999999 0.001576811291621759 4320000
671.9219999999999 0.001571625404972021 4330000
673.4259999999999 0.001565980895167026 4340000
675.018 0.001561850414138775 4350000
676.6539999999999 0.001558382323607959 4360000
678.274 0.001551828679132053 4370000
679.7299999999998 0.001548460130921575 4380000
681.194 0.001542904895813329 4390000
682.8179999999999 0.001536371506032218 4400000
684.415 0.001531811577836371 4410000
686.0109999999999 0.001526442968802618 4420000
687.6109999999999 0.001523664708427527 4430000
689.151 0.001518982875166464 4440000
690.6829999999999 0.001516752713320589 4450000
692.3109999999999 0.001513401300546836 4460000
693.9389999999999 0.001511128227353869 4470000
695.5309999999999 0.001508381399054312 4480000
697.1229999999998 0.00150432494293471 4490000
698.7069999999999 0.00149960180278001 4500000
700.292 0.001494416591333603 4510000
701.8960000000001 0.001492139384727902 4520000
703.4880000000001 0.00148879848054681 4530000
705.032 0.001485322926311368 4540000
706.7080000000001 0.001482423883479542 4550000
708.212 0.001478065595200574 4560000
709.6320000000001 0.001474915097345999 4570000
711.096 0.001471938595653908 4580000
712.5279999999999 0.001468427123528166 4590000
713.9400000000001 0.001465253095083927 4600000
715.361 0.001461884671702577 4610000
716.793 0.001458769281830668 4620000
718.253 0.001457568023948117 4630000
719.6849999999999 0.001456507009093775 4640000
721.145 0.001454156669537697 4650000
722.557 0.001453844765612565 4660000
724.029 0.001451613308930303 4670000
725.4329999999999 0.001450035735568633 4680000
726.8889999999999 0.001447655769342307 4690000
728.3609999999999 0.001443215130868265 4700000
729.7969999999999 0.001440239343247379 4710000
731.294 0.001438187274637393 4720000
732.7339999999998 0.001436814360848162 4730000
734.2379999999999 0.001432931070324772 4740000
735.6499999999999 0.001428597153659052 4750000
737.1059999999998 0.001424841514539224 4760000
738.5699999999999 0.00142022009199663 4770000
740.0179999999998 0.001416632115453455 4780000
741.534 0.001411008597465045 4790000
742.9979999999998 0.001404517888993678 4800000
744.462 0.001400857957120185 4810000
745.9299999999999 0.001397130107122709 4820000
747.4189999999999 0.001394309495721268 4830000
748.8989999999999 0.001390811871529691 4840000
750.3709999999998 0.001387319619838762 4850000
751.8349999999999 0.00138476155969069 4860000
753.2429999999998 0.001383371038505399 4870000
754.7749999999999 0.00138407635847003 4880000
756.2509999999999 0.001383589405714988 4890000
757.7669999999999 0.001382914455282425 4900000
759.2629999999999 0.001382382334744805 4910000
760.7669999999998 0.001381086765333802 4920000
762.2829999999999 0.001379713989705563 4930000
763.8319999999999 0.001378258702684923 4940000
765.284 0.00137721789142735 4950000
766.7079999999999 0.00137469713487809 4960000
768.184 0.001370161789754144 4970000
769.64 0.00136500748442907 4980000
771.14 0.001360296178953712 4990000
772.5359999999999 0.001358030350424022 5000000
774.016 0.001354722574797926 5010000
775.4759999999999 0.001353599544681844 5020000
776.904 0.001351547317448589 5030000
778.3680000000001 0.001349722346189275 5040000
779.785 0.001347551082959091 5050000
781.2169999999999 0.001345285058647213 5060000
782.665 0.00134241730390888 5070000
784.1249999999999 0.001339344201490188 5080000
785.5410000000001 0.001337868942879617 5090000
786.9929999999998 0.001336285148660371 5100000
788.481 0.001333420685455231 5110000
789.877 0.001332113184342744 5120000
791.3209999999999 0.001331529817348517 5130000
792.749 0.001330281992203846 5140000
794.217 0.001327984087674583 5150000
795.662 0.001326144954186123 5160000
797.122 0.00132516790508528 5170000
798.598 0.001321685693343284 5180000
800.01 0.001319149317500079 5190000
801.486 0.001316586619315907 5200000
802.9540000000001 0.001312043246567777 5210000
804.4339999999999 0.001307334195888883 5220000
805.862 0.001303489456731954 5230000
807.4179999999999 0.001298314778818266 5240000
808.9259999999999 0.001292447508366962 5250000
810.3820000000001 0.001287907403110936 5260000
811.9029999999999 0.001285640736251898 5270000
813.3669999999998 0.001281811406264118 5280000
814.8789999999999 0.001279260120636564 5290000
816.4269999999999 0.001276301369680971 5300000
817.9509999999999 0.001273960781995511 5310000
819.5509999999999 0.001271135364158083 5320000
820.9789999999998 0.001269704788502121 5330000
822.395 0.001268705828275468 5340000
823.8029999999999 0.001268623097709066 5350000
825.2189999999999 0.001267245850011036 5360000
826.6629999999999 0.001266040438460515 5370000
828.068 0.001265177867602845 5380000
829.4640000000001 0.001264103417247114 5390000
830.9400000000001 0.00126224173828289 5400000
832.3399999999999 0.001260865905004737 5410000
833.7520000000001 0.001259315576221748 5420000
835.2080000000001 0.001257186581370764 5430000
836.672 0.00125545698043472 5440000
838.136 0.001254119671239748 5450000
839.556 0.001253138369741007 5460000
841.0119999999999 0.001250901876150399 5470000
842.3800000000001 0.001247835187790933 5480000
843.873 0.001246264720955141 5490000
845.317 0.001245537251174148 5500000
846.737 0.001244043283540289 5510000
848.2370000000001 0.001242172956585722 5520000
849.7049999999999 0.001240999852263333 5530000
851.1610000000001 0.001238497563780282 5540000
852.645 0.001236942721416666 5550000
854.129 0.001235162808347617 5560000
855.577 0.001233159477302462 5570000
857.0089999999999 0.001231188092569939 5580000
858.5010000000001 0.001229231380560542 5590000
859.9539999999998 0.001226753857593133 5600000
861.47 0.001225787502974041 5610000
862.9699999999999 0.00122497412301725 5620000
864.446 0.001223770103144126 5630000
865.9300000000001 0.001222350362319201 5640000
867.374 0.001221156336860408 5650000
868.826 0.001220027971776322 5660000
870.3059999999999 0.001217797802257281 5670000
871.794 0.001215817320876085 5680000
873.29 0.001214805801640692 5690000
874.8019999999999 0.001213005546437226 5700000
876.3389999999998 0.001210106363084097 5710000
877.7710000000001 0.001206574274566298 5720000
879.203 0.001205430596890792 5730000
880.603 0.001203551538329386 5740000
882.0989999999999 0.001204654772228831 5750000
883.467 0.001203669497440582 5760000
884.951 0.001201829081833109 5770000
886.371 0.001200845948768542 5780000
887.811 0.001197820951516795 5790000
889.239 0.001195345289110671 5800000
890.6669999999999 0.001194317635141941 5810000
892.128 0.00119156391494577 5820000
893.5400000000001 0.001189800724090308 5830000
894.9760000000001 0.001188566813752742 5840000
896.4000000000001 0.001188049476915833 5850000
897.852 0.001186755474504789 5860000
899.3000000000001 0.001186395800720288 5870000
900.72 0.001184766155860102 5880000
902.2080000000001 0.001181939965988405 5890000
903.6440000000001 0.001179290754629896 5900000
905.044 0.001177544474609621 5910000
906.4720000000001 0.001175443425161547 5920000
907.9690000000001 0.001172376744539441 5930000
909.4090000000001 0.001171684715439037 5940000
910.921 0.00117189222034008 5950000
912.3890000000001 0.001170547554599079 5960000
913.8610000000001 0.001169621734353563 5970000
915.325 0.001167600744817837 5980000
916.8050000000001 0.001166840705860957 5990000
918.265 0.00116512858374065 6000000
919.729 0.001164552815576204 6010000
921.1610000000001 0.00116363368215091 6020000
922.649 0.00116315988782825 6030000
924.126 0.001162808716455494 6040000
925.6539999999999 0.001162429901458824 6050000
927.1619999999999 0.001162837258010851 6060000
928.7059999999999 0.001162532919868715 6070000
930.206 0.001160917387795251 6080000
931.862 0.001159282571529876 6090000
933.274 0.001156846583347144 6100000
934.6739999999999 0.001154031226036192 6110000
936.1139999999999 0.001150892398021847 6120000
937.5619999999999 0.001149413348672174 6130000
938.9699999999999 0.001145933558238543 6140000
940.4349999999999 0.001143236750040584 6150000
941.8709999999999 0.001140179495753332 6160000
943.3509999999999 0.001137365188329871 6170000
944.7869999999999 0.001135165110533754 6180000
946.303 0.001131315500237802 6190000
947.7589999999999 0.001127613606420406 6200000
949.151 0.001124966025363243 6210000
950.655 0.001123035014535656 6220000
952.0669999999999 0.001119398197361925 6230000
953.515 0.001115581530388867 6240000
954.9989999999999 0.001114241731195154 6250000
956.4400000000001 0.001112902364847923 6260000
957.8680000000001 0.001110662798927568 6270000
959.348 0.001108682651637762 6280000
960.8 0.001107511178181271 6290000
962.248 0.001105521021334213 6300000
963.676 0.001102638192635062 6310000
965.16 0.001100760408186102 6320000
966.6320000000001 0.001099986793257877 6330000
968.096 0.001099019751003434 6340000
969.5319999999999 0.001095464915114846 6350000
971.0599999999999 0.001093523583831306 6360000
972.4930000000001 0.001092282073293632 6370000
974.001 0.001092028618483083 6380000
975.4449999999999 0.00109274126738294 6390000
976.889 0.001091556312856082 6400000
978.353 0.001090632713951109 6410000
979.785 0.001090437532541362 6420000
981.2809999999999 0.001089700425389863 6430000
982.7689999999999 0.001087919247846984 6440000
984.2690000000001 0.001086107406247814 6450000
985.725 0.001084476971560809 6460000
987.246 0.001082374081777216 6470000
988.8219999999999 0.001081328824215481 6480000
990.2379999999999 0.001081862297659645 6490000
991.646 0.001081255682120277 6500000
993.0939999999998 0.001080418336405559 6510000
994.5299999999999 0.001079594112348315 6520000
995.9619999999999 0.001079123644194811 6530000
997.3779999999999 0.001078640638333288 6540000
998.814 0.001078733522779049 6550000
1000.302 0.001078783812984766 6560000
1001.722 0.001078529326337552 6570000
1003.19 0.001078104003588846 6580000


==> figs/data/webkb-washington-r10-c10-rao_kld.dat <==
Time KLD Samples
5.996 0.1329622242259584 10000
7.304 0.08553796722756514 20000
8.772 0.06370562097718112 30000
10.312 0.05184548626919074 40000
11.864 0.04470050875285843 50000
13.448 0.03992536833266618 60000
15.04 0.03691688724376579 70000
16.608 0.03498178711851246 80000
18.164 0.03327866552944398 90000
19.72 0.03169069934403709 100000
21.285 0.03034041463553969 110000
22.857 0.0293077891639519 120000
24.41700000000001 0.02846826390430172 130000
25.973 0.02784820334153037 140000
27.509 0.02735666970873956 150000
29.077 0.02677648275345889 160000
30.633 0.02627361830602832 170000
32.197 0.02590241398702914 180000
33.773 0.02552391177204559 190000
35.341 0.02517089739614774 200000
37.014 0.0248826646776125 210000
38.55 0.02460882021978541 220000
40.142 0.02438109079314928 230000
41.70200000000001 0.02412374759653167 240000
43.254 0.02391513168589592 250000
44.77800000000001 0.02373572159100799 260000
46.334 0.02357270015424577 270000
47.878 0.02340518498114321 280000
49.422 0.02329654142250343 290000
50.974 0.02313558946262817 300000
52.55099999999999 0.02297534292821708 310000
54.15499999999999 0.02285830899015668 320000
55.751 0.02276155793863972 330000
57.455 0.02268270759838304 340000
59.051 0.02258406572147912 350000
60.587 0.02249691467575889 360000
62.17100000000001 0.022437471087329 370000
63.727 0.02237211822679356 380000
65.367 0.02230660009123882 390000
66.931 0.02223605566976869 400000
68.548 0.022184756439289 410000
70.276 0.02211946477119492 420000
71.84399999999999 0.02207332880350184 430000
73.408 0.02203687710015262 440000
74.968 0.02200939103319856 450000
76.76800000000001 0.02197004077919829 460000
78.61199999999999 0.02193322776747364 470000
80.172 0.02189689578302007 480000
81.748 0.0218642943836288 490000
83.71600000000001 0.02182448275579354 500000
85.64100000000002 0.02177972433888733 510000
87.56100000000001 0.02175350846453364 520000
89.277 0.02172885309848609 530000
90.82900000000001 0.0217106839746951 540000
92.40100000000001 0.02167373660243439 550000
93.96900000000001 0.02163926215044552 560000
95.521 0.02161569114749569 570000
97.105 0.02158684804517333 580000
98.67699999999999 0.02156800536915342 590000
100.25 0.02154467682993664 600000
101.838 0.02151561975106226 610000
103.386 0.02148560660337672 620000
105.29 0.02144137775690548 630000
107.19 0.02141214534529897 640000
109.086 0.02138330501358639 650000
111.006 0.02136424342271558 660000
113.046 0.02135233490220546 670000
115.054 0.02134415684612117 680000
117.043 0.02132712191758732 690000
118.903 0.02130806282872252 700000
120.871 0.02129014868997273 710000
122.763 0.02126580925041778 720000
124.795 0.0212464302754116 730000
126.731 0.02123524274828299 740000
128.643 0.0212187145471553 750000
130.247 0.02120293562538317 760000
131.883 0.02118920807815592 770000
133.644 0.02117318462656778 780000
135.284 0.021150637830297 790000
136.916 0.02113354113119034 800000
138.808 0.02112732287211202 810000
140.972 0.02112786157579843 820000
143.048 0.02112825272955028 830000
144.836 0.02112157800559767 840000
146.852 0.0211178719069093 850000
148.637 0.02111411671828727 860000
150.309 0.02110622922206075 870000
151.885 0.02109658292380726 880000
153.473 0.02109147393043204 890000
155.065 0.02107794172874241 900000
156.585 0.02105554416977325 910000
158.1970000000001 0.02104001471974046 920000
159.753 0.02102884233233382 930000
161.309 0.02101351979887801 940000
163.257 0.02100045456433603 950000
164.9100000000001 0.02098658168621526 960000
166.486 0.02097763353473096 970000
168.018 0.02096642602111699 980000
169.594 0.02096133482393053 990000
171.222 0.02094973855011717 1000000
173.578 0.0209372379060397 1010000
175.226 0.02092718474508672 1020000
176.922 0.02091833857211944 1030000
178.486 0.02091280586224183 1040000
180.102 0.02091053462810907 1050000
181.667 0.02091068258596389 1060000
183.275 0.02090463798462644 1070000
184.867 0.02089951509352145 1080000
186.423 0.0208922489909537 1090000
187.987 0.02088978385054499 1100000
189.539 0.02088043261109586 1110000
191.107 0.02087481070045612 1120000
192.667 0.02087312367374232 1130000
194.247 0.02086908801316764 1140000
196.023 0.02086268969903179 1150000
198.076 0.02085874093106213 1160000
200.112 0.0208547283790876 1170000
201.968 0.02085180832550172 1180000
203.832 0.02084296991523804 1190000
205.856 0.02083761036991318 1200000
207.432 0.02083471590290915 1210000
209.016 0.02083198929939949 1220000
210.72 0.02083212387116861 1230000
212.301 0.02083639923439866 1240000
213.901 0.0208371652417872 1250000
216.521 0.0208333870272166 1260000
218.385 0.02083258681221448 1270000
219.973 0.02082801632033855 1280000
221.541 0.02082381911285617 1290000
223.357 0.02081933434319678 1300000
225.153 0.02081379019207154 1310000
226.713 0.02081227291309552 1320000
228.266 0.02080448963073277 1330000
229.822 0.02080011179230988 1340000
231.378 0.02079628148084102 1350000
232.9500000000001 0.02079086906626288 1360000
234.514 0.02078498116056092 1370000
236.058 0.02078076809533548 1380000
237.602 0.0207777537819382 1390000
239.142 0.02077355890668505 1400000
240.702 0.02077072871178302 1410000
242.25 0.02076643396433178 1420000
243.93 0.02076531441416956 1430000
245.443 0.02075928185166277 1440000
246.987 0.02075920022393071 1450000
248.591 0.02075469617473771 1460000
250.171 0.02074882801162296 1470000
251.931 0.02074117514340544 1480000
253.947 0.0207352783324947 1490000
255.823 0.02073395829805956 1500000
257.371 0.02073549854008947 1510000
258.923 0.02073413531786793 1520000
260.76 0.02073040955026089 1530000
262.672 0.02072894015945558 1540000
264.336 0.02072645561338081 1550000
265.896 0.02072407441823345 1560000
267.4999999999999 0.02071941557002113 1570000
269.068 0.02071998024266287 1580000
270.6679999999999 0.02071856112315955 1590000
272.2359999999999 0.02071466651086773 1600000
273.812 0.02071083920552255 1610000
275.392 0.0207069107337928 1620000
276.953 0.0207040034814733 1630000
278.621 0.02070465652154035 1640000
280.3049999999999 0.02069917912297766 1650000
281.821 0.02069644453309441 1660000
283.361 0.02069188182244238 1670000
284.865 0.02068497782764545 1680000
286.4209999999999 0.02068305844807227 1690000
287.9809999999999 0.02067849852336244 1700000
289.549 0.0206744730566684 1710000
291.133 0.02067097150639985 1720000
292.742 0.02066824659553463 1730000
294.302 0.02066239160588275 1740000
296.538 0.02066048591302445 1750000
298.286 0.02065951664452017 1760000
299.994 0.02065552464223189 1770000
302.066 0.02065505976363253 1780000
304.25 0.02065603382006919 1790000
306.3340000000001 0.02065446731859634 1800000
308.179 0.02065012754112204 1810000
309.783 0.02064677327726818 1820000
311.343 0.02064620109703221 1830000
312.923 0.02064514562345424 1840000
314.607 0.02064413216428278 1850000
316.175 0.02064226617260924 1860000
317.723 0.02063951920437263 1870000
319.323 0.02063464171644923 1880000
320.879 0.02063297054716176 1890000
322.483 0.0206316089885371 1900000
324.035 0.02063144581289779 1910000
325.604 0.020631647421634 1920000
327.16 0.02062667047263627 1930000
328.708 0.0206245946311235 1940000
330.292 0.02062434705658188 1950000
331.864 0.02062257825745534 1960000
333.42 0.02062165938867804 1970000
334.9639999999999 0.0206206601771961 1980000
336.528 0.02061684642458928 1990000
338.096 0.02061153956783394 2000000
339.66 0.02060795885628115 2010000
341.2369999999999 0.02060370955022726 2020000
343.233 0.02060180396994417 2030000
344.853 0.02060176457299713 2040000
346.585 0.02060041881737562 2050000
348.153 0.02060013108497282 2060000
349.821 0.02059614026911521 2070000
351.457 0.0205918884324999 2080000
353.085 0.02059081814303818 2090000
355.109 0.02059110040599213 2100000
357.138 0.02059038854794909 2110000
359.206 0.02058866381286565 2120000
361.178 0.02058408292462624 2130000
362.894 0.02058276253827151 2140000
364.862 0.02058199491489879 2150000
366.63 0.02058078280867054 2160000
368.226 0.02057970436581057 2170000
369.79 0.02057880286787457 2180000
371.37 0.02057487996253075 2190000
372.9589999999999 0.02057414367481702 2200000
374.6549999999999 0.02057561619007632 2210000
376.3109999999999 0.02057326723155983 2220000
377.927 0.02056997722241745 2230000
379.579 0.02056749359162341 2240000
381.1789999999999 0.02056505836209108 2250000
382.8589999999999 0.02056270887222387 2260000
384.419 0.02055778918357921 2270000
385.9669999999999 0.02055206634408794 2280000
387.5149999999999 0.02054725719087504 2290000
389.08 0.02054441055149299 2300000
390.652 0.02054228439749607 2310000
392.224 0.02053768797871445 2320000
393.84 0.02053129626264981 2330000
395.448 0.02052722915562292 2340000
397.016 0.02052434232854436 2350000
398.604 0.02052398980636568 2360000
400.196 0.02052350432927784 2370000
401.764 0.02052127100103553 2380000
403.344 0.02051821447802051 2390000
404.889 0.02051956862828069 2400000
406.441 0.02051897728384787 2410000
408.009 0.02051801403177673 2420000
409.569 0.02051438648871289 2430000
411.121 0.02051154532190961 2440000
412.737 0.02050839829060851 2450000
414.409 0.02050481837383855 2460000
415.949 0.02050246029041314 2470000
417.533 0.02049946301073304 2480000
419.069 0.02049663950795971 2490000
420.654 0.02049483504382856 2500000
422.198 0.02049269914473719 2510000
423.754 0.02048896129149074 2520000
425.294 0.02048538352139149 2530000
426.838 0.02048192120358192 2540000
428.394 0.02047917189574028 2550000
429.942 0.02047591481113068 2560000
431.482 0.02047437206977966 2570000
433.03 0.02047273227059844 2580000
434.562 0.020470951915024 2590000
436.134 0.02047035166972338 2600000
437.687 0.02046969463349762 2610000
439.2670000000001 0.02047096823969069 2620000
440.795 0.02047069763786235 2630000
442.359 0.02047047582777962 2640000
443.927 0.02047128310101876 2650000
445.643 0.0204724441759839 2660000
447.247 0.02047210179218453 2670000
448.895 0.0204733777786095 2680000
450.463 0.02047248721520177 2690000
452.003 0.0204707259241795 2700000
453.6000000000001 0.02047045699146206 2710000
455.276 0.0204712984230817 2720000
456.8600000000001 0.02047176720893485 2730000
458.42 0.02047055502604645 2740000
459.9640000000001 0.02046928340965105 2750000
461.572 0.02046749019366327 2760000
463.1360000000001 0.02046711343617123 2770000
464.7599999999999 0.02046780279895973 2780000
466.348 0.02046851143509158 2790000
467.944 0.02046819734728046 2800000
469.601 0.02046918538244382 2810000
471.181 0.02046822182820514 2820000
472.8369999999999 0.0204676156083258 2830000
474.685 0.02046619561914999 2840000
476.641 0.02046380264765737 2850000
478.5529999999999 0.02046356533836245 2860000
480.341 0.02046522137353596 2870000
481.993 0.02046532163975577 2880000
483.829 0.02046591537940656 2890000
485.4060000000001 0.02046513538255064 2900000
486.97 0.02046272319102464 2910000
488.562 0.02046259585625837 2920000
490.15 0.02046270125183257 2930000
491.762 0.02046142697727437 2940000
493.33 0.02046208076510231 2950000
494.894 0.0204627926715335 2960000
496.498 0.02046414966664311 2970000
498.078 0.02046466770103635 2980000
499.67 0.02046200692459422 2990000
501.267 0.0204601719957737 3000000
502.847 0.0204586011557914 3010000
504.4069999999999 0.02045578621150217 3020000
505.9669999999999 0.02045234368069331 3030000
507.539 0.02045162207027341 3040000
509.091 0.02044822914741146 3050000
510.7909999999999 0.0204468148391741 3060000
512.327 0.0204449092229108 3070000
513.8829999999999 0.0204430898015546 3080000
515.427 0.02044213787710785 3090000
516.972 0.02044113683414026 3100000
518.54 0.02044014474521242 3110000
520.116 0.02043943681492014 3120000
521.6919999999999 0.02043802762283561 3130000
523.24 0.02043716616044709 3140000
524.8119999999999 0.02043664518846319 3150000
526.348 0.02043764140429385 3160000
527.9079999999999 0.02043734306227523 3170000
529.456 0.02043498915365807 3180000
531.02 0.02043312475450254 3190000
532.585 0.02043143800081913 3200000
534.165 0.0204313087572136 3210000
535.7330000000001 0.02043087604701654 3220000
537.3089999999999 0.02042927930348274 3230000
538.901 0.02042704784402889 3240000
540.501 0.02042679887755892 3250000
542.213 0.02042728113458882 3260000
543.7569999999999 0.02042551928270973 3270000
545.3249999999999 0.02042173171000011 3280000
546.889 0.02041885874515694 3290000
548.4259999999999 0.02041588097251424 3300000
549.99 0.02041478406048357 3310000
551.5179999999999 0.02041484173389922 3320000
553.102 0.02041367761512581 3330000
554.65 0.02041248937706349 3340000
556.2140000000001 0.02041186224264488 3350000
557.742 0.02041003415831535 3360000
559.3099999999999 0.02040855600382684 3370000
560.8659999999999 0.02040663796366407 3380000
562.426 0.02040407181416711 3390000
563.9939999999999 0.02040175819599636 3400000
565.5709999999999 0.02040076840389282 3410000
567.159 0.02040035458079277 3420000
568.711 0.0204009480725236 3430000
570.3149999999999 0.02040139802903752 3440000
571.9269999999999 0.0204012779613648 3450000
573.639 0.02040007383514226 3460000
575.179 0.0203998968452387 3470000
576.7989999999999 0.02039898671247429 3480000
578.8509999999999 0.02039833069791395 3490000
580.548 0.02039647283110292 3500000
582.1 0.02039542292820857 3510000
583.6400000000001 0.02039357738693081 3520000
585.22 0.02039109124821056 3530000
586.796 0.02039113911691126 3540000
588.38 0.02039270585298975 3550000
590.176 0.02039320432951674 3560000
592.0560000000002 0.02039158249921976 3570000
593.864 0.02039049624782721 3580000
595.3960000000001 0.02039003312161057 3590000
596.937 0.0203901516174513 3600000
598.513 0.02038965181202175 3610000
600.0690000000001 0.02038671823245227 3620000
601.6129999999999 0.02038498925383533 3630000
603.181 0.02038390659067426 3640000
604.745 0.02038309411536241 3650000
606.2970000000001 0.02038057532126711 3660000
607.973 0.0203786755995939 3670000
609.513 0.02037701280910209 3680000
611.049 0.02037559714824185 3690000
612.5980000000001 0.02037484920981778 3700000
614.146 0.02037462784982237 3710000
615.7139999999999 0.02037317973168291 3720000
617.2779999999999 0.02037221849509125 3730000
618.8340000000001 0.02037118815387073 3740000
620.442 0.02036990794732355 3750000
622.018 0.02036901360831704 3760000
623.59 0.02036861540050853 3770000
625.154 0.0203681366094698 3780000
626.7140000000001 0.0203676887183087 3790000
628.279 0.020366353973187 3800000
629.823 0.02036448440907252 3810000
631.391 0.02036366131271551 3820000
632.9230000000001 0.02036120706502301 3830000
634.471 0.02035849069224256 3840000
636.0390000000001 0.0203568242634464 3850000
637.611 0.02035579823779613 3860000
639.295 0.02035409370077954 3870000
640.851 0.02035397496936786 3880000
642.431 0.02035453590716234 3890000
644.023 0.02035536334578457 3900000
645.6240000000001 0.02035600112941707 3910000
647.1760000000002 0.02035570459122702 3920000
648.74 0.02035593275835321 3930000
650.3240000000002 0.02035555932988455 3940000
651.8840000000001 0.0203555424591189 3950000
653.4120000000001 0.02035534487361173 3960000
654.9640000000002 0.02035456343142379 3970000
656.5560000000002 0.02035442794275547 3980000
658.1320000000001 0.02035390955509207 3990000
659.744 0.02035315468910575 4000000
661.2969999999999 0.02035312044546967 4010000
662.881 0.02035174524755895 4020000
664.453 0.02035111111335993 4030000
666.005 0.02035005766308632 4040000
667.545 0.02034989210765556 4050000
669.1369999999999 0.02034898591042355 4060000
670.8410000000001 0.02034948639424832 4070000
672.385 0.02035060436681044 4080000
673.9690000000001 0.02035045618221378 4090000
675.6609999999999 0.02034929842203333 4100000
677.222 0.02034890260760265 4110000
678.918 0.02034900100678971 4120000
680.53 0.02034885073236632 4130000
682.33 0.02034789462860245 4140000
684.298 0.02034634720492064 4150000
686.154 0.02034455826345708 4160000
688.1579999999999 0.02034212301283834 4170000
690.1419999999999 0.02034091685680751 4180000
692.1339999999999 0.02034038331303695 4190000
693.843 0.02034102971521302 4200000
695.391 0.02034070546896689 4210000
696.923 0.02033879594330054 4220000
698.523 0.02033678817718406 4230000
700.1229999999999 0.02033577741505412 4240000
702.1789999999999 0.02033558302703364 4250000
703.739 0.02033457481689153 4260000
705.4749999999999 0.02033401255602467 4270000
707.067 0.02033325114497294 4280000
708.8000000000001 0.02033220580278709 4290000
710.372 0.02033153308068743 4300000
711.9440000000001 0.02033220929980686 4310000
713.52 0.02033133861584758 4320000
715.0960000000001 0.02033091478916949 4330000
716.6320000000001 0.02032960547325998 4340000
718.176 0.02032806962522993 4350000
719.756 0.02032851582080766 4360000
721.316 0.02032807394609021 4370000
722.8680000000001 0.02032703188030337 4380000
724.441 0.02032602716171523 4390000
726.001 0.02032581930169846 4400000
727.5849999999998 0.020325971614809 4410000
729.1489999999999 0.02032589026457542 4420000
730.7209999999999 0.02032574942210095 4430000
732.313 0.02032641568781959 4440000
733.881 0.02032704423289274 4450000
735.497 0.02032704303966493 4460000
737.0889999999998 0.02032702419209973 4470000
738.7929999999999 0.02032701197113185 4480000
740.526 0.02032552211358733 4490000
742.0819999999999 0.02032504990847551 4500000
743.6499999999999 0.02032353425160275 4510000
745.5699999999999 0.02032166488110369 4520000
747.3539999999999 0.02032168591768451 4530000
748.9579999999999 0.02032075432889781 4540000
750.5379999999999 0.02031972488318735 4550000
752.122 0.0203187681538462 4560000
753.6899999999999 0.02031837233430688 4570000
755.2659999999998 0.02031836611798172 4580000
756.8989999999999 0.02031770911173906 4590000
758.4949999999998 0.02031686562242428 4600000
760.0829999999999 0.02031566016168724 4610000
761.9829999999999 0.02031489271951029 4620000
763.8469999999999 0.02031420457275206 4630000
765.7829999999999 0.0203140307777257 4640000
767.5709999999999 0.02031340313668013 4650000
769.2909999999999 0.02031283579274383 4660000
770.9109999999998 0.0203133065052258 4670000
772.824 0.0203138260189104 4680000
774.3679999999999 0.02031404992688153 4690000
775.9639999999998 0.02031383885555874 4700000
777.5359999999999 0.0203133976272947 4710000
779.088 0.02031222004243719 4720000
780.636 0.02031141060930555 4730000
782.188 0.02031013203401048 4740000
783.756 0.02031058282936045 4750000
785.332 0.02031119814151265 4760000
786.888 0.02031094101792746 4770000
788.409 0.02031091251221349 4780000
789.941 0.02031062017673311 4790000
791.625 0.02031093852696068 4800000
793.549 0.02031222819792969 4810000
795.317 0.02031322796945292 4820000
797.2089999999999 0.02031324269304043 4830000
799.177 0.02031347907410447 4840000
801.009 0.02031268796141706 4850000
802.921 0.02031184291924733 4860000
804.49 0.02031253176943243 4870000
806.062 0.02031213802841504 4880000
807.7419999999998 0.02031181912027486 4890000
809.2539999999999 0.02030984159291939 4900000
810.7979999999999 0.02030834744418198 4910000
812.3099999999999 0.02030722186442022 4920000
813.8739999999999 0.02030600936356578 4930000
815.4059999999999 0.02030455492734338 4940000
816.9739999999999 0.02030481659437329 4950000
818.526 0.02030551226516917 4960000
820.054 0.02030668718157405 4970000
821.679 0.02030659688872724 4980000
823.2309999999999 0.02030572506106177 4990000
824.775 0.02030509016217743 5000000
826.3389999999999 0.02030516440630318 5010000
828.3309999999999 0.02030590323055294 5020000
829.899 0.0203069991140465 5030000
831.471 0.02030768211329574 5040000
833.0309999999999 0.02030614439620019 5050000
834.587 0.02030576544218745 5060000
836.183 0.02030694867964862 5070000
837.796 0.02030795819730697 5080000
839.504 0.02030901581392476 5090000
841.0600000000001 0.02030829867774575 5100000
842.6320000000001 0.02030722801283421 5110000
844.1640000000001 0.02030613735782345 5120000
845.728 0.02030593317479935 5130000
847.272 0.02030573998445081 5140000
848.8200000000001 0.02030563466509422 5150000
850.38 0.02030527132663025 5160000
852.0960000000001 0.02030493956041857 5170000
854.0010000000001 0.02030391182588445 5180000
855.749 0.02030313813261875 5190000
857.6129999999999 0.0203028006479709 5200000
859.181 0.02030305784719199 5210000
860.729 0.02030284838594565 5220000
862.3130000000001 0.02030258559754862 5230000
863.8650000000001 0.02030160141739687 5240000
865.4170000000001 0.02030113806923697 5250000
866.977 0.02030101078935147 5260000
868.5540000000001 0.02030153859993937 5270000
870.134 0.02030165757038206 5280000
871.7139999999999 0.0203017540239928 5290000
873.422 0.02030180558892264 5300000
874.978 0.02030146900449266 5310000
876.7860000000001 0.02030107390117927 5320000
878.486 0.02030136789911617 5330000
880.042 0.02030195695446885 5340000
881.59 0.02030197707939015 5350000
883.1420000000001 0.02030169288213186 5360000
884.735 0.0203022056069629 5370000
886.3389999999999 0.02030215815528396 5380000
888.147 0.0203011639304484 5390000
889.703 0.02030061487691776 5400000
891.299 0.02030076008353728 5410000
892.8629999999999 0.02030095385200256 5420000
894.419 0.0202999110239977 5430000
895.9870000000001 0.02029979048873593 5440000
897.5749999999999 0.02029915847484668 5450000
899.1790000000001 0.02029890511455448 5460000
900.7120000000001 0.02029862764462309 5470000
902.2640000000002 0.02029786969434894 5480000
903.7920000000001 0.02029640199795965 5490000
905.4640000000002 0.02029468283093753 5500000
907.028 0.02029458392921962 5510000
908.58 0.02029465328695315 5520000
910.3480000000001 0.02029474470214681 5530000
911.9760000000001 0.0202948007856728 5540000
913.5800000000002 0.02029462056132709 5550000
915.1360000000001 0.02029373036991289 5560000
916.893 0.02029318640066904 5570000
918.7010000000001 0.02029522386081432 5580000
920.2810000000001 0.02029532012947762 5590000
921.9730000000002 0.02029575210198153 5600000
923.569 0.02029614298559956 5610000
925.269 0.02029562184261349 5620000
926.865 0.02029491148488378 5630000
928.4129999999999 0.02029356195895742 5640000
929.985 0.02029244885885497 5650000
931.5889999999999 0.02029244708397582 5660000
933.1899999999999 0.02029220022686642 5670000
934.8099999999999 0.02029126614505005 5680000
936.526 0.02029101086129624 5690000
938.0940000000001 0.0202923186754891 5700000
939.6859999999999 0.02029270349058866 5710000
941.258 0.02029352555560223 5720000
942.8259999999999 0.0202942285449769 5730000
944.3499999999999 0.02029390215563651 5740000
945.85 0.0202925501129563 5750000
947.3820000000001 0.02029132549473824 5760000
948.9429999999999 0.02029150356102746 5770000
950.4949999999999 0.02029134270071143 5780000
952.0829999999999 0.02029101410840136 5790000
953.6309999999999 0.02028971078952073 5800000
955.1909999999999 0.02028955360986 5810000
956.727 0.02028934338508123 5820000
958.2869999999999 0.02028845629573602 5830000
959.835 0.02028831205180305 5840000
961.4109999999999 0.02028850318578437 5850000
962.9749999999999 0.02028831183659483 5860000
964.544 0.02028838609690373 5870000
966.116 0.02028890000279586 5880000
967.7880000000001 0.02028905614739269 5890000
969.3320000000001 0.02028888206008189 5900000
970.8840000000001 0.02028808248182822 5910000
972.436 0.02028767087680541 5920000
973.9920000000001 0.02028719656025675 5930000
975.5600000000001 0.02028601670659064 5940000
977.1400000000001 0.02028502107673218 5950000
978.708 0.02028426379563992 5960000
980.277 0.02028420776637007 5970000
981.837 0.02028301722339861 5980000
983.3850000000001 0.02028234410550328 5990000
984.9450000000001 0.02028194193502941 6000000
986.5050000000001 0.02028184667528532 6010000
988.077 0.0202823216146165 6020000
989.6729999999999 0.02028222187881682 6030000
991.2609999999999 0.02028239974747896 6040000
992.8449999999999 0.02028296334206746 6050000
994.457 0.02028449182015411 6060000
996.021 0.02028451256648396 6070000
997.6019999999999 0.02028464099182055 6080000
999.3019999999999 0.02028436655661864 6090000
1000.834 0.02028366009822146 6100000
1002.39 0.02028314940564947 6110000
1003.922 0.02028334920571113 6120000


==> figs/data/webkb-washington-r150-c15-rao_kld.dat <==
Time KLD Samples
6.092 0.2092071506449165 10000
7.391999999999999 0.1592706207565338 20000
8.875999999999999 0.1283536913884801 30000
10.413 0.1063810534446275 40000
12.025 0.09097092206882691 50000
13.625 0.07904715341354672 60000
15.365 0.07018746945833511 70000
16.985 0.06293804138625564 80000
18.545 0.05707233716999457 90000
20.109 0.05232221812995638 100000
21.733 0.04810023819150103 110000
23.325 0.04447275156222465 120000
24.905 0.04138636657369557 130000
26.478 0.03877847500377635 140000
28.05 0.03644078336643266 150000
29.638 0.03427131507143272 160000
31.262 0.0323670964925615 170000
32.89 0.03070154218931521 180000
34.494 0.02926619558035597 190000
36.08199999999999 0.02788071557242098 200000
37.81 0.0266145969324523 210000
39.402 0.02554472771444717 220000
40.99400000000001 0.02460234252567532 230000
42.58300000000001 0.02372384275722344 240000
44.13100000000001 0.02300139511145285 250000
45.68300000000001 0.02230523676267868 260000
47.267 0.02168621495410954 270000
48.879 0.02106411132933245 280000
50.459 0.02043985526746031 290000
52.075 0.01972710405343815 300000
53.691 0.01906651468791539 310000
55.351 0.01846291483886263 320000
56.99100000000001 0.01792627954494515 330000
58.608 0.01741657656655795 340000
60.33600000000001 0.01693703949635555 350000
61.87200000000001 0.01656920159722063 360000
63.424 0.01617196715259538 370000
65.672 0.01582214906589806 380000
67.79199999999999 0.01548749168154291 390000
69.764 0.01515661831221017 400000
71.36 0.01484165880171326 410000
72.94799999999999 0.01451924908268567 420000
74.54900000000001 0.01425338641585311 430000
76.13700000000001 0.01397965422101717 440000
77.72100000000002 0.01367662634035801 450000
79.31300000000002 0.01339004778205188 460000
80.89700000000001 0.01312597798075402 470000
82.51300000000002 0.01285718559179566 480000
84.24900000000002 0.01263293414760887 490000
85.86500000000002 0.01238895962201555 500000
87.489 0.01218792572928978 510000
89.053 0.01201624232361557 520000
90.60599999999999 0.01183484983985144 530000
92.182 0.01167715530043563 540000
94.02200000000001 0.01149472346770667 550000
95.62199999999999 0.01131820874639858 560000
97.21399999999998 0.01114793438864294 570000
98.86199999999999 0.0110163960356081 580000
100.486 0.0108551308225858 590000
102.09 0.01071621138135928 600000
103.71 0.0105887778543487 610000
105.415 0.01045591056695458 620000
106.947 0.01030426368061677 630000
108.523 0.01019345649553875 640000
110.071 0.01006901974990028 650000
111.655 0.009932460609900112 660000
113.279 0.009814100000779129 670000
114.887 0.009700830409798402 680000
116.455 0.009594112961607134 690000
118.039 0.009496597253466041 700000
119.627 0.009378756371014811 710000
121.244 0.009290911879301793 720000
122.864 0.009199559329300083 730000
124.492 0.009117872741202331 740000
126.128 0.009029035054947466 750000
127.868 0.008909472975669226 760000
129.468 0.008779851347369052 770000
131.112 0.008662389610740978 780000
132.708 0.008564280298579609 790000
134.344 0.008456250369354754 800000
135.964 0.008361859988244106 810000
137.545 0.008268946716808511 820000
139.165 0.008169583271369428 830000
140.769 0.008082599774711532 840000
142.325 0.008003696304528275 850000
143.897 0.007951200554604333 860000
145.497 0.007889724266649467 870000
147.113 0.007819738047914011 880000
148.689 0.007748247503866675 890000
150.393 0.007674653420668347 900000
151.909 0.007598625009816404 910000
153.47 0.00752429594653715 920000
155.046 0.007447461376468662 930000
157.038 0.007373795594485957 940000
159.03 0.007302059954705981 950000
161.07 0.007225794815299126 960000
162.918 0.007159515676730794 970000
164.878 0.007089230502227427 980000
166.706 0.007034491033211499 990000
168.286 0.006988003754254073 1000000
169.863 0.006941758078621878 1010000
171.451 0.006905306768436027 1020000
173.039 0.006861444612016575 1030000
174.767 0.00680822727028238 1040000
176.407 0.006744737668913379 1050000
177.975 0.00669964328207037 1060000
179.647 0.006654953250653425 1070000
181.259 0.006620237389574923 1080000
182.847 0.00658041353452635 1090000
184.443 0.006535389711038647 1100000
186.036 0.006493344065593844 1110000
187.6239999999999 0.006460791890272378 1120000
189.204 0.006425387596869614 1130000
190.808 0.006386903858167671 1140000
192.4 0.006349324337474216 1150000
194.004 0.006310420634405717 1160000
195.72 0.006267558883321059 1170000
197.344 0.006220159194587504 1180000
198.936 0.006178813211792268 1190000
200.528 0.006158086904742514 1200000
202.113 0.006141515326872368 1210000
203.705 0.006106307325429636 1220000
205.313 0.006076580030312711 1230000
206.897 0.006056034189026852 1240000
208.513 0.00603442548291348 1250000
210.101 0.006010077072439998 1260000
211.717 0.005972056767306873 1270000
213.325 0.005941945861216414 1280000
214.893 0.005908144781403309 1290000
216.569 0.005878613833198955 1300000
218.146 0.005847187345542793 1310000
219.722 0.005811499925209131 1320000
221.294 0.005771896590397608 1330000
222.854 0.005737795489051808 1340000
224.426 0.005700805819867857 1350000
225.978 0.005669211759228648 1360000
227.582 0.005635067319399104 1370000
229.166 0.005607697704569309 1380000
230.758 0.005581361042843257 1390000
232.334 0.005555392633660864 1400000
233.975 0.005530565357559531 1410000
235.603 0.005505991909246962 1420000
237.223 0.005482007115329567 1430000
238.943 0.005451828368698366 1440000
240.503 0.005425001990571174 1450000
242.107 0.005395842650059135 1460000
243.727 0.005369936115957857 1470000
245.319 0.005348718967185652 1480000
246.919 0.005327309806910253 1490000
248.607 0.005311259595415187 1500000
250.524 0.005288152124042609 1510000
252.448 0.005271844802063529 1520000
254.492 0.005250783302606621 1530000
256.284 0.005229998818016753 1540000
257.864 0.005210852279286981 1550000
259.448 0.005190920310678208 1560000
261.2 0.005176156457300895 1570000
263.028 0.005165141007126711 1580000
264.6999999999999 0.005141235270571851 1590000
266.313 0.005119014220242538 1600000
267.901 0.005096255353572455 1610000
269.797 0.005071570478301406 1620000
271.817 0.005043401988823902 1630000
273.797 0.005014064414288238 1640000
275.721 0.004985081980879007 1650000
277.317 0.004952133381775137 1660000
278.877 0.004929270080741342 1670000
280.417 0.004906763804856523 1680000
282.01 0.004884281932317916 1690000
283.594 0.004856286859041007 1700000
285.2860000000001 0.00482803562355744 1710000
286.874 0.004809415169540534 1720000
288.494 0.004792070198643798 1730000
290.062 0.004770655554342441 1740000
291.61 0.004747054558840813 1750000
293.21 0.004726262222004783 1760000
294.838 0.004704802501906484 1770000
296.434 0.004685302819949518 1780000
298.007 0.004666863174705881 1790000
299.607 0.004648343101635415 1800000
301.207 0.004631939003406121 1810000
303.003 0.004613164483263753 1820000
304.699 0.004599444188068378 1830000
306.523 0.004581050930798667 1840000
308.115 0.004564353159711338 1850000
309.699 0.004551954043078645 1860000
311.355 0.004540027687142117 1870000
312.9350000000001 0.004523185180767847 1880000
314.612 0.004508262728548884 1890000
316.208 0.004486047564291952 1900000
317.78 0.004471699710455921 1910000
319.388 0.004455240742623759 1920000
320.944 0.004440207286492567 1930000
322.796 0.004425754733483745 1940000
324.756 0.004414122955011437 1950000
326.428 0.004399928380496076 1960000
328.188 0.004386622012952105 1970000
330.053 0.004377636742673293 1980000
331.981 0.004365603214012821 1990000
333.817 0.004353039482212524 2000000
335.401 0.004338605935549713 2010000
337.009 0.004322815110944321 2020000
338.581 0.004308917233792236 2030000
340.2889999999999 0.004299445122468839 2040000
341.913 0.004289895993190188 2050000
343.525 0.004274813910197971 2060000
345.141 0.004261018644479389 2070000
346.798 0.00424383454049376 2080000
348.454 0.004226961799604763 2090000
350.094 0.004216224746258995 2100000
351.8460000000001 0.004210446680811402 2110000
353.534 0.004205608638417116 2120000
355.222 0.004200736404656492 2130000
356.85 0.004194968097170446 2140000
358.526 0.004189977880870208 2150000
360.1540000000001 0.004180517548664228 2160000
361.699 0.004170444026641006 2170000
363.479 0.004158411818482441 2180000
365.131 0.004142769862288369 2190000
366.867 0.004129755503300112 2200000
368.879 0.004113729058653297 2210000
370.4709999999999 0.004098532585566197 2220000
372.103 0.004089065294817522 2230000
373.7149999999999 0.004078382552688119 2240000
375.4229999999999 0.004063076437841714 2250000
376.979 0.004051055279189402 2260000
378.54 0.004038312460786127 2270000
380.1 0.004024156212770991 2280000
381.668 0.004010914134743492 2290000
383.2599999999999 0.003995998359463002 2300000
384.852 0.003984504200903176 2310000
386.444 0.00396937103742563 2320000
388.0479999999999 0.003953973345733761 2330000
389.664 0.003938787548493973 2340000
391.252 0.003927899644152532 2350000
392.86 0.003918113215779724 2360000
394.461 0.003908312946656179 2370000
396.1729999999999 0.003900719796981897 2380000
397.7409999999999 0.003893086271442941 2390000
399.2969999999999 0.003886375273617682 2400000
400.8609999999999 0.003878419133027012 2410000
402.4449999999999 0.003869052441133029 2420000
404.009 0.00385679702916866 2430000
405.625 0.003843170972616446 2440000
407.205 0.00383153900573202 2450000
408.773 0.003820076961192614 2460000
410.3460000000001 0.003811677417800253 2470000
411.914 0.003800008133517095 2480000
413.502 0.003785532537503627 2490000
415.106 0.003773599409930641 2500000
416.682 0.003762572491043598 2510000
418.358 0.003750788313940656 2520000
419.9460000000001 0.003737609678723347 2530000
421.474 0.003728320953717538 2540000
423.034 0.00372026077053859 2550000
424.61 0.003713036093952846 2560000
426.443 0.003709104428257237 2570000
428.459 0.00370358467476369 2580000
430.335 0.003695476224699403 2590000
432.275 0.003683920751131359 2600000
433.8990000000001 0.003674811748631753 2610000
435.751 0.003666704127166956 2620000
437.531 0.003657663137271058 2630000
439.115 0.003647352790263262 2640000
440.699 0.003635703331785283 2650000
442.4760000000001 0.003628188630636341 2660000
444.0480000000001 0.003623595587688265 2670000
445.604 0.00361761195566461 2680000
447.212 0.003612924598230931 2690000
448.78 0.003607427525967487 2700000
450.352 0.003600342354144575 2710000
451.9440000000001 0.003592613686480949 2720000
453.8480000000001 0.003583594415333641 2730000
455.796 0.0035738135862467 2740000
457.369 0.003565116785574624 2750000
459.045 0.003555713575211637 2760000
460.665 0.003548940599197171 2770000
462.293 0.003548654644114225 2780000
463.905 0.00354973170188094 2790000
465.617 0.003550003319324824 2800000
467.205 0.003548610571756148 2810000
468.7689999999999 0.003545487256275013 2820000
470.317 0.003545033270182649 2830000
471.893 0.003544432687174771 2840000
473.458 0.003538770973106873 2850000
475.034 0.003530519725510381 2860000
476.602 0.003527678739229161 2870000
478.234 0.003522634262601613 2880000
479.818 0.003517299626612372 2890000
481.398 0.003513237884749331 2900000
482.966 0.003507413433387215 2910000
484.878 0.003501141522203207 2920000
486.898 0.003493067887747613 2930000
488.5500000000001 0.003484604484419736 2940000
490.191 0.003477059655323468 2950000
491.763 0.003466656624381162 2960000
493.359 0.003457893028866243 2970000
494.939 0.003450328329214242 2980000
496.511 0.003442546620197333 2990000
498.3709999999999 0.003434654592902717 3000000
500.2549999999999 0.003427617928612288 3010000
502.059 0.003418912372580555 3020000
503.639 0.003407600379751135 3030000
505.223 0.003399876481769023 3040000
506.84 0.003394348505849208 3050000
508.544 0.003388095764157609 3060000
510.116 0.003380590867522972 3070000
511.684 0.003372258975255595 3080000
513.248 0.003368387767168756 3090000
514.8200000000001 0.003363250620132545 3100000
516.388 0.003354779260042328 3110000
518.0079999999999 0.003346174585098203 3120000
519.6 0.003336190121530196 3130000
521.2199999999999 0.003327939241607532 3140000
522.817 0.003323013658991928 3150000
524.3929999999999 0.00331826108573701 3160000
525.981 0.003312172505458329 3170000
527.5650000000001 0.003305642306554675 3180000
529.149 0.003298837759167233 3190000
530.833 0.003291361008980061 3200000
532.405 0.003284469620776633 3210000
533.973 0.003277651172766571 3220000
535.521 0.003271862989750249 3230000
537.101 0.003261603135041848 3240000
538.698 0.003251811625631487 3250000
540.29 0.003246715855073458 3260000
541.866 0.003243116175325907 3270000
543.442 0.003237852803292902 3280000
545.014 0.003231965162573506 3290000
546.6019999999999 0.003223931412782761 3300000
548.178 0.003217650766965064 3310000
549.7499999999999 0.003211926508066864 3320000
551.4499999999999 0.003205913653708687 3330000
553.006 0.003199144344543504 3340000
554.5549999999999 0.003193046715482596 3350000
556.083 0.003187377597447741 3360000
557.6589999999999 0.003181425217994685 3370000
559.231 0.00317852979470831 3380000
560.8589999999999 0.003174018536264107 3390000
562.4549999999999 0.003170419077654099 3400000
564.0429999999999 0.003166861337510054 3410000
565.6389999999999 0.003161568251912611 3420000
567.2389999999999 0.00315592090191607 3430000
568.843 0.003150733053772272 3440000
570.472 0.003147626721240656 3450000
572.104 0.003144872792293108 3460000
573.808 0.003140535655742962 3470000
575.3920000000001 0.003137845187609615 3480000
577.0200000000001 0.003134269629911229 3490000
578.628 0.003128484274388817 3500000
580.1999999999999 0.003120566165073633 3510000
581.764 0.00311284872735631 3520000
583.34 0.003106576871989172 3530000
584.9040000000001 0.003100913586434119 3540000
586.525 0.003097464905731552 3550000
588.341 0.003094150936551015 3560000
590.201 0.003088771270000289 3570000
591.817 0.003086003145795156 3580000
593.5169999999999 0.003085457224835281 3590000
595.229 0.003083161375783475 3600000
596.785 0.003079958410481263 3610000
598.349 0.003075289838037798 3620000
600.3170000000001 0.003069279903873322 3630000
602.106 0.003062034735367798 3640000
603.694 0.003057794539894202 3650000
605.2500000000001 0.003054602838103655 3660000
606.814 0.00305017080530388 3670000
608.39 0.003045459238873519 3680000
610.302 0.003040549485343231 3690000
611.934 0.003035138433683567 3700000
613.91 0.003029824405133197 3710000
615.766 0.003024546789906405 3720000
617.591 0.003019712529281065 3730000
619.7030000000001 0.003017126429498197 3740000
621.683 0.00301496358846661 3750000
623.4949999999999 0.003013045242377504 3760000
625.075 0.003009042626847422 3770000
626.639 0.003005009600562654 3780000
628.2270000000001 0.003001119559095212 3790000
629.8190000000001 0.002997314769827902 3800000
631.391 0.002995006457910784 3810000
632.9830000000001 0.002992552279682805 3820000
634.5400000000001 0.002989182883645797 3830000
636.0960000000002 0.002983739961074252 3840000
637.676 0.002977610261765186 3850000
639.2520000000001 0.002972572080869251 3860000
640.856 0.002970798357198236 3870000
642.5760000000001 0.002968092980483524 3880000
644.1560000000002 0.002963866574216459 3890000
645.7600000000001 0.002958925487035509 3900000
647.3840000000001 0.00295537971256775 3910000
649.008 0.002951733366626627 3920000
650.5730000000001 0.00294753647129789 3930000
652.165 0.002943937031797532 3940000
653.7610000000002 0.002938161709635067 3950000
655.341 0.002932989296734204 3960000
656.9450000000001 0.002928418617701664 3970000
658.5810000000001 0.00292592809417976 3980000
660.205 0.002923839855177163 3990000
661.957 0.002921022662763034 4000000
663.5369999999999 0.002918490001790441 4010000
665.101 0.002916023962189941 4020000
666.694 0.002913517453847543 4030000
668.2819999999999 0.002908566911889596 4040000
669.842 0.0029060055939875 4050000
671.414 0.002902022965456434 4060000
673.014 0.002899055669499746 4070000
674.5859999999999 0.002896645124401762 4080000
676.2379999999999 0.002894720943353071 4090000
677.7979999999999 0.002893172028597057 4100000
679.426 0.002890193875283254 4110000
681.038 0.002886347023857685 4120000
682.819 0.002884098879633517 4130000
684.9389999999999 0.002880873573030001 4140000
686.7029999999999 0.002876835539672639 4150000
688.2629999999999 0.002871864328323003 4160000
689.8389999999999 0.002867630625897667 4170000
691.3910000000001 0.002863290538277676 4180000
692.9749999999999 0.002860442392690495 4190000
694.535 0.002857643843672091 4200000
696.0869999999999 0.002854863010401341 4210000
697.64 0.002853068973141013 4220000
699.2239999999999 0.002850741391311716 4230000
700.8680000000001 0.002848022083667008 4240000
702.484 0.002845527251604638 4250000
704.5680000000001 0.00284114374017667 4260000
706.672 0.002838403439278895 4270000
708.412 0.002833732989357911 4280000
710.0360000000001 0.002829287829387552 4290000
711.66 0.002824687336845919 4300000
713.309 0.002821080116794396 4310000
714.9130000000001 0.00281810359070532 4320000
716.577 0.002815787159566316 4330000
718.117 0.002813769406692223 4340000
720.1850000000001 0.0028103908527929 4350000
722.473 0.00280625844712409 4360000
724.253 0.002801708289119579 4370000
726.049 0.002797468229782917 4380000
727.8249999999999 0.002794799858237182 4390000
729.4019999999999 0.002792055032690886 4400000
730.9819999999997 0.002788268574734778 4410000
732.6939999999998 0.002784344352343795 4420000
734.2539999999999 0.002779858202678668 4430000
735.8339999999998 0.002775821527526668 4440000
737.4059999999999 0.00277307744591746 4450000
739.0139999999999 0.002770037972672602 4460000
740.598 0.002767302269968092 4470000
742.1939999999998 0.002764731567856732 4480000
743.9219999999999 0.002761271067628101 4490000
745.5149999999999 0.002759192479026209 4500000
747.2149999999999 0.00275669838073553 4510000
748.8109999999999 0.002753082872957802 4520000
750.4149999999998 0.002750602744710894 4530000
751.9909999999999 0.002747461784645861 4540000
753.5949999999999 0.00274509031752394 4550000
755.3189999999998 0.002742608132157718 4560000
757.0189999999999 0.002740110732500424 4570000
758.6229999999998 0.002736822536207878 4580000
760.2869999999999 0.002733202534003214 4590000
761.9 0.002730340767638374 4600000
763.6039999999999 0.002727289497168341 4610000
765.216 0.002724160789100529 4620000
766.876 0.002721705985140021 4630000
768.508 0.002716452856202886 4640000
770.176 0.002711663970914073 4650000
771.768 0.00270725676168601 4660000
773.428 0.002704206981671264 4670000
775.396 0.002703933592093406 4680000
777.0679999999999 0.002702837660867455 4690000
778.7889999999999 0.002701529121693709 4700000
780.365 0.002699005045108587 4710000
781.997 0.002696226786526865 4720000
783.5530000000001 0.002693285915184905 4730000
785.141 0.002690233511552014 4740000
786.721 0.002687674780171645 4750000
788.3169999999999 0.002685003214685384 4760000
789.913 0.002683626829021902 4770000
791.4649999999999 0.002681049643297732 4780000
792.997 0.002678028423385912 4790000
794.574 0.002675402801596539 4800000
796.17 0.002672348572886785 4810000
797.77 0.002669691862407508 4820000
799.3299999999999 0.002667120820786936 4830000
801.014 0.002664714887978108 4840000
802.558 0.002663182840642341 4850000
804.114 0.002661290245497481 4860000
805.6699999999998 0.002659701676034053 4870000
807.222 0.002657874317219987 4880000
808.7899999999998 0.002654450485017345 4890000
810.3309999999999 0.002651697356736771 4900000
811.8749999999999 0.002648460362817791 4910000
813.4029999999999 0.002645177869516544 4920000
814.9549999999998 0.002644494213108799 4930000
816.5269999999999 0.002643083287260935 4940000
818.111 0.002640918916983072 4950000
819.703 0.002638863320929464 4960000
821.403 0.002637291309379253 4970000
822.943 0.002636605772199478 4980000
824.467 0.002636321055032423 4990000
826.316 0.002635592256592777 5000000
828 0.002634484240631331 5010000
829.5640000000001 0.002632574179686435 5020000
831.124 0.002630579078703155 5030000
832.7080000000001 0.002629132174852996 5040000
834.444 0.002625651660711532 5050000
836.316 0.002621946048207753 5060000
837.9480000000001 0.002619319388375213 5070000
839.572 0.002617969483085888 5080000
841.1840000000001 0.00261652029730601 5090000
842.8130000000001 0.002614602488142547 5100000
844.501 0.002612929534396668 5110000
846.061 0.002610816644822153 5120000
847.693 0.002608949475891472 5130000
849.277 0.002607090899659546 5140000
850.857 0.002605098462918072 5150000
852.593 0.002603403552005244 5160000
854.1610000000001 0.002602070061417304 5170000
855.717 0.00259876192190991 5180000
857.3340000000001 0.002595717922643478 5190000
858.91 0.002592426172528183 5200000
860.566 0.002589120268795463 5210000
862.15 0.002586342386850256 5220000
864.146 0.002585050350122703 5230000
866.1659999999999 0.002583225550085383 5240000
867.874 0.002580653231057572 5250000
869.426 0.002579509302897772 5260000
870.986 0.002578471492253963 5270000
872.586 0.00257654454272094 5280000
874.159 0.002574704084612409 5290000
875.739 0.002572777537810789 5300000
877.323 0.002570639311986554 5310000
878.9110000000001 0.002567340115827099 5320000
880.4909999999999 0.002564581611981844 5330000
882.075 0.002562557484327298 5340000
883.663 0.002562129752239246 5350000
885.2430000000001 0.002561039974875276 5360000
886.8630000000001 0.002558611319139625 5370000
888.575 0.002556245706333706 5380000
890.1080000000002 0.002552752450438672 5390000
891.628 0.002549664324482353 5400000
893.1760000000002 0.002547673183318224 5410000
894.816 0.002545904006343884 5420000
896.628 0.002542635612030753 5430000
898.3360000000001 0.002538615982392272 5440000
899.9960000000001 0.002535439959738958 5450000
901.6000000000001 0.002533651547415246 5460000
903.1600000000001 0.002532796600873824 5470000
904.74 0.002531629505631598 5480000
906.3010000000002 0.00253039584186553 5490000
908.0490000000001 0.002529270585614498 5500000
910.0490000000001 0.00252752096698771 5510000
911.749 0.002526088161445139 5520000
913.3330000000001 0.002523411840386165 5530000
914.8930000000001 0.002520975178241697 5540000
916.4970000000001 0.002517310185193465 5550000
918.0770000000001 0.002513905219185487 5560000
919.7010000000001 0.002510025182051468 5570000
921.3100000000001 0.002508313026921196 5580000
922.8820000000001 0.002506654990537178 5590000
924.5819999999999 0.002504146185897318 5600000
926.17 0.002501361377915217 5610000
927.7499999999999 0.002497796524117273 5620000
929.29 0.002494508621842673 5630000
930.862 0.002491035118302234 5640000
932.4299999999999 0.002489472040989992 5650000
934.158 0.002488364525561769 5660000
935.7339999999999 0.002486871021474463 5670000
937.3069999999999 0.002485692371836123 5680000
938.8829999999999 0.002483537967634593 5690000
940.487 0.002482497091184887 5700000
942.0909999999999 0.0024814989418311 5710000
943.699 0.002480504733184662 5720000
945.2629999999999 0.00247996109608069 5730000
946.8149999999999 0.00247709799752984 5740000
948.3309999999999 0.002474481673537377 5750000
949.8749999999999 0.002472471911244184 5760000
951.451 0.002470287041424813 5770000
953.035 0.002468234872572479 5780000
954.748 0.002465758892853466 5790000
956.2919999999999 0.002462217183233966 5800000
957.8520000000001 0.002459464932976318 5810000
959.404 0.002458272799448669 5820000
960.9720000000001 0.002457906591488071 5830000
962.54 0.002456199088256271 5840000
964.12 0.002454095879816177 5850000
965.716 0.00245251229549654 5860000
967.28 0.002450423004370639 5870000
968.8680000000001 0.002449050448222138 5880000
970.417 0.002448273027764631 5890000
972.057 0.002446534701736518 5900000
973.6729999999999 0.002443396402886528 5910000
975.253 0.002440869910111986 5920000
976.941 0.002438909858801773 5930000
978.549 0.002436816111144673 5940000
980.133 0.002435294322261128 5950000
981.7090000000001 0.002433675410009306 5960000
983.2930000000001 0.002433186940117419 5970000
984.865 0.002431933957423845 5980000
986.586 0.002430660255257997 5990000
988.4259999999999 0.002429331101809841 6000000
990.0619999999998 0.002428924139691734 6010000
991.6899999999999 0.002428817387623121 6020000
993.4059999999999 0.002428000787891735 6030000
995.4019999999999 0.00242623981151832 6040000
997.0099999999999 0.002424326419364974 6050000
998.6819999999999 0.002421589455453617 6060000
1000.57 0.002418468565627942 6070000
1002.219 0.002417437612426031 6080000
1003.859 0.002415849964578658 6090000


==> figs/data/webkb-washington-r5-c6-mh-i3-gor-2-400_kld.dat <==
Time KLD Samples
7.48 0.2151772538082055 10000
10.777 0.1511823070426922 20000
14.281 0.1123113930670406 30000
17.821 0.08917193412602618 40000
21.445 0.07254840023076242 50000
24.653 0.06119946953997367 60000
28.298 0.05347673912010539 70000
32.018 0.04761165155377112 80000
35.254 0.0431185724642329 90000
38.722 0.03952413209969875 100000
41.83500000000001 0.03631772698694425 110000
45.22700000000001 0.0333172832188298 120000
48.219 0.03059765291696415 130000
51.263 0.02854774250192247 140000
54.363 0.02661077584366715 150000
58.48400000000001 0.02500071752829492 160000
61.47200000000001 0.02348484089452873 170000
64.788 0.02210625008451548 180000
67.804 0.02080543653957271 190000
70.80799999999999 0.01954662747309523 200000
73.78100000000001 0.0185181771736134 210000
76.741 0.01760508656728574 220000
79.72500000000001 0.01688555775582869 230000
82.71300000000001 0.01622290405563908 240000
85.95700000000001 0.01545375394301931 250000
89.014 0.01481633679301098 260000
92.014 0.0142775781258386 270000
94.962 0.0137383588934579 280000
97.94199999999998 0.01318617402311169 290000
100.898 0.01273979035766549 300000
103.878 0.01226557646070404 310000
106.867 0.011851376716459 320000
110.103 0.01152800098052404 330000
113.187 0.01117225603250712 340000
116.215 0.0107900192958411 350000
119.235 0.01048945982164455 360000
122.316 0.01019469303766242 370000
125.324 0.009883268104757125 380000
128.336 0.009581924392000535 390000
131.32 0.00930927655391494 400000
134.512 0.009043224514403328 410000
137.489 0.008855198249793779 420000
140.449 0.00864233724993955 430000
143.401 0.008438435837922359 440000
146.409 0.008255913424432645 450000
149.421 0.008094945345357527 460000
152.433 0.007930811828765313 470000
155.686 0.007789609457488469 480000
158.69 0.007653747000355725 490000
161.754 0.007482493217844691 500000
164.798 0.007317466014302036 510000
167.85 0.00716522892705057 520000
170.863 0.007038615272191206 530000
173.963 0.00690659906504344 540000
177.219 0.006785696657245761 550000
180.231 0.006656974921896183 560000
183.219 0.006541531691841856 570000
186.224 0.006419558132090396 580000
189.256 0.006308269656659392 590000
192.24 0.006198321827543406 600000
195.208 0.006077959083117343 610000
198.192 0.005978993495018376 620000
201.345 0.005880150010030044 630000
204.353 0.005804421874085433 640000
207.393 0.005730002665875345 650000
210.397 0.005657878727017398 660000
213.481 0.005577974167530372 670000
216.513 0.005499560388416361 680000
219.538 0.005425976450903168 690000
222.558 0.005352701472006885 700000
225.734 0.005267634387433965 710000
228.898 0.005179748334705588 720000
231.922 0.00509832238801946 730000
234.927 0.005018176886959958 740000
237.975 0.004952723457911768 750000
240.987 0.004876536579752333 760000
243.971 0.004807996124095689 770000
247.223 0.004754924275408262 780000
250.26 0.004693169829067585 790000
253.268 0.004645029396686692 800000
256.296 0.004598014500897567 810000
259.28 0.004563069286688304 820000
262.248 0.004520823365465098 830000
265.225 0.004484904718705926 840000
268.2449999999999 0.00443608531402409 850000
271.449 0.004379642618742878 860000
274.421 0.004333624594925907 870000
277.433 0.004276493351031367 880000
280.477 0.004216981727614444 890000
283.5020000000001 0.004160626792696918 900000
286.534 0.004102542614349317 910000
289.614 0.004045819307855091 920000
292.818 0.003985249515061434 930000
295.782 0.003940840717752261 940000
298.767 0.003893468626361716 950000
301.759 0.003847108978802631 960000
304.787 0.003796014960104565 970000
307.791 0.003752857825588546 980000
310.795 0.003716633504925054 990000
313.792 0.003678795308909963 1000000
317.056 0.003641034146071849 1010000
320.1080000000001 0.003601102328905881 1020000
323.124 0.003568589851428364 1030000
326.1080000000001 0.003538163806496179 1040000
329.085 0.003502824145466118 1050000
332.189 0.003464748536797757 1060000
335.157 0.003427809270141777 1070000
338.353 0.003394615833819219 1080000
341.369 0.003360237488289941 1090000
344.357 0.003329604893063519 1100000
347.354 0.003302504650300764 1110000
350.374 0.003276498137371494 1120000
353.406 0.003245384620050017 1130000
356.41 0.003217835762210394 1140000
359.4100000000001 0.003196293958708914 1150000
362.563 0.003174579996265096 1160000
365.551 0.003150429174037813 1170000
368.5429999999999 0.003123341184217608 1180000
371.503 0.003099255222589684 1190000
374.4949999999999 0.003078909833985594 1200000
377.5119999999999 0.003049323645305964 1210000
380.4999999999999 0.003026256864588483 1220000
383.484 0.002995664706847992 1230000
386.708 0.002966455232146241 1240000
389.816 0.00293404154811178 1250000
392.812 0.002903461147742731 1260000
395.881 0.00287147608283005 1270000
398.953 0.002846046200322909 1280000
401.973 0.002814063390238844 1290000
405.005 0.002784345197620431 1300000
408.037 0.0027509163692252 1310000
411.226 0.002728817080022648 1320000
414.25 0.002713127698198137 1330000
417.278 0.002693200784003328 1340000
420.3340000000001 0.002671357959263409 1350000
423.382 0.00265184282755908 1360000
426.375 0.002635431523711196 1370000
429.339 0.002617776513764528 1380000
432.335 0.002600036277484929 1390000
435.511 0.002588251395233537 1400000
438.527 0.002573775290939568 1410000
441.508 0.002561747672646351 1420000
444.54 0.00254212165427461 1430000
447.496 0.00252530452228406 1440000
450.504 0.002509126311269594 1450000
453.5600000000001 0.00249766523168406 1460000
456.776 0.002476529496925811 1470000
459.773 0.00245627460183446 1480000
462.889 0.00244230261896878 1490000
465.8609999999999 0.002427671958293716 1500000
468.953 0.00241118950718582 1510000
471.989 0.002397763092541652 1520000
475.0260000000001 0.002381649583371561 1530000
478.026 0.002367323368632523 1540000
481.226 0.002352991028990484 1550000
484.2060000000001 0.002337957923819267 1560000
487.2260000000001 0.002322624998076808 1570000
490.311 0.002301648127739282 1580000
493.347 0.002283353376215827 1590000
496.403 0.002266502369398377 1600000
499.4309999999999 0.00225304717777485 1610000
502.671 0.00223663757670128 1620000
505.692 0.00222415295268511 1630000
508.72 0.002213583909962959 1640000
511.716 0.002202541983207621 1650000
514.7 0.00218956132316396 1660000
517.692 0.002181339463624734 1670000
520.628 0.002172528275665296 1680000
523.6129999999999 0.002163831267272689 1690000
526.8090000000001 0.002150898878915985 1700000
529.817 0.002138682914072551 1710000
532.893 0.002132735340030585 1720000
535.8770000000001 0.002122953966110483 1730000
538.8860000000001 0.002114135036717438 1740000
541.9140000000001 0.002108889810932607 1750000
544.902 0.002104784391398137 1760000
547.854 0.002100986079007553 1770000
551.054 0.002093164502794157 1780000
554.039 0.002084615743303386 1790000
557.039 0.002073831568229806 1800000
560.0550000000001 0.002066864100969314 1810000
563.023 0.002059177233134168 1820000
566.063 0.002048747273836487 1830000
569.076 0.002037785129550777 1840000
572.2800000000001 0.002031134788906343 1850000
575.2640000000001 0.002022059523826805 1860000
578.22 0.002009871811430944 1870000
581.1880000000001 0.002000374408305698 1880000
584.1400000000001 0.001993051746620039 1890000
587.1970000000001 0.001982002380367718 1900000
590.193 0.001974099890723799 1910000
593.197 0.001966700077487583 1920000
596.3890000000001 0.001955670723915016 1930000
599.409 0.001952046430511934 1940000
602.4540000000001 0.001948447075430395 1950000
605.47 0.001944599558265278 1960000
608.4780000000001 0.001938724681656948 1970000
611.5380000000001 0.001928206690973266 1980000
614.51 0.001922393988304006 1990000
617.7390000000001 0.001913301598676955 2000000
620.7710000000001 0.001902227866206752 2010000
623.7510000000001 0.001891323275722212 2020000
626.7550000000001 0.001886966981363771 2030000
629.7470000000001 0.001879076723202366 2040000
632.7630000000001 0.00186781515584509 2050000
635.7960000000002 0.001859903722090705 2060000
638.8680000000002 0.001846023716103689 2070000
642.0880000000002 0.001837952211037519 2080000
645.1160000000002 0.001827904154681647 2090000
648.0840000000002 0.001819423870218999 2100000
651.2090000000003 0.001812039000312336 2110000
654.2370000000002 0.001801735568139276 2120000
657.2610000000001 0.001792935586978429 2130000
660.2850000000001 0.001782653274288806 2140000
663.297 0.001773716609469862 2150000
666.462 0.001769408248850667 2160000
669.474 0.001760590035581453 2170000
672.486 0.001750741196705603 2180000
675.494 0.001740695707895511 2190000
678.462 0.00173497628506088 2200000
681.463 0.001727951714159764 2210000
684.4590000000001 0.001721230003576293 2220000
687.679 0.001713850233039946 2230000
690.683 0.001707797787351792 2240000
693.655 0.001700726049658371 2250000
696.655 0.001694300329012395 2260000
699.6880000000001 0.001688222523312278 2270000
702.6880000000001 0.001685136940622859 2280000
705.676 0.001680472065274541 2290000
708.6600000000001 0.001677185446406624 2300000
711.8600000000001 0.001669736861477096 2310000
714.861 0.001664082965991928 2320000
717.8570000000001 0.001660047955263384 2330000
720.8610000000001 0.001653841437905945 2340000
723.8490000000002 0.001648498550466455 2350000
726.9450000000001 0.001641600149339005 2360000
729.946 0.001632867444895107 2370000
733.182 0.001623359888091102 2380000
736.1900000000001 0.001617691351064163 2390000
739.158 0.00161237231158286 2400000
742.182 0.00160464960570565 2410000
745.1709999999999 0.001597169691189227 2420000
748.1309999999999 0.001592341442312765 2430000
751.1509999999998 0.001588479419928803 2440000
754.131 0.001587646841422845 2450000
757.3269999999999 0.001582798195648944 2460000
760.3149999999999 0.001578023846089258 2470000
763.268 0.001574637716604043 2480000
766.324 0.001566819238341746 2490000
769.3440000000001 0.001558565268307114 2500000
772.364 0.001552701047911638 2510000
775.3760000000001 0.001544965144339837 2520000
778.381 0.001536844959255749 2530000
781.5650000000001 0.001530898271703352 2540000
784.5690000000001 0.001525584167582854 2550000
787.557 0.001518775988857499 2560000
790.5410000000001 0.001513977407887884 2570000
793.5260000000001 0.001508743313920758 2580000
796.8340000000001 0.001502873146746826 2590000
799.87 0.001496163731977469 2600000
803.122 0.001488868129236086 2610000
806.0740000000001 0.001482778879082387 2620000
808.9030000000001 0.001478104621801989 2630000
811.907 0.001473826209892654 2640000
814.9190000000001 0.001469375012270372 2650000
817.975 0.001467086877674918 2660000
820.991 0.001463216755111798 2670000
824.023 0.001461441617348597 2680000
827.2240000000002 0.001457847968000288 2690000
830.2560000000001 0.001453674581703484 2700000
833.248 0.00144809308858892 2710000
836.2520000000001 0.001444445476293884 2720000
839.2520000000001 0.001440472537061108 2730000
842.2610000000001 0.001437471864820874 2740000
845.2810000000001 0.001439031693150897 2750000
848.3570000000001 0.001436643879727927 2760000
851.561 0.001432927830510216 2770000
854.609 0.001429614782699493 2780000
857.6660000000001 0.001424219812863112 2790000
860.7140000000001 0.001420148971464945 2800000
863.71 0.001416410475181756 2810000
866.706 0.001410416071645398 2820000
869.6900000000001 0.001404879589009774 2830000
872.6500000000002 0.001399289369425376 2840000
875.879 0.001393847603240816 2850000
878.899 0.001389494501855287 2860000
881.951 0.001384882848375661 2870000
885.0310000000001 0.001382532525329422 2880000
888.0350000000001 0.001378615286514644 2890000
891.0200000000001 0.001374884843339417 2900000
894.0160000000002 0.001372278713272432 2910000
897.2360000000002 0.001369603340538553 2920000
900.2240000000002 0.001365824931376511 2930000
903.2400000000002 0.001363591878447814 2940000
906.2730000000001 0.001360260615995535 2950000
909.3130000000002 0.001357547000849804 2960000
912.3290000000003 0.001352762305560361 2970000
915.3410000000001 0.001346147190977699 2980000
918.3130000000002 0.001340652226624266 2990000
921.4860000000001 0.001335339705296504 3000000
924.47 0.001331700173684307 3010000
927.478 0.001325940628806044 3020000
930.518 0.001319059240519494 3030000
933.5740000000001 0.001314010145821579 3040000
936.634 0.001307725366347142 3050000
939.675 0.001302147450715555 3060000
942.7069999999999 0.001297450159861233 3070000
945.875 0.001292960156620854 3080000
948.899 0.001288408072675006 3090000
951.915 0.00128414411876431 3100000
954.9680000000001 0.001280710922608933 3110000
957.984 0.001276585196298597 3120000
961.052 0.001273071611377252 3130000
964.1040000000002 0.001267333228493803 3140000
967.3440000000001 0.001263322618842856 3150000
970.353 0.001257972609670314 3160000
973.2610000000001 0.001252529794680611 3170000
976.301 0.00124760506378383 3180000
979.3610000000001 0.001242892009574499 3190000
982.5410000000001 0.001237036702437709 3200000
985.5380000000001 0.001234645118208248 3210000
988.5139999999999 0.001232887659929159 3220000
991.7739999999999 0.001230763071917899 3230000
994.826 0.001230153148621916 3240000
997.9019999999999 0.00122793873093116 3250000
1000.923 0.001223287832680735 3260000
1003.999 0.001218028367480268 3270000


==> figs/data/webkb-washington-r5-c6-mh-i5-gor-2-400_kld.dat <==
Time KLD Samples
6.956 0.2272771853656786 10000
9.385000000000002 0.1652442449933469 20000
12.045 0.1280582003814272 30000
14.721 0.1022110020734327 40000
17.469 0.08541780464656448 50000
20.197 0.07201965233747702 60000
22.889 0.06153579289951091 70000
25.51 0.05391578869184056 80000
28.238 0.04831890269482823 90000
30.946 0.04384428754223822 100000
34.138 0.04027952556659375 110000
36.938 0.03681374123893742 120000
39.53400000000001 0.03382141841300036 130000
42.267 0.03123623711317864 140000
44.619 0.02899600583509927 150000
47.171 0.02707423615324723 160000
49.739 0.02559170455453592 170000
52.431 0.02428702374006541 180000
54.93899999999999 0.02328502077528187 190000
57.552 0.0222788968697945 200000
60.12 0.02125212898115737 210000
62.44 0.02020766928264399 220000
64.968 0.01943014900639375 230000
67.464 0.01862871994909762 240000
70.06399999999999 0.01788455161976151 250000
72.36399999999999 0.01722432747046769 260000
74.88900000000001 0.01640162233121312 270000
77.389 0.01567411221106882 280000
79.70100000000001 0.01509224016335368 290000
82.16900000000003 0.01458068111611574 300000
84.685 0.01405504834316511 310000
86.985 0.01365576821917174 320000
89.48599999999999 0.0132840238377646 330000
92.042 0.01292467204373696 340000
94.602 0.01255485320550913 350000
96.93399999999998 0.01221865236897545 360000
99.46199999999999 0.01196215113166172 370000
102.002 0.0116668642437927 380000
104.298 0.01140672513427629 390000
106.831 0.01112883511209184 400000
109.287 0.01081059132394025 410000
111.547 0.01059295625148815 420000
114.003 0.01036435295115489 430000
116.491 0.01012601477732886 440000
118.799 0.00992004239438009 450000
121.296 0.009761003372538732 460000
123.836 0.009544564403189241 470000
126.392 0.00932233674840916 480000
128.676 0.009129693269657709 490000
131.148 0.008933314958278361 500000
133.688 0.008728707606278955 510000
135.988 0.008534873148129327 520000
138.497 0.008367491547108011 530000
141.005 0.008237159083338427 540000
143.305 0.008071366729778083 550000
145.857 0.007905213257308964 560000
148.377 0.007753026905734624 570000
150.705 0.007621468724139232 580000
153.23 0.007497624784592031 590000
155.778 0.007371952285751581 600000
158.058 0.007261752988625153 610000
160.5820000000001 0.007148557622370962 620000
163.062 0.00703590936352907 630000
165.562 0.006919111419928393 640000
167.846 0.006831965655111515 650000
170.335 0.006738195228802444 660000
172.839 0.006660986331631143 670000
175.115 0.006587262499894581 680000
177.639 0.006515976873812764 690000
180.171 0.00641764499496501 700000
182.435 0.006338750058618645 710000
184.932 0.006273910012141309 720000
187.432 0.006193192204723703 730000
189.784 0.006111110467663174 740000
192.272 0.006027929246401782 750000
194.82 0.005925926446516557 760000
197.348 0.005857367278373577 770000
199.644 0.005780507192892437 780000
202.161 0.005724059356573953 790000
204.649 0.005647726550556075 800000
206.945 0.005567157776633734 810000
209.429 0.005503184036491768 820000
212.681 0.005455341664775527 830000
214.961 0.005403841557822566 840000
217.69 0.005342954068259249 850000
220.198 0.00528368680234649 860000
222.534 0.005225462864872027 870000
225.034 0.005173729383258585 880000
227.546 0.005125718922651003 890000
229.818 0.005073446112210204 900000
232.37 0.005007180048158134 910000
234.883 0.004947449206813869 920000
237.391 0.004885910722830501 930000
239.6950000000001 0.004846014014832844 940000
242.187 0.004813152198393534 950000
244.687 0.004769008481304284 960000
246.951 0.004722426005753271 970000
249.452 0.004675320636175749 980000
251.956 0.004636151496161697 990000
254.264 0.004586720403428138 1000000
256.768 0.00453330599180454 1010000
259.356 0.004477018740265485 1020000
261.664 0.004442167913147011 1030000
264.168 0.004393888431489036 1040000
266.653 0.004339403672461688 1050000
269.185 0.004288523285770051 1060000
271.645 0.004246271352848549 1070000
274.133 0.004212593685367682 1080000
276.6129999999999 0.004186242265156051 1090000
278.929 0.00415764572479929 1100000
281.422 0.004132496753758787 1110000
283.9300000000001 0.004103684977004024 1120000
286.246 0.004063387450834476 1130000
288.75 0.004022703877894934 1140000
291.23 0.003979820080615332 1150000
293.526 0.003942108468009747 1160000
296.022 0.003905968649905306 1170000
298.563 0.00387276234094183 1180000
300.8750000000001 0.003839683076503784 1190000
303.371 0.003813221551407744 1200000
305.883 0.003791563365276292 1210000
308.159 0.003766728990741001 1220000
310.643 0.003751048635335879 1230000
313.1480000000001 0.003726719343569284 1240000
315.66 0.003694693031628774 1250000
317.9920000000001 0.003669003813219618 1260000
320.528 0.003646185396970845 1270000
323.0160000000001 0.003616698126004857 1280000
325.3200000000001 0.003583941930321679 1290000
327.8480000000001 0.003557042969567218 1300000
330.421 0.003524453280389246 1310000
332.733 0.003497971970633345 1320000
335.209 0.003479810755249885 1330000
337.713 0.003449171998178379 1340000
339.989 0.003423425958099733 1350000
342.525 0.003397758834679976 1360000
345.09 0.00337201122125595 1370000
347.626 0.00334825229678248 1380000
349.9940000000001 0.003329498178670511 1390000
352.518 0.003304083656846958 1400000
355.058 0.00328094015589586 1410000
357.406 0.00325518744261683 1420000
359.9300000000001 0.003230310769286747 1430000
362.463 0.003202210620054628 1440000
364.751 0.003176444128541391 1450000
367.223 0.003157748485907503 1460000
369.699 0.003142615600993107 1470000
372.139 0.003117533767198033 1480000
374.631 0.003095030267472075 1490000
377.132 0.003071515114346443 1500000
379.432 0.003059057484675115 1510000
381.888 0.003037293722770416 1520000
384.436 0.003015225338787537 1530000
386.964 0.002990296250850382 1540000
389.312 0.002976654866538302 1550000
391.92 0.002951504275865004 1560000
394.437 0.002929525246667618 1570000
396.721 0.002904854514503643 1580000
399.237 0.002884170576923988 1590000
401.717 0.002869552371137218 1600000
404.237 0.002854047695842637 1610000
406.753 0.002838759371416562 1620000
409.25 0.002828263939118353 1630000
411.55 0.002825354401888591 1640000
414.046 0.002821242891251732 1650000
416.5940000000001 0.002810601803626887 1660000
418.8820000000001 0.002800499856589901 1670000
421.374 0.002784793480214954 1680000
423.902 0.00277433015360109 1690000
426.443 0.002756880210137134 1700000
428.739 0.002743541958253602 1710000
431.247 0.002732249896568791 1720000
433.763 0.002717100535866535 1730000
436.107 0.002701307657728262 1740000
438.647 0.002688646150099945 1750000
441.212 0.00267642630196593 1760000
443.52 0.002665550396407393 1770000
446.044 0.002651974140116271 1780000
448.5720000000001 0.002638192089266655 1790000
450.9080000000001 0.002622215649954068 1800000
453.4400000000001 0.002602103061198819 1810000
455.9240000000001 0.002587131187573408 1820000
458.413 0.002578448137693962 1830000
460.7090000000001 0.002561733611471389 1840000
463.2330000000001 0.002545300790658393 1850000
465.793 0.002530773742068745 1860000
468.093 0.0025147479516579 1870000
470.581 0.002498701109629449 1880000
473.114 0.002484862805467093 1890000
475.414 0.00247488209007309 1900000
477.874 0.002462938886427762 1910000
480.378 0.002451716530179839 1920000
482.7260000000001 0.002440841373744436 1930000
485.2100000000001 0.002431495606409114 1940000
487.7180000000001 0.002422638395926999 1950000
490.2190000000001 0.002412112996661978 1960000
492.531 0.002398623300751709 1970000
495.091 0.002384557633747435 1980000
497.627 0.00236846962736066 1990000
499.9109999999999 0.00235592877511142 2000000
502.4069999999999 0.002343797423298824 2010000
504.903 0.002332407339891535 2020000
507.236 0.002322855901247633 2030000
509.732 0.002313973473287752 2040000
512.1999999999999 0.002305573972562269 2050000
514.484 0.002298618684723251 2060000
517.0000000000001 0.002293145858801747 2070000
519.472 0.002287015192391601 2080000
521.7929999999999 0.002279676501982768 2090000
524.285 0.002272761831612248 2100000
526.785 0.00226452027827776 2110000
529.3130000000001 0.002253302938357477 2120000
531.621 0.002240241965202008 2130000
534.1009999999999 0.002230498239233289 2140000
536.609 0.00222501818529613 2150000
538.8819999999999 0.002221598892869406 2160000
541.4019999999999 0.002212685259774655 2170000
543.9060000000001 0.002204560525624036 2180000
546.198 0.002197808704695039 2190000
548.686 0.002189874208319869 2200000
551.2059999999999 0.002181008322895464 2210000
553.4989999999999 0.00217273707169717 2220000
556.0309999999999 0.002163941749777969 2230000
558.5269999999999 0.002158276079326608 2240000
561.0310000000001 0.002147400113882719 2250000
563.3470000000001 0.00213895710922743 2260000
565.8589999999999 0.002128860154371789 2270000
568.415 0.002116931668511797 2280000
570.724 0.002108524984250227 2290000
573.244 0.002101536353189151 2300000
575.7959999999999 0.002093095857296667 2310000
578.136 0.002083591594240154 2320000
580.6360000000001 0.002071084791748833 2330000
583.1800000000001 0.002060644977250878 2340000
585.5210000000001 0.002051500004065657 2350000
588.029 0.002043230353732366 2360000
590.5410000000001 0.00203380680905175 2370000
592.8570000000001 0.002024421954402032 2380000
595.349 0.002018242269055464 2390000
597.8330000000001 0.002011033303620402 2400000
600.357 0.002001703508978261 2410000
602.6859999999999 0.001993622970820997 2420000
605.274 0.001983270770855834 2430000
607.778 0.001974863407220598 2440000
610.086 0.001968783998018353 2450000
612.6220000000001 0.001961488596772339 2460000
615.098 0.001953030326657437 2470000
617.403 0.001946491139050873 2480000
619.9350000000001 0.001935628282135422 2490000
622.4790000000002 0.001929864192858121 2500000
624.759 0.001922909855400574 2510000
627.2549999999999 0.001920194350149192 2520000
629.759 0.001912640490095887 2530000
632.091 0.001904973072305022 2540000
634.6000000000001 0.001896931297696335 2550000
637.1080000000001 0.00189321971925 2560000
639.6240000000001 0.00188734159288972 2570000
641.9320000000002 0.001878173661081757 2580000
644.4240000000001 0.001869019754893054 2590000
646.9280000000002 0.001862751456961396 2600000
649.2010000000001 0.001853762190206104 2610000
651.7170000000001 0.001847809385544084 2620000
654.2010000000001 0.001840258391355782 2630000
656.4930000000002 0.001831855564931235 2640000
659.013 0.00182382821144732 2650000
661.485 0.001816332757596211 2660000
663.793 0.001810986661440035 2670000
666.2619999999999 0.001805927916537229 2680000
668.7379999999999 0.001801176467601511 2690000
671.2099999999999 0.001795533754136422 2700000
673.4739999999999 0.0017903692262668 2710000
675.95 0.001783957544018018 2720000
678.4979999999999 0.001778175614139169 2730000
680.7860000000001 0.001773116253108169 2740000
683.2909999999999 0.001766806901972333 2750000
685.771 0.001763078377135922 2760000
688.063 0.001758793005125924 2770000
690.611 0.001752817617715657 2780000
693.099 0.001744832333667546 2790000
695.4110000000001 0.001737910634009208 2800000
697.9119999999999 0.001731177387009496 2810000
700.3920000000001 0.001727945056450717 2820000
702.676 0.001719299662680222 2830000
705.1680000000001 0.001713584678889052 2840000
707.6880000000001 0.001706179701792951 2850000
710.236 0.001699352935005928 2860000
712.5240000000001 0.001690186718277232 2870000
714.9930000000001 0.001682226861821964 2880000
717.465 0.001674484114075993 2890000
719.7330000000001 0.001668327925624063 2900000
722.253 0.001662952849689945 2910000
724.701 0.001656315215616718 2920000
727.021 0.001649064221517381 2930000
729.55 0.001646874934854773 2940000
732.314 0.001640328533287603 2950000
734.6539999999999 0.001632403855444077 2960000
737.198 0.001625577635236008 2970000
739.7139999999999 0.001621109173062187 2980000
742.026 0.001616142314585627 2990000
744.5099999999999 0.001608892962442234 3000000
746.9989999999998 0.001602728984445409 3010000
749.4949999999999 0.001599025520494241 3020000
751.8109999999999 0.00159224018946154 3030000
754.3309999999999 0.001587069283693053 3040000
756.8629999999999 0.001582872295817619 3050000
759.151 0.001575495882768961 3060000
761.668 0.001566722293894323 3070000
764.2119999999999 0.001559694783901036 3080000
766.5119999999999 0.001555242960144342 3090000
769.02 0.001551569919444909 3100000
771.54 0.001547144228078282 3110000
773.856 0.00154151909165028 3120000
776.356 0.001537425646722604 3130000
778.857 0.001532520212326452 3140000
781.3689999999999 0.001528303613843286 3150000
783.665 0.001523954333999562 3160000
786.169 0.001521135504843195 3170000
788.677 0.001515949283455824 3180000
790.953 0.001511428576943995 3190000
793.438 0.001505788995003259 3200000
795.9299999999999 0.001501786151860747 3210000
798.1859999999999 0.001495508808619142 3220000
800.726 0.001492190574242177 3230000
803.25 0.001487028091201288 3240000
805.4619999999999 0.001483320681124266 3250000
807.846 0.001480289818453835 3260000
811.163 0.001475211605613845 3270000
813.419 0.001472508839126929 3280000
815.915 0.00147008126707494 3290000
818.371 0.001465512162083556 3300000
820.9109999999999 0.001460866078785959 3310000
823.2470000000001 0.001456873855504684 3320000
825.772 0.001452862510501524 3330000
828.2600000000001 0.001449061161940213 3340000
830.5760000000001 0.001446568445602566 3350000
833.1320000000001 0.001447145225666235 3360000
835.636 0.001444665965167099 3370000
837.976 0.001440903312834086 3380000
840.508 0.001439482578946533 3390000
842.9930000000001 0.001435862367569978 3400000
845.253 0.00143481940153539 3410000
847.705 0.001430522816987167 3420000
850.1850000000001 0.001426037425124976 3430000
852.4930000000001 0.001422025002014978 3440000
854.9770000000001 0.001417358901529804 3450000
857.522 0.001413678075601954 3460000
860.0140000000001 0.001409670925791089 3470000
862.3100000000001 0.001403968489266078 3480000
864.814 0.00139843932436344 3490000
867.3380000000001 0.001396074226136033 3500000
869.678 0.001392202253730756 3510000
872.2380000000001 0.001392013112297298 3520000
874.751 0.001389599506905396 3530000
877.059 0.00138636107241104 3540000
879.5870000000001 0.001382042427234739 3550000
882.087 0.001377142162772954 3560000
884.391 0.001373279947697129 3570000
886.8950000000001 0.001370238875130558 3580000
889.428 0.001368335024642847 3590000
891.7440000000001 0.001365491012000691 3600000
894.244 0.001361704903233424 3610000
896.7520000000002 0.001356344650746595 3620000
899.2760000000002 0.00135266564726259 3630000
901.5400000000001 0.001347056727426502 3640000
904.0480000000002 0.001342753549996734 3650000
906.533 0.001339817584522462 3660000
908.8290000000001 0.001336208657700756 3670000
911.2850000000001 0.001334129892321841 3680000
913.7450000000001 0.00132855953680624 3690000
916.0490000000001 0.001325311952103827 3700000
918.5530000000001 0.001322173382195985 3710000
921.0580000000001 0.001318797303140075 3720000
923.378 0.001316052736612779 3730000
925.89 0.001312398084180314 3740000
928.398 0.001308230890282226 3750000
930.734 0.00130554619696205 3760000
933.246 0.001301449623203834 3770000
935.7620000000001 0.001298610429406204 3780000
938.271 0.001296739677287168 3790000
940.6469999999999 0.001294627546580605 3800000
943.1469999999999 0.001291020850225319 3810000
945.6709999999999 0.00128742765714455 3820000
947.947 0.001284296786570728 3830000
950.467 0.001280943613172806 3840000
953.02 0.001278127329973393 3850000
955.3400000000001 0.001276385484237131 3860000
957.876 0.001275111117596608 3870000
960.3600000000001 0.001272174589007076 3880000
962.7600000000001 0.001269047608812886 3890000
965.2520000000001 0.001265452966240267 3900000
967.8040000000001 0.001263099925120334 3910000
970.1370000000001 0.001259336351128627 3920000
972.9570000000001 0.001255809507679088 3930000
975.481 0.001252536982934702 3940000
978.009 0.001249335862292555 3950000
980.345 0.001245746115433689 3960000
982.8610000000001 0.001243620900217483 3970000
985.386 0.001241195196711661 3980000
987.7019999999999 0.001239823866876294 3990000
990.242 0.001239247102339016 4000000
992.7699999999999 0.001236835728204703 4010000
995.082 0.001233502258552263 4020000
997.602 0.001229553823304846 4030000
1000.098 0.001225116006676845 4040000
1002.399 0.001221164782584731 4050000
1004.875 0.001216318373881732 4060000


==> figs/data/webkb-washington-r5-c6-rao_kld.dat <==
Time KLD Samples
5.948000000000001 0.1278815521424855 10000
7.268000000000001 0.08316975796009118 20000
8.720000000000001 0.0639848222250101 30000
10.228 0.05329882800239227 40000
11.772 0.04691906458775411 50000
13.336 0.0427692081597898 60000
14.892 0.04030098905212931 70000
16.444 0.03859989168215629 80000
18 0.03728051557890277 90000
19.544 0.03605739777698219 100000
21.109 0.03501684135807918 110000
22.685 0.03424249454170615 120000
24.221 0.03363544716564035 130000
25.741 0.0331789733191595 140000
27.261 0.03284854020257264 150000
28.805 0.03250684909469166 160000
30.341 0.03220305247512395 170000
31.997 0.03194261020253688 180000
33.52500000000001 0.03170319207735552 190000
35.07700000000001 0.03149161737532068 200000
36.597 0.03135028351734999 210000
38.114 0.0312081712320655 220000
39.702 0.03104606867650102 230000
41.25000000000001 0.03088658743012735 240000
42.754 0.03077319731333812 250000
44.28600000000001 0.03065148181624693 260000
45.83800000000001 0.03055656327343773 270000
47.386 0.03047224569255861 280000
48.93000000000001 0.03039198816619109 290000
50.482 0.03030006117841523 300000
52.07400000000001 0.03018165926680271 310000
53.659 0.03007468637973072 320000
55.239 0.02999204010285239 330000
56.803 0.02995013039874686 340000
58.355 0.02989043931885374 350000
59.867 0.02984250646931163 360000
61.399 0.0297920835744025 370000
62.939 0.02975714257681719 380000
64.595 0.02971540211295201 390000
66.12700000000001 0.02967570851875757 400000
67.65899999999999 0.02966006127474922 410000
69.212 0.02964334100874292 420000
70.788 0.02962849599924247 430000
72.33199999999999 0.02961970857529915 440000
73.90400000000001 0.02960903081005525 450000
75.43600000000001 0.02957681829145478 460000
77.01600000000001 0.02953629617959753 470000
78.568 0.0295058087666936 480000
80.12400000000001 0.02948398921718551 490000
81.65200000000002 0.0294699940525241 500000
83.20400000000001 0.02945209407262451 510000
84.74000000000001 0.02943508502169083 520000
86.26900000000002 0.02942147648375043 530000
87.81699999999999 0.02940738368655933 540000
89.40100000000001 0.0293768630901772 550000
90.94900000000001 0.02935051746253102 560000
92.53700000000001 0.02932135573292828 570000
94.105 0.02929545530919843 580000
95.66500000000001 0.02927956291339096 590000
97.34100000000001 0.02926472770241804 600000
98.88500000000001 0.02925314061641504 610000
100.397 0.02924130790982446 620000
101.914 0.02921842453426265 630000
103.422 0.02920176624966107 640000
104.966 0.0291875844324237 650000
106.506 0.02917839131717292 660000
108.058 0.02917473374767949 670000
109.626 0.02917346093273 680000
111.19 0.02915494039040457 690000
112.73 0.02914570162769037 700000
114.27 0.02914166366866156 710000
115.838 0.02913850009131429 720000
117.451 0.02913509133801019 730000
119.067 0.02913288498090129 740000
120.647 0.02912780209903578 750000
122.247 0.02911535112484205 760000
123.831 0.02910968713673639 770000
125.403 0.02910470154994286 780000
127.083 0.02909491142478437 790000
128.627 0.02908216143201245 800000
130.179 0.02907988797077011 810000
131.739 0.02908175813031756 820000
133.296 0.02908200726032869 830000
134.86 0.0290821570788302 840000
136.392 0.02907965716769675 850000
137.924 0.02907298084191109 860000
139.48 0.02906653079808402 870000
141.052 0.02906144990413884 880000
142.596 0.02905812758969453 890000
144.124 0.0290485967438855 900000
145.62 0.02903349696158587 910000
147.168 0.02902232943067865 920000
148.692 0.02901203552931348 930000
150.213 0.02900226010523253 940000
151.753 0.02899185759107811 950000
153.297 0.02898891371950451 960000
154.817 0.02898747001879791 970000
156.321 0.02898064621265652 980000
157.865 0.02897996273924971 990000
159.513 0.02897365212645881 1000000
161.029 0.02896823759246143 1010000
162.597 0.02896227050175733 1020000
164.137 0.02895805514513269 1030000
165.726 0.02895427506046194 1040000
167.302 0.02895251225510008 1050000
168.87 0.02895219296141334 1060000
170.45 0.02895359173462022 1070000
172.038 0.02895608700365642 1080000
173.598 0.02895069163289699 1090000
175.166 0.02895069608384554 1100000
176.73 0.02894654944668939 1110000
178.286 0.02894321210371907 1120000
179.834 0.02894053259060742 1130000
181.415 0.02893897267180288 1140000
182.967 0.02893423959749762 1150000
184.559 0.02893206548500363 1160000
186.107 0.02892807686510119 1170000
187.683 0.02892522572052097 1180000
189.251 0.02892506088115745 1190000
190.931 0.02892473659393479 1200000
192.503 0.02892176033151828 1210000
194.075 0.02891805886450295 1220000
195.611 0.0289172337992076 1230000
197.188 0.02892175443562416 1240000
198.752 0.02892174030247394 1250000
200.292 0.02891966469768067 1260000
201.848 0.0289206520272079 1270000
203.428 0.02892051871959209 1280000
204.952 0.02891833646132393 1290000
206.5 0.02891367340201182 1300000
208.044 0.02890674525925118 1310000
209.6 0.02890604039570061 1320000
211.136 0.02890330233759506 1330000
212.664 0.02890382095944701 1340000
214.221 0.028903439685036 1350000
215.789 0.02890203715248797 1360000
217.361 0.02889955371012163 1370000
218.909 0.0288983360748664 1380000
220.477 0.02889642776710424 1390000
222.009 0.02889469566583722 1400000
223.669 0.02889187585874508 1410000
225.189 0.02888866353172371 1420000
226.709 0.02889148151539116 1430000
228.241 0.02888956150470764 1440000
229.77 0.02889558855136015 1450000
231.358 0.02889647216710556 1460000
232.902 0.02889457616129565 1470000
234.43 0.02889260910173282 1480000
235.958 0.02889084292717082 1490000
237.498 0.02889070027021148 1500000
239.026 0.02889046142682523 1510000
240.59 0.02888745551787029 1520000
242.142 0.02888292410179897 1530000
243.674 0.02887912388547531 1540000
245.207 0.02887259432235745 1550000
246.735 0.02887002611764883 1560000
248.279 0.02886597179693467 1570000
249.823 0.02886815298703436 1580000
251.379 0.028868907561736 1590000
252.939 0.02886804756331747 1600000
254.591 0.02886710219929462 1610000
256.115 0.02886584300972066 1620000
257.671 0.02886462410451816 1630000
259.187 0.02886571126650123 1640000
260.707 0.02886289663341926 1650000
262.192 0.02886151582382124 1660000
263.7 0.02885962666310373 1670000
265.188 0.02885320665863936 1680000
266.736 0.02884961167552616 1690000
268.272 0.02884822200584672 1700000
269.836 0.02884518850533972 1710000
271.404 0.02884485046758628 1720000
272.972 0.02884307694151641 1730000
274.512 0.02883933723028686 1740000
276.036 0.02883804728714811 1750000
277.609 0.02883837279876244 1760000
279.185 0.02883728611001745 1770000
280.765 0.02883551895347374 1780000
282.3049999999999 0.02883357365976023 1790000
283.837 0.02883116865911145 1800000
285.381 0.02882662415078462 1810000
287.0409999999999 0.02882201712741763 1820000
288.549 0.02882063169775901 1830000
290.109 0.02882235768185281 1840000
291.633 0.02882221790437127 1850000
293.174 0.02882096303990111 1860000
294.726 0.0288190579004329 1870000
296.27 0.02881602290582724 1880000
297.83 0.02881470714939839 1890000
299.374 0.02881187821843262 1900000
300.902 0.02881151622614678 1910000
302.462 0.02881107068923594 1920000
303.97 0.02880553462907195 1930000
305.51 0.0288040655161212 1940000
307.0700000000001 0.02880467502899218 1950000
308.626 0.02880385297764912 1960000
310.183 0.02880316782919804 1970000
311.727 0.02880037490525354 1980000
313.2550000000001 0.02879593541687382 1990000
314.835 0.0287910613207319 2000000
316.3870000000001 0.02878882023139585 2010000
317.919 0.02878671541876802 2020000
319.575 0.02878432400504535 2030000
321.107 0.02878246904591341 2040000
322.651 0.0287820110979837 2050000
324.175 0.0287816817838885 2060000
325.7480000000001 0.02877970332676439 2070000
327.2880000000001 0.02877675803201649 2080000
328.8560000000001 0.02877543204863512 2090000
330.4040000000001 0.02877499990805412 2100000
331.968 0.02877543083410731 2110000
333.5 0.02877477287545937 2120000
335.0479999999999 0.02877061238237994 2130000
336.6 0.0287681641740611 2140000
338.132 0.02876483868270319 2150000
339.6559999999999 0.02876209702839949 2160000
341.173 0.02875644876745386 2170000
342.701 0.02875279473255957 2180000
344.225 0.02874837919799872 2190000
345.765 0.02874573310730178 2200000
347.321 0.02874557747500292 2210000
348.893 0.0287429174445827 2220000
350.565 0.02873939704368799 2230000
352.113 0.02873666363431307 2240000
353.653 0.02873409958009147 2250000
355.165 0.02873157192337334 2260000
356.705 0.02872620063920308 2270000
358.2620000000001 0.02872092644493283 2280000
359.806 0.0287160128492008 2290000
361.358 0.02871419639274968 2300000
362.898 0.0287130060365174 2310000
364.4540000000001 0.02871181037363267 2320000
366.014 0.0287087977512729 2330000
367.59 0.02870812730709017 2340000
369.134 0.02870876647660236 2350000
370.682 0.02871064440734827 2360000
372.25 0.02871128367208766 2370000
373.811 0.02870995962964878 2380000
375.359 0.02870811933600344 2390000
376.9069999999999 0.02870918458735885 2400000
378.451 0.02870906028028867 2410000
380.003 0.02870815620701136 2420000
381.5309999999999 0.02870567252493446 2430000
383.1949999999999 0.02870460650073823 2440000
384.723 0.0287025553312988 2450000
386.271 0.02870014475192795 2460000
387.811 0.02869924790205161 2470000
389.344 0.0286964088472025 2480000
390.86 0.02869449363691723 2490000
392.444 0.02869482162972727 2500000
394.004 0.02869413634761631 2510000
395.548 0.02869266570612463 2520000
397.092 0.02869092233282422 2530000
398.604 0.02868957125807321 2540000
400.18 0.02868804457132909 2550000
401.716 0.02868601408267775 2560000
403.24 0.02868598284168822 2570000
404.8049999999999 0.02868547867014191 2580000
406.3489999999999 0.02868392393330248 2590000
407.913 0.0286829199564495 2600000
409.453 0.02868272366764454 2610000
411.025 0.02868446351558735 2620000
412.569 0.02868497591979366 2630000
414.117 0.02868432429811572 2640000
415.801 0.02868652045653106 2650000
417.353 0.02869028929009625 2660000
418.897 0.02869124758165795 2670000
420.453 0.02869112175642577 2680000
421.982 0.02868950648480003 2690000
423.522 0.02868659603110761 2700000
425.0620000000001 0.02868590652270403 2710000
426.6300000000001 0.02868577875721668 2720000
428.1900000000001 0.02868597041463528 2730000
429.738 0.02868497929125809 2740000
431.2620000000001 0.02868447299016905 2750000
432.77 0.02868175290656406 2760000
434.3100000000001 0.02868066473302553 2770000
435.854 0.02868089345116946 2780000
437.419 0.02868173204583459 2790000
438.963 0.02868221400635104 2800000
440.535 0.02868296678544177 2810000
442.087 0.02868164014031889 2820000
443.6390000000001 0.02867971594016163 2830000
445.227 0.02867778318431286 2840000
446.775 0.02867478428588142 2850000
448.451 0.02867463606379424 2860000
449.967 0.02867682899459386 2870000
451.539 0.02867705803920269 2880000
453.08 0.02867827412873244 2890000
454.6480000000001 0.02867872708069828 2900000
456.1480000000001 0.02867776132061549 2910000
457.7320000000001 0.02867925214987131 2920000
459.328 0.02868045659517446 2930000
460.864 0.02867888494522305 2940000
462.4280000000001 0.02867913601431614 2950000
463.948 0.02867931971499722 2960000
465.552 0.02867929156260455 2970000
467.092 0.02867897072210746 2980000
468.636 0.02867727704909697 2990000
470.1849999999999 0.0286760972137524 3000000
471.713 0.02867557059794565 3010000
473.249 0.02867435815562714 3020000
474.801 0.02867344341630783 3030000
476.345 0.02867405513967873 3040000
477.873 0.02867137639325075 3050000
479.453 0.02867151963447012 3060000
481.109 0.02867076381345928 3070000
482.6329999999999 0.02867086459667637 3080000
484.1729999999999 0.02866971712425724 3090000
485.702 0.02866782525319476 3100000
487.254 0.02866646901988017 3110000
488.806 0.02866578254747702 3120000
490.374 0.02866408955069495 3130000
491.926 0.02866346389439189 3140000
493.458 0.02866362365449443 3150000
494.998 0.02866419828601487 3160000
496.554 0.02866230298791132 3170000
498.086 0.02866025101115332 3180000
499.638 0.02865967935384882 3190000
501.203 0.02865766929623844 3200000
502.775 0.02865662142127097 3210000
504.319 0.02865685694168466 3220000
505.847 0.02865649491551166 3230000
507.407 0.02865563921162519 3240000
508.9709999999999 0.02865675135355798 3250000
510.5309999999999 0.02865810288012053 3260000
512.183 0.02865693079136877 3270000
513.679 0.02865343519439219 3280000
515.1949999999999 0.02865103550019562 3290000
516.7190000000001 0.02864928739111938 3300000
518.2360000000001 0.02864778693025712 3310000
519.784 0.02864750638595124 3320000
521.3040000000001 0.0286468273446947 3330000
522.812 0.02864564773142237 3340000
524.3280000000001 0.02864511669660956 3350000
525.86 0.02864238314756727 3360000
527.4200000000001 0.02864008694292111 3370000
528.948 0.02863796123836796 3380000
530.5040000000001 0.02863565564116966 3390000
532.072 0.02863432298665468 3400000
533.653 0.02863446634248232 3410000
535.2249999999999 0.02863552431670992 3420000
536.761 0.02863597431296584 3430000
538.3409999999999 0.02863703904764982 3440000
539.917 0.02863803391893743 3450000
541.509 0.02863770003412911 3460000
543.0889999999999 0.02863769605960083 3470000
544.649 0.02863718145424666 3480000
546.365 0.02863728376760852 3490000
547.937 0.02863594391309264 3500000
549.478 0.02863529139587153 3510000
551.01 0.02863441074576653 3520000
552.558 0.02863243327015848 3530000
554.1260000000001 0.02863317798200817 3540000
555.678 0.02863530444598485 3550000
557.226 0.0286364913240157 3560000
558.75 0.02863586341444308 3570000
560.274 0.02863659397576794 3580000
561.794 0.02863722446888843 3590000
563.322 0.02863690603364435 3600000
564.8589999999999 0.02863626666568372 3610000
566.371 0.02863328811246806 3620000
567.883 0.02863059988855264 3630000
569.427 0.0286287123062023 3640000
571.0029999999999 0.02862714133252039 3650000
572.5309999999999 0.0286251028755468 3660000
574.083 0.02862512503136365 3670000
575.619 0.02862527777265556 3680000
577.2709999999998 0.02862360162731519 3690000
578.7869999999999 0.02862222890023564 3700000
580.3069999999999 0.02862141568742929 3710000
581.876 0.02861973592436055 3720000
583.428 0.02861872076565398 3730000
584.976 0.02861735258444233 3740000
586.52 0.02861657480229081 3750000
588.0600000000001 0.02861620066641033 3760000
589.604 0.02861763885003268 3770000
591.1560000000001 0.02861854363455061 3780000
592.6800000000001 0.02861901254770872 3790000
594.2400000000001 0.02861868614145349 3800000
595.768 0.02861766221350498 3810000
597.3210000000001 0.02861779296190734 3820000
598.8290000000001 0.02861576597515737 3830000
600.341 0.02861307139395727 3840000
601.865 0.02861124960469469 3850000
603.393 0.02860946438474268 3860000
604.941 0.02860789389472106 3870000
606.5050000000001 0.02860837634221196 3880000
608.1730000000001 0.02860821854833435 3890000
609.7330000000001 0.0286089954515922 3900000
611.321 0.02861000886835061 3910000
612.878 0.02861116321013716 3920000
614.398 0.02861245381986338 3930000
615.962 0.02861342953829713 3940000
617.4860000000001 0.02861364530665091 3950000
619.002 0.02861390527950645 3960000
620.518 0.02861327590104063 3970000
622.0940000000001 0.02861308541582935 3980000
623.6540000000001 0.02861284767142211 3990000
625.2180000000001 0.02861256364475547 4000000
626.7540000000001 0.02861241370935179 4010000
628.3180000000001 0.02861137379537814 4020000
629.875 0.02861094985913964 4030000
631.415 0.02860974658838776 4040000
632.947 0.0286093326811928 4050000
634.5509999999999 0.02860845423908744 4060000
636.115 0.02860984336557203 4070000
637.663 0.02861136202570096 4080000
639.2189999999999 0.02861132898086067 4090000
640.875 0.028610168940461 4100000
642.4110000000001 0.028610173054641 4110000
643.987 0.02861059391904364 4120000
645.5400000000001 0.02861025417310747 4130000
647.1080000000002 0.02860903028506418 4140000
648.6320000000001 0.02860745147788897 4150000
650.1920000000001 0.02860602734346165 4160000
651.764 0.02860471846035712 4170000
653.3040000000001 0.02860424828251719 4180000
654.836 0.02860398469738405 4190000
656.3680000000001 0.02860449298494066 4200000
657.908 0.02860319302535255 4210000
659.4520000000001 0.02860128455617246 4220000
660.9849999999999 0.02860052971339676 4230000
662.5169999999999 0.02860037668644397 4240000
664.0609999999999 0.02860055695394397 4250000
665.601 0.02860016267417813 4260000
667.1529999999999 0.02860015215673093 4270000
668.7170000000001 0.02859931956217263 4280000
670.2850000000001 0.02859864618554876 4290000
671.849 0.02859830175558773 4300000
673.5169999999999 0.02859939016992128 4310000
675.0569999999999 0.02859915982713916 4320000
676.6609999999999 0.02859812801833097 4330000
678.17 0.02859572906836845 4340000
679.6819999999999 0.02859411244319558 4350000
681.2139999999999 0.02859503575983823 4360000
682.7619999999999 0.02859484561221229 4370000
684.266 0.02859388840619441 4380000
685.8139999999999 0.02859248357443415 4390000
687.3459999999999 0.02859131451168754 4400000
688.8819999999998 0.02859076734680521 4410000
690.438 0.02858944740170476 4420000
691.9739999999999 0.028589143656925 4430000
693.539 0.02858971043145829 4440000
695.0749999999999 0.02859027007471629 4450000
696.663 0.02859058657899682 4460000
698.2669999999999 0.02859155605383917 4470000
699.8389999999999 0.02859184144936913 4480000
701.3910000000001 0.02859096080360272 4490000
702.9709999999999 0.02859045301405053 4500000
704.599 0.02858914142460473 4510000
706.123 0.0285881812691964 4520000
707.715 0.02858833424005229 4530000
709.232 0.02858778514223688 4540000
710.7800000000001 0.02858698906412459 4550000
712.3200000000001 0.02858577747239839 4560000
713.8640000000001 0.02858582193858207 4570000
715.424 0.02858595511924949 4580000
716.9720000000001 0.02858567478403213 4590000
718.5400000000001 0.02858600437138219 4600000
720.0920000000001 0.02858473743684347 4610000
721.64 0.02858400770775415 4620000
723.1800000000001 0.02858412441269201 4630000
724.744 0.02858482086812454 4640000
726.2649999999999 0.02858466614394267 4650000
727.8449999999999 0.0285847093242851 4660000
729.405 0.02858544104331138 4670000
730.9769999999999 0.02858592631905422 4680000
732.5649999999999 0.0285852991834691 4690000
734.149 0.02858486757313596 4700000
735.8889999999999 0.02858410634003622 4710000
737.413 0.02858275919937102 4720000
738.9329999999999 0.02858170337007012 4730000
740.497 0.02857935223577628 4740000
742.0619999999999 0.02857838121209033 4750000
743.646 0.02857815848082066 4760000
745.1619999999999 0.02857785457009466 4770000
746.6659999999999 0.02857726386897865 4780000
748.1899999999999 0.02857699658841758 4790000
749.742 0.02857746108417819 4800000
751.2859999999998 0.02857948291757435 4810000
752.8339999999999 0.02858063455847358 4820000
754.3459999999999 0.02858030274203611 4830000
755.8739999999999 0.0285807202187306 4840000
757.4269999999998 0.0285808723534722 4850000
758.9589999999999 0.02858063955568763 4860000
760.5229999999999 0.02858195927551553 4870000
762.059 0.02858236166987823 4880000
763.6429999999998 0.02858210545956167 4890000
765.1949999999999 0.02858008871040075 4900000
766.7349999999999 0.0285780586920369 4910000
768.347 0.02857665028192621 4920000
769.871 0.02857500982278659 4930000
771.391 0.02857307436454276 4940000
772.9799999999999 0.02857286115488465 4950000
774.5360000000001 0.02857277636348825 4960000
776.064 0.02857299397993396 4970000
777.6 0.02857220745939686 4980000
779.1 0.02857055530907513 4990000
780.604 0.02856933285015204 5000000
782.124 0.02856943406334072 5010000
783.6560000000001 0.02856999484066911 5020000
785.224 0.02857128211415702 5030000
786.772 0.02857264832594929 5040000
788.304 0.02857185402152236 5050000
789.8370000000001 0.02857098474296123 5060000
791.4089999999999 0.02857117696103755 5070000
792.985 0.02857156877619125 5080000
794.561 0.02857230924407706 5090000
796.101 0.02857097763147897 5100000
797.6370000000001 0.02856945941430595 5110000
799.525 0.0285682353148496 5120000
801.053 0.02856868067255093 5130000
802.653 0.02856837640314913 5140000
804.1850000000001 0.02856824520339987 5150000
805.726 0.02856785426104438 5160000
807.298 0.02856794148412751 5170000
808.8339999999999 0.0285670322175474 5180000
810.41 0.02856657506200641 5190000
811.954 0.02856664728558868 5200000
813.4979999999999 0.02856702831911652 5210000
815.058 0.02856661841181425 5220000
816.622 0.02856645432304247 5230000
818.154 0.02856634885837137 5240000
819.6859999999999 0.02856652708641759 5250000
821.2189999999999 0.02856678410407588 5260000
822.7669999999999 0.02856741981691802 5270000
824.3109999999999 0.0285678162897392 5280000
825.8629999999999 0.02856730087010199 5290000
827.451 0.02856679669290729 5300000
829.039 0.02856654232451018 5310000
830.587 0.02856615225554618 5320000
832.2789999999999 0.02856649801587384 5330000
833.803 0.02856773757866909 5340000
835.3349999999999 0.02856775980497694 5350000
836.86 0.02856746544736674 5360000
838.42 0.02856815245715751 5370000
839.9640000000001 0.0285685413605203 5380000
841.4599999999999 0.0285673938585136 5390000
842.9440000000001 0.02856645534809187 5400000
844.456 0.02856612322438463 5410000
846.0160000000001 0.02856600024357757 5420000
847.548 0.02856476019622631 5430000
849.0840000000001 0.02856497263386902 5440000
850.6320000000001 0.02856414282295926 5450000
852.192 0.02856346181575461 5460000
853.721 0.02856324636848345 5470000
855.2570000000001 0.02856342523242734 5480000
856.769 0.02856243120594522 5490000
858.297 0.02856122374981929 5500000
859.8530000000001 0.02856181824794926 5510000
861.425 0.02856192314030107 5520000
863.121 0.02856217754171804 5530000
864.657 0.02856245473739615 5540000
866.2690000000001 0.02856279918409116 5550000
867.829 0.02856229296882563 5560000
869.374 0.02856196774140116 5570000
870.9780000000001 0.02856452985252428 5580000
872.5260000000002 0.02856517386432996 5590000
874.0940000000001 0.02856569429675571 5600000
875.6620000000001 0.02856648699650279 5610000
877.1940000000001 0.02856616561348361 5620000
878.6940000000001 0.02856558081341831 5630000
880.234 0.02856522072581984 5640000
881.7700000000001 0.02856496231441475 5650000
883.318 0.02856540983577555 5660000
884.8750000000001 0.02856533729524546 5670000
886.419 0.02856459096020576 5680000
887.975 0.02856427586898376 5690000
889.547 0.02856508744837137 5700000
891.167 0.0285656449780714 5710000
892.8390000000001 0.02856625865634078 5720000
894.3670000000001 0.0285667064102258 5730000
895.8870000000001 0.02856610040730103 5740000
897.3750000000001 0.02856491735677464 5750000
898.8910000000001 0.02856453255999346 5760000
900.4310000000002 0.02856512343687431 5770000
901.9720000000001 0.028565474991168 5780000
903.5440000000001 0.02856568438698685 5790000
905.0880000000001 0.02856457284758799 5800000
906.6280000000002 0.02856427471658143 5810000
908.1800000000001 0.02856357688514213 5820000
909.7160000000001 0.02856312037014866 5830000
911.2680000000001 0.02856249766583578 5840000
912.8400000000001 0.02856268870754856 5850000
914.3680000000002 0.02856249886360935 5860000
915.8960000000001 0.02856279475559181 5870000
917.4530000000002 0.02856357457157651 5880000
918.9970000000001 0.02856352977373865 5890000
920.5450000000001 0.02856369360806939 5900000
922.0890000000001 0.0285633248181755 5910000
923.729 0.02856298948679786 5920000
925.245 0.02856203740346267 5930000
926.7930000000001 0.02856063582401267 5940000
928.3290000000001 0.02856054922425318 5950000
929.9010000000001 0.02856117119265552 5960000
931.425 0.02856157740478454 5970000
932.97 0.02856086775401817 5980000
934.502 0.02856034309104445 5990000
936.0140000000001 0.02856040666809323 6000000
937.554 0.02856041038174808 6010000
939.0980000000001 0.02856109401454991 6020000
940.6659999999999 0.02856224817546645 6030000
942.242 0.02856315975092677 6040000
943.8259999999999 0.02856402639556875 6050000
945.418 0.02856572964605643 6060000
946.9939999999999 0.02856599298673875 6070000
948.562 0.02856622181573367 6080000
950.1309999999999 0.02856581158047118 6090000
951.6709999999999 0.02856504680863328 6100000
953.2069999999999 0.02856464790106807 6110000
954.747 0.02856485135290469 6120000
956.419 0.02856470402737778 6130000
957.9509999999999 0.02856500063965427 6140000
959.527 0.02856475372087431 6150000
961.059 0.02856455050254512 6160000
962.599 0.0285644806782397 6170000
964.135 0.02856400219465566 6180000
965.6600000000001 0.02856343498100054 6190000
967.2560000000001 0.02856283173912691 6200000
968.7840000000001 0.02856247491097676 6210000
970.3440000000001 0.02856159945621332 6220000
971.8960000000001 0.02856121928094023 6230000
973.424 0.02856026859046298 6240000
974.9840000000002 0.02855930759920124 6250000
976.5 0.02855798923086751 6260000
978.0520000000001 0.02855757363833426 6270000
979.5840000000001 0.02855655961777638 6280000
981.105 0.02855606534189678 6290000
982.633 0.02855539301401385 6300000
984.241 0.02855580927183856 6310000
985.7809999999999 0.02855573353691814 6320000
987.301 0.02855532605083516 6330000
988.9569999999999 0.02855544969280616 6340000
990.4849999999999 0.02855576412001046 6350000
992.0289999999999 0.02855661054352381 6360000
993.577 0.02855686403527607 6370000
995.1089999999999 0.02855712907818981 6380000
996.681 0.02855753954970751 6390000
998.1899999999999 0.02855639388606095 6400000
999.7139999999999 0.02855577587588165 6410000
1001.246 0.02855573649906045 6420000
1002.79 0.02855586778824743 6430000
1004.282 0.0285557270795138 6440000


==> figs/data/webkb-washington-r50-c15-rao_kld.dat <==
Time KLD Samples
5.912000000000001 0.1699742845652536 10000
7.200000000000001 0.1196890429433186 20000
8.677000000000001 0.09192324489481758 30000
10.213 0.0744899010918305 40000
11.729 0.06267403079679658 50000
13.281 0.0540437672922351 60000
14.841 0.04827311639708354 70000
16.421 0.04380000741518709 80000
17.977 0.04008547182397016 90000
19.541 0.03706357374577065 100000
21.121 0.03435647902314439 110000
22.813 0.03206273320862826 120000
24.394 0.0300691771585702 130000
25.922 0.02846488116211703 140000
27.442 0.02712799028038257 150000
28.97 0.02575520450212863 160000
30.506 0.02446768823669221 170000
32.05 0.02331411113793297 180000
33.602 0.02236224806282398 190000
35.178 0.0214222445146728 200000
36.73399999999999 0.02059229635363532 210000
38.282 0.01984973699413612 220000
39.843 0.01920864875925017 230000
41.407 0.01858655820191996 240000
42.947 0.01804511056409577 250000
44.483 0.01759730793462696 260000
46.03899999999999 0.01722202493070555 270000
47.611 0.01685178138311547 280000
49.25900000000001 0.01647955394457038 290000
50.819 0.0160297673082674 300000
52.37499999999999 0.01565013728528724 310000
53.963 0.01533942670295321 320000
55.571 0.01502049243256794 330000
57.136 0.01474278116418311 340000
58.704 0.01449096827310406 350000
60.23200000000001 0.01430094357216628 360000
61.764 0.01405059846194101 370000
63.3 0.01382933703363114 380000
64.852 0.01362018064786971 390000
66.408 0.01342914059931837 400000
67.976 0.01326215697100656 410000
69.53999999999999 0.0130853143873557 420000
71.108 0.0129316116179676 430000
72.66900000000001 0.0127694639800605 440000
74.22500000000002 0.01260712424599247 450000
75.89700000000002 0.01244333883075651 460000
77.42500000000001 0.01228704078296928 470000
79.02100000000002 0.01212966621250586 480000
80.56900000000002 0.01199617689388842 490000
82.14100000000002 0.01184897099191796 500000
83.67700000000002 0.01171725526249139 510000
85.23700000000002 0.01160832392213392 520000
86.76500000000001 0.01152027437780035 530000
88.34200000000001 0.01142524299039435 540000
89.90199999999999 0.0113143992072865 550000
91.46599999999998 0.01121200279151474 560000
93.01400000000001 0.01110925464415323 570000
94.58600000000001 0.0110215163415871 580000
96.166 0.01093501872732894 590000
97.71799999999999 0.01086391402731894 600000
99.27799999999999 0.01078521702659414 610000
100.834 0.01071493666593863 620000
102.494 0.01063095482565785 630000
104.067 0.01056995746164401 640000
105.587 0.0105009858250001 650000
107.119 0.01044327016489804 660000
108.731 0.01039576021190942 670000
110.307 0.01032774709784432 680000
111.851 0.01027483890318831 690000
113.395 0.01022481479773128 700000
114.967 0.01017370161366387 710000
116.531 0.01013354054504257 720000
118.135 0.01008583994426088 730000
119.715 0.0100367378446298 740000
121.316 0.009994070526097153 750000
122.884 0.009931378089912157 760000
124.456 0.009866456513235134 770000
126.028 0.009803333375173673 780000
127.596 0.009757392111755908 790000
129.3 0.009704570291903818 800000
130.864 0.009655750420792308 810000
132.424 0.009610498721137615 820000
134 0.009558188959369881 830000
135.572 0.009509056364735147 840000
137.129 0.009469091172638824 850000
138.665 0.00943542129930771 860000
140.261 0.009400156117569152 870000
141.845 0.009359865838130711 880000
143.433 0.009317003452558328 890000
144.977 0.009286983943248672 900000
146.529 0.009249879272441554 910000
148.121 0.009210288938670892 920000
149.665 0.009171152919197966 930000
151.237 0.009124695876634179 940000
152.834 0.009075305436416279 950000
154.502 0.009034677198090627 960000
156.018 0.008997265743644654 970000
157.518 0.008957297558423978 980000
159.07 0.008934695156416232 990000
160.61 0.008903645329880475 1000000
162.142 0.008867757180007327 1010000
163.7260000000001 0.00883328314082635 1020000
165.286 0.008799606400146506 1030000
166.882 0.00876823687498208 1040000
168.4750000000001 0.00873726540475097 1050000
170.031 0.008713789843203042 1060000
171.615 0.008689974883927483 1070000
173.203 0.008677760641272349 1080000
174.771 0.008656515661400717 1090000
176.339 0.008635904719067836 1100000
177.915 0.008613866834285286 1110000
179.487 0.00859993456789163 1120000
181.159 0.008587704406313996 1130000
182.707 0.008565491171913516 1140000
184.256 0.008540702455242185 1150000
185.82 0.008518401332146736 1160000
187.396 0.008499402360340204 1170000
188.96 0.008481990313722439 1180000
190.504 0.0084622673107252 1190000
192.064 0.008453056572936025 1200000
193.644 0.008446014110158426 1210000
195.192 0.008429848951550691 1220000
196.78 0.008422476945013359 1230000
198.328 0.008418201872136859 1240000
199.901 0.008413787718446395 1250000
201.477 0.008400225937138558 1260000
203.069 0.008379456514863952 1270000
204.661 0.00836072177069774 1280000
206.317 0.008338331577209613 1290000
207.857 0.00832302449586449 1300000
209.385 0.00830438685412151 1310000
210.961 0.008285831086408579 1320000
212.493 0.008262751075268401 1330000
214.033 0.008243701375020934 1340000
215.577 0.008227290874652071 1350000
217.126 0.008213006301694019 1360000
218.69 0.008196090049012393 1370000
220.226 0.008180643867740655 1380000
221.778 0.008168867937933564 1390000
223.326 0.008158694201625074 1400000
224.866 0.008145471545202966 1410000
226.402 0.00813225637024227 1420000
227.954 0.008122852149417841 1430000
229.49 0.0081082280211613 1440000
231.0660000000001 0.008091131031049277 1450000
232.767 0.0080725932563602 1460000
234.319 0.008061966894783475 1470000
235.867 0.008051094830522923 1480000
237.391 0.008040552005852289 1490000
238.923 0.008037187160485544 1500000
240.459 0.008031690192060962 1510000
242.015 0.008028742550732198 1520000
243.555 0.008021412199676682 1530000
245.103 0.008010846779199676 1540000
246.635 0.007998267391146672 1550000
248.164 0.007984313674054506 1560000
249.716 0.007974788020437875 1570000
251.288 0.007972720593780853 1580000
252.848 0.007960627327031877 1590000
254.408 0.007947319869640248 1600000
256 0.007933956733616696 1610000
257.588 0.0079189146985536 1620000
259.256 0.007902422502491718 1630000
260.764 0.007884847717150843 1640000
262.292 0.007865536295648944 1650000
263.792 0.007842671456671441 1660000
265.3129999999999 0.00782657829989737 1670000
266.789 0.007811067847636339 1680000
268.337 0.007797903877344016 1690000
269.877 0.007778728937228222 1700000
271.429 0.007761006823384871 1710000
273.0049999999999 0.007751920320763946 1720000
274.605 0.007745388664229563 1730000
276.145 0.00773595574602576 1740000
277.681 0.007725108193814152 1750000
279.2649999999999 0.007714470875262565 1760000
280.874 0.007699107061957661 1770000
282.494 0.00768980268549167 1780000
284.062 0.007683330696203001 1790000
285.702 0.007675469227672552 1800000
287.226 0.007666923241960858 1810000
288.786 0.007660813593723304 1820000
290.31 0.007657806694226182 1830000
291.8940000000001 0.007650041496585453 1840000
293.434 0.007639608894196482 1850000
295.002 0.007631586892070312 1860000
296.603 0.007622967760347922 1870000
298.163 0.007609308943263119 1880000
299.723 0.007596112436010244 1890000
301.287 0.007580183647843341 1900000
302.831 0.007567931831321663 1910000
304.407 0.007557169443123414 1920000
305.939 0.007545474960197274 1930000
307.479 0.007537207079930702 1940000
309.071 0.007532324219242768 1950000
310.647 0.007524048334206501 1960000
312.34 0.007516962389293573 1970000
313.8920000000001 0.007512618535604661 1980000
315.456 0.007504337191604479 1990000
317.024 0.007493718734999565 2000000
318.612 0.007485913495343294 2010000
320.176 0.007475728245014473 2020000
321.7160000000001 0.007470101200297811 2030000
323.308 0.007465477989997932 2040000
324.872 0.007460170535148906 2050000
326.424 0.007453027738710334 2060000
327.997 0.007447548886198354 2070000
329.573 0.007437653524964725 2080000
331.165 0.00742788957098071 2090000
332.737 0.007424026028760199 2100000
334.325 0.007421114110393099 2110000
335.901 0.007419706573560841 2120000
337.477 0.007415681870091221 2130000
339.1809999999999 0.007411690765184046 2140000
340.7169999999999 0.00740952873559745 2150000
342.2929999999999 0.007403510028979211 2160000
343.8209999999999 0.007399273392392645 2170000
345.362 0.007394665882936194 2180000
346.91 0.007386766089450286 2190000
348.462 0.007379466593192205 2200000
350.03 0.007372858204335021 2210000
351.602 0.007364199014092648 2220000
353.186 0.007356446346124988 2230000
354.782 0.00734855955520211 2240000
356.334 0.007338131164509561 2250000
357.914 0.007329798672919993 2260000
359.506 0.007321973513866008 2270000
361.063 0.007315386969177478 2280000
362.631 0.007309988388401347 2290000
364.239 0.007304082086159317 2300000
365.927 0.007300380619608607 2310000
367.479 0.007292033169648272 2320000
369.0429999999999 0.007281563882615917 2330000
370.6589999999999 0.007270819605524261 2340000
372.199 0.007264846104245175 2350000
373.7869999999999 0.007260824758452009 2360000
375.3629999999999 0.007253236844042113 2370000
376.9639999999999 0.007246637102864595 2380000
378.516 0.007239361878872389 2390000
380.0559999999999 0.007237009088552453 2400000
381.616 0.007232987523664127 2410000
383.1799999999999 0.007226415202467064 2420000
384.72 0.007217191372069134 2430000
386.26 0.007206457782306041 2440000
387.824 0.007196922136351025 2450000
389.3759999999999 0.007187897237928797 2460000
391.052 0.007180931719184616 2470000
392.617 0.007172253560159256 2480000
394.133 0.007161036565116371 2490000
395.737 0.007152260431545297 2500000
397.2929999999999 0.007144221473551246 2510000
398.8569999999999 0.007137654945400414 2520000
400.417 0.007130826453426232 2530000
401.925 0.007125481150752621 2540000
403.4689999999999 0.007121631140248819 2550000
405.0049999999999 0.007117414918809218 2560000
406.577 0.00711598816283805 2570000
408.11 0.007114379459417846 2580000
409.65 0.007109416103043266 2590000
411.254 0.007101621470208455 2600000
412.798 0.007093655791451414 2610000
414.382 0.007087416018630292 2620000
415.962 0.007081602011761361 2630000
417.618 0.00707559360883502 2640000
419.166 0.007069626781724129 2650000
420.742 0.007064688033469122 2660000
422.282 0.007061155474290155 2670000
423.826 0.007058134608862414 2680000
425.367 0.007054175720559238 2690000
426.903 0.007049548337398345 2700000
428.479 0.007046344379645654 2710000
430.035 0.00704340271250472 2720000
431.651 0.007038461008233301 2730000
433.199 0.007031543186875533 2740000
434.731 0.007025074460994658 2750000
436.263 0.007018153389685364 2760000
437.807 0.0070115822408251 2770000
439.367 0.007010984738739923 2780000
440.928 0.007011832978446754 2790000
442.596 0.007011960954079096 2800000
444.152 0.007010777193053523 2810000
445.684 0.007010225237748496 2820000
447.24 0.007010723349365503 2830000
448.772 0.007009688322928318 2840000
450.312 0.007005134424427634 2850000
451.868 0.007000068854889034 2860000
453.424 0.00700116261201648 2870000
455.016 0.006999287257227718 2880000
456.581 0.006997674551044392 2890000
458.1650000000001 0.006995002547174044 2900000
459.693 0.006990027589168775 2910000
461.273 0.006985446658598506 2920000
462.861 0.006982372915269378 2930000
464.425 0.006977024934842107 2940000
465.977 0.006971589412390703 2950000
467.525 0.006964502138727678 2960000
469.213 0.006960054825990598 2970000
470.7609999999999 0.00695633371524461 2980000
472.3339999999999 0.006952441208348602 2990000
473.862 0.006948124633076271 3000000
475.39 0.006944339674824757 3010000
476.9059999999999 0.006938934351386372 3020000
478.454 0.006930637894542015 3030000
480.002 0.006927705786093958 3040000
481.538 0.006923466130583253 3050000
483.09 0.006920017555796761 3060000
484.63 0.006916069380021232 3070000
486.178 0.006912017999278219 3080000
487.73 0.006910271862015359 3090000
489.307 0.00690708217965568 3100000
490.851 0.006901758443901525 3110000
492.423 0.006896115224380339 3120000
494.095 0.00688968680201618 3130000
495.635 0.006883967976364405 3140000
497.207 0.006879654384763706 3150000
498.739 0.006876296423484117 3160000
500.3029999999999 0.006872437145980026 3170000
501.8589999999999 0.006868089854756785 3180000
503.4269999999999 0.006863935946042893 3190000
504.9999999999999 0.006860237618608683 3200000
506.5359999999999 0.006857045348907125 3210000
508.0719999999999 0.006854201140962057 3220000
509.6079999999999 0.006853223715398335 3230000
511.16 0.006848657553507404 3240000
512.728 0.006844558741042288 3250000
514.3 0.006843600699629714 3260000
515.8439999999999 0.006841580449210231 3270000
517.412 0.006837972474045118 3280000
518.948 0.006833836964990931 3290000
520.601 0.006827993794783056 3300000
522.145 0.006823960850371714 3310000
523.6610000000001 0.006820223881010312 3320000
525.245 0.006816432288849578 3330000
526.7689999999999 0.006810846654897611 3340000
528.325 0.006807426744787743 3350000
529.8449999999999 0.006804124144304501 3360000
531.377 0.006800480394469395 3370000
532.9129999999999 0.006798709699389913 3380000
534.4730000000001 0.006796183425413591 3390000
536.038 0.006794525036805631 3400000
537.6180000000001 0.006792978253730779 3410000
539.1859999999999 0.006790728955076595 3420000
540.7420000000001 0.006786772163401838 3430000
542.3099999999999 0.00678365805889596 3440000
543.89 0.006781894007364443 3450000
545.4579999999999 0.006780119621489308 3460000
547.2859999999999 0.00677773755055188 3470000
548.8340000000001 0.00677474797266013 3480000
550.4300000000001 0.006772652971302526 3490000
551.979 0.006768769618849688 3500000
553.5709999999999 0.006763739595505806 3510000
555.099 0.00675841535986045 3520000
556.639 0.006752887167960631 3530000
558.207 0.006748707110754349 3540000
559.775 0.006747057663744079 3550000
561.323 0.006746660355032076 3560000
562.8629999999999 0.00674404117704939 3570000
564.4069999999999 0.006742654862411802 3580000
565.9309999999999 0.006742967751205845 3590000
567.471 0.006742219319894655 3600000
569.032 0.006741409035613649 3610000
570.5640000000001 0.006738105972430938 3620000
572.088 0.006733902580874858 3630000
573.7560000000001 0.006729730623862564 3640000
575.316 0.006727201859407767 3650000
576.88 0.006724005994328042 3660000
578.4600000000002 0.006720526030527247 3670000
579.9880000000001 0.006717125976451094 3680000
581.5080000000002 0.00671355784296328 3690000
583.032 0.006710984001262572 3700000
584.625 0.006708871645681594 3710000
586.197 0.006706240167700298 3720000
587.7530000000002 0.006702733067786739 3730000
589.3170000000001 0.006700238036980635 3740000
590.9050000000001 0.006698565034033072 3750000
592.4450000000001 0.00669762477245375 3760000
594.0250000000001 0.006695232013085166 3770000
595.585 0.006691998977619807 3780000
597.1450000000001 0.006688956123513625 3790000
598.693 0.006686458755007695 3800000
600.3420000000001 0.006684054125112604 3810000
601.8820000000001 0.006681437324658372 3820000
603.3900000000001 0.006679046667330307 3830000
604.902 0.006676099196968746 3840000
606.45 0.006672534183338037 3850000
607.958 0.006669788404035077 3860000
609.494 0.006668023650871707 3870000
611.0540000000001 0.006666471272154609 3880000
612.5940000000001 0.006664505707268994 3890000
614.186 0.006662474483125493 3900000
615.8100000000001 0.006660816402668281 3910000
617.383 0.006658262417166449 3920000
618.9590000000001 0.006655010635727212 3930000
620.5430000000001 0.006652255223149484 3940000
622.1030000000001 0.006649240485529521 3950000
623.6590000000001 0.00664651760061021 3960000
625.2190000000001 0.006644360887344049 3970000
626.803 0.00664212854601488 3980000
628.5070000000001 0.00663968807143092 3990000
630.119 0.006637494437260995 4000000
631.6510000000001 0.006636016910374163 4010000
633.1920000000001 0.006634514129242874 4020000
634.7600000000002 0.006632882295699766 4030000
636.2920000000001 0.006630297229686576 4040000
637.8520000000002 0.006629141987215516 4050000
639.3880000000001 0.006627300271967705 4060000
640.9360000000001 0.006627384117379949 4070000
642.4880000000001 0.006627992797772206 4080000
644.0400000000002 0.006627799623235905 4090000
645.5760000000001 0.006627745635814366 4100000
647.1320000000002 0.006626712571241714 4110000
648.7290000000002 0.006624083010075913 4120000
650.3090000000002 0.00662113886535974 4130000
651.9010000000001 0.006618724931064445 4140000
653.5650000000002 0.006616372191880935 4150000
655.1090000000002 0.006613676026406121 4160000
656.6610000000002 0.006610870510931791 4170000
658.1850000000002 0.006608153355091472 4180000
659.7130000000002 0.006606374924517434 4190000
661.2809999999999 0.006605533716251008 4200000
662.817 0.006604222993840146 4210000
664.33 0.006602742800025628 4220000
665.8700000000001 0.00660061161608477 4230000
667.386 0.006599685040197743 4240000
668.962 0.006598891793779422 4250000
670.506 0.006596386235403129 4260000
672.11 0.006594491510657596 4270000
673.718 0.006591750068243412 4280000
675.3340000000001 0.006589600744965856 4290000
676.9420000000001 0.006586100949287645 4300000
678.5179999999999 0.006584013365485392 4310000
680.1990000000001 0.00658215277707832 4320000
681.755 0.006581273989182406 4330000
683.263 0.006580099929446125 4340000
684.807 0.006577749567461984 4350000
686.359 0.006575324281225242 4360000
687.9109999999999 0.00657194588544609 4370000
689.443 0.006568946640848177 4380000
690.9789999999999 0.006567463924111874 4390000
692.547 0.006567262260828829 4400000
694.1270000000001 0.006566171960515084 4410000
695.679 0.006565131041914955 4420000
697.2840000000001 0.006562528992897035 4430000
698.8560000000001 0.006559766849206779 4440000
700.4680000000001 0.006557114586103476 4450000
702.076 0.0065553934077643 4460000
703.668 0.006554353614694552 4470000
705.34 0.006552992542113918 4480000
706.8720000000001 0.006550775807470224 4490000
708.4400000000001 0.006549532207966628 4500000
709.9720000000001 0.006546976322508135 4510000
711.504 0.006544122069663125 4520000
713.061 0.006542514731324703 4530000
714.6010000000001 0.00653985815616633 4540000
716.177 0.006537782056014903 4550000
717.777 0.006535791347743022 4560000
719.345 0.006534484394143674 4570000
720.9210000000002 0.006532964546777062 4580000
722.4730000000001 0.006531345015403218 4590000
724.0370000000001 0.006530093109322684 4600000
725.5730000000001 0.00652915308872087 4610000
727.121 0.006527644140726936 4620000
728.6859999999999 0.006525819971001882 4630000
730.2939999999999 0.006522344587594646 4640000
731.9419999999999 0.006519017022482388 4650000
733.502 0.006515930913419452 4660000
735.102 0.00651412923890843 4670000
736.6579999999999 0.006513483645086654 4680000
738.254 0.00651285637646548 4690000
739.8019999999999 0.006511884798543467 4700000
741.378 0.006510130177972244 4710000
742.9499999999999 0.006508205091364903 4720000
744.491 0.006506451856084645 4730000
746.0389999999999 0.006505173546598764 4740000
747.627 0.006503922142300374 4750000
749.2189999999998 0.00650204316177432 4760000
750.7589999999999 0.006501251740847184 4770000
752.2829999999999 0.006500737805319413 4780000
753.8149999999999 0.006499994946633125 4790000
755.4029999999999 0.006498815163053287 4800000
756.9469999999999 0.006497423759880573 4810000
758.639 0.006495592099266235 4820000
760.168 0.006493963720303949 4830000
761.692 0.006491803851790428 4840000
763.224 0.006490323762115061 4850000
764.76 0.006489211167985931 4860000
766.3679999999999 0.00648824620581601 4870000
767.8960000000001 0.006487136647928434 4880000
769.492 0.006485931311187035 4890000
771.0160000000001 0.006483761924404257 4900000
772.544 0.006481735279143716 4910000
774.076 0.006480051466354174 4920000
775.592 0.00647883097054414 4930000
777.145 0.006477421110375865 4940000
779.177 0.006476544610799331 4950000
780.741 0.006475082856320165 4960000
782.297 0.006474151500633409 4970000
783.841 0.00647366134747891 4980000
785.505 0.006473316085929975 4990000
787.005 0.00647290525391551 5000000
788.5570000000001 0.006471869471225359 5010000
790.153 0.006470900328913803 5020000
791.6890000000001 0.006470922635708007 5030000
793.246 0.006470054185404139 5040000
794.826 0.006467263607961773 5050000
796.3699999999999 0.006465671957588003 5060000
797.986 0.006464613315967045 5070000
799.614 0.006463955725038624 5080000
801.1859999999999 0.006463765854498221 5090000
802.7379999999999 0.006463073123578564 5100000
804.302 0.006462631205574526 5110000
805.8620000000001 0.006462492077821876 5120000
807.426 0.006462220557044311 5130000
809.019 0.006461443397807056 5140000
810.6829999999999 0.006460793747641358 5150000
812.231 0.00646082727026564 5160000
813.799 0.006460406832302857 5170000
815.319 0.006458578198944511 5180000
816.8589999999999 0.006457691332543576 5190000
818.395 0.006456727039612109 5200000
819.951 0.006455447200809857 5210000
821.4830000000001 0.00645405909788387 5220000
823.0749999999999 0.00645326150696923 5230000
824.6000000000001 0.006451930054616079 5240000
826.1240000000001 0.006451098732096559 5250000
827.6640000000001 0.006450608821075319 5260000
829.2080000000001 0.006450320605037304 5270000
830.7520000000001 0.00645027909092425 5280000
832.3240000000001 0.006450301258824801 5290000
834.0760000000001 0.006449209973240094 5300000
835.768 0.006447673256657132 5310000
837.46 0.006446101549396973 5320000
839.024 0.006445280907678532 5330000
840.5850000000002 0.006444467485378509 5340000
842.1370000000001 0.00644423826566477 5350000
843.697 0.00644351971729063 5360000
845.277 0.006441985998197392 5370000
846.8450000000001 0.006440790340843456 5380000
848.3650000000001 0.006439206998598608 5390000
849.8810000000001 0.006438099689893312 5400000
851.397 0.006437684192058913 5410000
852.9490000000001 0.006436495211185605 5420000
854.5050000000001 0.006434511875799999 5430000
856.0900000000001 0.00643219045157053 5440000
857.658 0.006430219988015534 5450000
859.2420000000001 0.006429347526863627 5460000
860.774 0.006428929890472158 5470000
862.4380000000001 0.00642847777001511 5480000
863.95 0.006427229427923526 5490000
865.5060000000001 0.006425834966945074 5500000
867.0780000000001 0.006424948961972367 5510000
868.6460000000001 0.00642448843192867 5520000
870.2380000000001 0.006423544128226192 5530000
871.802 0.006422045717483353 5540000
873.383 0.00642035897523004 5550000
874.979 0.006418581242585624 5560000
876.5550000000002 0.006416860310151967 5570000
878.1510000000001 0.006416917281990697 5580000
879.7230000000001 0.006415974149553966 5590000
881.303 0.006414597898450016 5600000
882.859 0.006412794317629643 5610000
884.467 0.00641084099562281 5620000
886.0350000000001 0.00640843137589061 5630000
887.575 0.006406012681646448 5640000
889.2320000000001 0.006404979836794728 5650000
890.7840000000001 0.006404180828814724 5660000
892.3240000000001 0.006403201553021709 5670000
893.9000000000002 0.006402073465998484 5680000
895.4600000000002 0.006400425822562538 5690000
897.0200000000002 0.006400758148535155 5700000
898.5920000000001 0.006401028436508994 5710000
900.1600000000002 0.006401222999222336 5720000
901.7000000000002 0.006401582666556715 5730000
903.2040000000002 0.006400495250997183 5740000
904.6930000000001 0.006398818855476374 5750000
906.2170000000002 0.006397873951627947 5760000
907.7610000000001 0.006397021160143009 5770000
909.3090000000002 0.006395831162862039 5780000
910.897 0.00639395379561023 5790000
912.4450000000002 0.006391775555380934 5800000
913.9890000000001 0.00638989982379042 5810000
915.6490000000001 0.006388879879354136 5820000
917.181 0.006388344331859547 5830000
918.7090000000001 0.006386949431102186 5840000
920.246 0.006386211536586757 5850000
921.778 0.006385371268686491 5860000
923.3139999999999 0.006384551905296064 5870000
924.8539999999999 0.006384648994274458 5880000
926.3779999999999 0.00638458290953676 5890000
927.9219999999999 0.006384666462337593 5900000
929.4499999999999 0.006383194964611712 5910000
931.014 0.006381257080924992 5920000
932.55 0.006379380922722949 5930000
934.114 0.006377724623635937 5940000
935.754 0.006376978956081096 5950000
937.367 0.006375513016557608 5960000
938.927 0.006375038203282871 5970000
940.5949999999999 0.006374317859422767 5980000
942.135 0.006373553549868699 5990000
943.651 0.006373149016475632 6000000
945.1990000000001 0.006373619442935441 6010000
946.7389999999999 0.006373875733974731 6020000
948.279 0.006374179657844785 6030000
949.823 0.006373711754170302 6040000
951.403 0.006373108030548749 6050000
952.9720000000001 0.006372615955073851 6060000
954.5200000000001 0.006371532380013977 6070000
956.0600000000001 0.006371440534782607 6080000
957.6680000000001 0.006370611735451052 6090000
959.2120000000001 0.006370076200716053 6100000
960.7520000000001 0.006369281454552502 6110000
962.292 0.006369241898862996 6120000
963.9080000000001 0.006368819260717438 6130000
965.5000000000001 0.006368511034282777 6140000
967.1800000000002 0.006367586577613068 6150000
968.7370000000001 0.006367000282675463 6160000
970.441 0.006365972721339209 6170000
972.1010000000001 0.006365490859277024 6180000
973.7010000000001 0.00636586752815486 6190000
975.2809999999999 0.006365741485033598 6200000
976.821 0.006365779956884442 6210000
978.373 0.006365534138249767 6220000
979.9450000000002 0.006365520260246548 6230000
981.4970000000001 0.006365424141692203 6240000
983.0210000000002 0.006365529626205639 6250000
984.5580000000001 0.006365002497582133 6260000
986.1140000000001 0.006364563774023503 6270000
987.682 0.00636398253237596 6280000
989.222 0.006362366926958832 6290000
990.7619999999999 0.006360549720811811 6300000
992.366 0.006360096359151173 6310000
994.03 0.006360181806877997 6320000
995.526 0.006359630299698594 6330000
997.0659999999999 0.00635894263030292 6340000
998.602 0.006358411787521628 6350000
1000.139 0.006357838706849375 6360000
1001.691 0.006356694735215632 6370000
1003.239 0.006355466516451338 6380000
1004.791 0.006354444599254612 6390000


==> figs/data/webkb-washington-rao_kld.dat <==
Time KLD Samples
6.268 0.2500745701467231 10000
7.604 0.2056734755202896 20000
9.367999999999999 0.1744025094260783 30000
11.056 0.1493688132466472 40000
12.953 0.1304824150061044 50000
14.621 0.1152647596139229 60000
16.417 0.1031890691870228 70000
18.097 0.0936526810643489 80000
19.877 0.08574658671007265 90000
21.465 0.07875744006746228 100000
23.085 0.07233213194672798 110000
24.905 0.06690368650060378 120000
26.485 0.06219067424076955 130000
28.13 0.05838970449533314 140000
29.794 0.05495758151245101 150000
31.382 0.05175725086990299 160000
32.974 0.04895011901381887 170000
34.686 0.0463250834428074 180000
36.566 0.04420023752272231 190000
38.618 0.04215890891129725 200000
40.326 0.04025142710907949 210000
41.906 0.03863405495436086 220000
43.502 0.03714452980838313 230000
45.115 0.03568808869915963 240000
46.66699999999999 0.0344899012930865 250000
48.25899999999999 0.03329373175995151 260000
49.995 0.03225698757952582 270000
51.58699999999999 0.03125592236227073 280000
53.203 0.03034171158025063 290000
54.919 0.02930046634605098 300000
56.655 0.02834993971352754 310000
58.379 0.0273840094923543 320000
60.332 0.02651458840998417 330000
62.28400000000001 0.02572378783329405 340000
64.13200000000001 0.02500130965629719 350000
65.77200000000001 0.02432237583241911 360000
67.364 0.02366495545100077 370000
69.084 0.02313407453656307 380000
70.70799999999998 0.02258716530210916 390000
72.28 0.0220513951708767 400000
73.95200000000001 0.02151824716810584 410000
75.596 0.02095964868053127 420000
77.25700000000001 0.02048065811036884 430000
78.85300000000001 0.02001691396405422 440000
80.47700000000002 0.01950701791661052 450000
82.10900000000001 0.01907449264030166 460000
83.86900000000001 0.01866649800991926 470000
85.72900000000003 0.01825405538752638 480000
87.47699999999999 0.01792560006031182 490000
89.253 0.01753585215256537 500000
90.917 0.01720263025476812 510000
92.55 0.01695850341296365 520000
94.13799999999999 0.0167028782203175 530000
95.72199999999999 0.01644405243906441 540000
97.34199999999998 0.01613852205877774 550000
99.06599999999999 0.01584752872892944 560000
100.646 0.01557112259149565 570000
102.234 0.01535220469003711 580000
103.834 0.01512078825935815 590000
105.422 0.01490641711898006 600000
107.026 0.01469454716448977 610000
108.591 0.01447200502616922 620000
110.159 0.01422494419479795 630000
111.755 0.01401824794100087 640000
113.955 0.01382250709097047 650000
115.599 0.01360956843374924 660000
117.431 0.01342539700560105 670000
119.063 0.01323979898344248 680000
120.699 0.01307519959799699 690000
122.467 0.01292111469434373 700000
124.068 0.01272576962907802 710000
126.06 0.01254085125691101 720000
127.78 0.01238823717565858 730000
129.556 0.01226318776241271 740000
131.16 0.01210521105492421 750000
132.764 0.01193697382785369 760000
134.364 0.01175375455986628 770000
135.972 0.01157137105950439 780000
137.572 0.01139011125607286 790000
139.18 0.01121309196707641 800000
140.793 0.01106864296354205 810000
142.397 0.01091838441004274 820000
144.137 0.01075988732387636 830000
145.905 0.01062418199675067 840000
147.573 0.01049812821204665 850000
149.141 0.010409081282499 860000
150.765 0.01031358042476636 870000
152.393 0.01019317575259795 880000
153.977 0.01006999597690735 890000
155.545 0.009963130726940194 900000
157.23 0.00985075574929337 910000
158.806 0.009743179337849231 920000
160.538 0.009634634711175488 930000
162.158 0.009525431851926509 940000
163.71 0.009414351885379079 950000
165.3500000000001 0.009303897073269464 960000
167.018 0.00921406742128582 970000
168.5700000000001 0.009108420647567617 980000
170.17 0.009014976768966721 990000
171.895 0.008924640455888918 1000000
173.455 0.008840465031639648 1010000
175.031 0.008771408539399485 1020000
176.615 0.008697941283154879 1030000
178.187 0.008609912513183167 1040000
179.823 0.008514282967738922 1050000
181.411 0.008437471872236004 1060000
183.147 0.008352869365044665 1070000
184.771 0.00828372720775785 1080000
186.511 0.008209059421694712 1090000
188.104 0.008143991645778901 1100000
189.676 0.008080632202007195 1110000
191.28 0.008020579816589346 1120000
192.884 0.007957377387574615 1130000
194.492 0.007906201328595255 1140000
196.088 0.007864823493851942 1150000
197.72 0.007814135809121429 1160000
199.316 0.007757316293613332 1170000
201.052 0.007691989946679954 1180000
202.64 0.007638094214766513 1190000
204.249 0.007601356869918295 1200000
205.849 0.007558979108580626 1210000
207.441 0.007499787751212618 1220000
209.037 0.007442869589543395 1230000
210.645 0.007402669068717675 1240000
212.261 0.007363957277489635 1250000
213.985 0.007320679806559136 1260000
215.585 0.007266297071333311 1270000
217.181 0.007211464809966853 1280000
218.749 0.007159103767562398 1290000
220.31 0.007107124713945543 1300000
221.89 0.007061558188326275 1310000
223.502 0.007007622691112361 1320000
225.0940000000001 0.006950041670908404 1330000
226.674 0.006898993554903633 1340000
228.37 0.006842835010871018 1350000
229.926 0.006795286279050267 1360000
231.5420000000001 0.006747093658312175 1370000
233.0940000000001 0.006703838443726027 1380000
234.6780000000001 0.006664988411469354 1390000
236.251 0.006624031131610788 1400000
237.827 0.006585585782191801 1410000
239.399 0.006541763070548684 1420000
240.987 0.006498326060935767 1430000
242.659 0.006459068134959391 1440000
244.243 0.006415217054392081 1450000
245.839 0.006366402777648948 1460000
247.439 0.006327770275402394 1470000
248.999 0.006287229976787323 1480000
250.575 0.006247439354663065 1490000
252.16 0.006213370537429096 1500000
253.968 0.006172659430401292 1510000
255.568 0.006144553653059341 1520000
257.292 0.006112018212330501 1530000
258.868 0.006079117190563465 1540000
260.64 0.006049947618999891 1550000
262.212 0.006020938174938255 1560000
263.836 0.005990027768455422 1570000
265.42 0.005964761412704451 1580000
267.0400000000001 0.005927391238296998 1590000
268.701 0.005894495538134057 1600000
270.337 0.00586601315517516 1610000
272.045 0.00583571253209862 1620000
273.601 0.005798166116947082 1630000
275.153 0.005760245123175498 1640000
276.717 0.005719117581081202 1650000
278.265 0.00567101777194648 1660000
279.821 0.005631699720463744 1670000
281.397 0.005595504487043106 1680000
282.997 0.005555834962185839 1690000
284.5940000000001 0.005512144690387074 1700000
286.31 0.005468225977386273 1710000
287.9060000000001 0.005436693249070439 1720000
289.526 0.005404966392882947 1730000
291.1140000000001 0.00537145692910965 1740000
292.7060000000001 0.005336655965330027 1750000
294.3100000000001 0.005302642363884901 1760000
295.938 0.005271733029373354 1770000
297.574 0.005241128731763234 1780000
299.19 0.005209265126632348 1790000
300.887 0.005180103235303817 1800000
302.615 0.005152556933534325 1810000
304.215 0.005121574289602256 1820000
306.039 0.005094890470931524 1830000
307.775 0.005063334160702238 1840000
309.355 0.005034181439374804 1850000
310.959 0.005014116797615367 1860000
312.587 0.004992398411092695 1870000
314.3150000000001 0.004966288959901082 1880000
315.948 0.004945703670155381 1890000
317.524 0.004910306198460222 1900000
319.104 0.004887302050089088 1910000
320.696 0.004863825126313454 1920000
322.2560000000001 0.004840963570846332 1930000
323.8320000000001 0.004816179937745032 1940000
325.684 0.004793956532908833 1950000
327.6440000000001 0.004772370865313142 1960000
329.3760000000001 0.004753310322217541 1970000
331.0320000000001 0.004737574724859056 1980000
332.6050000000001 0.004717958917260373 1990000
334.261 0.004698356644003628 2000000
335.857 0.004678207558144194 2010000
337.437 0.004656049814693741 2020000
339.041 0.004637716875714922 2030000
340.653 0.004623715516510088 2040000
342.249 0.004609172389744973 2050000
343.937 0.004586296413435397 2060000
345.533 0.004562103581833387 2070000
347.333 0.004538368322351095 2080000
349.2140000000001 0.004516310958841689 2090000
350.842 0.004501616003421369 2100000
352.474 0.004486729354315807 2110000
354.266 0.004470901275957862 2120000
355.8580000000001 0.004457812014551009 2130000
357.6060000000001 0.004443310884388585 2140000
359.546 0.004429338386760497 2150000
361.09 0.004409829055848562 2160000
362.662 0.004390512134924606 2170000
364.3870000000001 0.004372085261119512 2180000
366.003 0.004350441139888696 2190000
367.6109999999999 0.00432955211245604 2200000
369.215 0.004307665505042696 2210000
370.831 0.004287676616273607 2220000
372.579 0.004276540078143433 2230000
374.179 0.004259753618411215 2240000
375.763 0.004238678781590787 2250000
377.3509999999999 0.004220156841525404 2260000
378.9909999999999 0.004199272336501493 2270000
380.584 0.004174768129381258 2280000
382.248 0.004153706117717405 2290000
383.872 0.004129084227604564 2300000
385.492 0.00411076981132507 2310000
387.592 0.004089977282402305 2320000
389.3440000000001 0.004071086553569654 2330000
390.992 0.004048693888902234 2340000
392.6080000000001 0.004032371147445 2350000
394.208 0.004015783568718224 2360000
395.841 0.004003069706085295 2370000
397.513 0.003994085151725502 2380000
399.105 0.003979020567667436 2390000
400.837 0.003965254097776933 2400000
402.409 0.003952394291619006 2410000
404.013 0.003937688015809237 2420000
405.565 0.003917216382323805 2430000
407.1729999999999 0.003895061375366094 2440000
408.753 0.003875134910390818 2450000
410.333 0.003855977330855427 2460000
411.9220000000001 0.00384223184361796 2470000
413.5060000000001 0.003828151597056221 2480000
415.186 0.003809023351014026 2490000
416.774 0.003791436930806935 2500000
418.454 0.003773656544011151 2510000
420.218 0.003755425682754711 2520000
421.894 0.00373567948472273 2530000
423.4420000000001 0.00372133500939389 2540000
425.2300000000001 0.003704770896504111 2550000
427.21 0.003690590413783223 2560000
429.691 0.003681220782625083 2570000
431.955 0.00366888967515164 2580000
433.663 0.003658805195235193 2590000
435.311 0.003645019372323446 2600000
437.075 0.00363325281477187 2610000
438.743 0.003621570948614334 2620000
440.311 0.003606249109090427 2630000
441.895 0.00358907954503577 2640000
443.491 0.003572470405198262 2650000
445.1320000000001 0.003558639299040085 2660000
446.8720000000001 0.003548239931184637 2670000
448.4640000000001 0.003537490410548853 2680000
450.056 0.003528314448732083 2690000
451.6320000000001 0.00352027954326655 2700000
453.24 0.00350983959968177 2710000
454.8320000000001 0.003495456396284465 2720000
456.4640000000001 0.003481037734616263 2730000
458.1320000000001 0.003467330678952963 2740000
459.845 0.003455682644126977 2750000
461.397 0.003443767021868886 2760000
462.985 0.003434320857375393 2770000
464.569 0.003431618752999024 2780000
466.401 0.003428604808509999 2790000
468.221 0.003423667690735607 2800000
469.845 0.0034179650098292 2810000
471.449 0.003411542687711475 2820000
473.193 0.003406202735433002 2830000
474.897 0.003401595329273356 2840000
476.4460000000001 0.003392012767049814 2850000
478.006 0.003378328943443913 2860000
479.598 0.003371033054107177 2870000
481.1860000000001 0.003362635589124496 2880000
482.778 0.003354089697117999 2890000
484.362 0.00334539942534462 2900000
485.9220000000001 0.003334153960032179 2910000
487.546 0.003322923229831585 2920000
489.2980000000001 0.003312909450904611 2930000
490.958 0.00330085708096406 2940000
492.8630000000001 0.003288815832676963 2950000
494.571 0.003273511503100771 2960000
496.259 0.003261216687626085 2970000
497.879 0.00325040421396896 2980000
499.471 0.003238255984872606 2990000
501.039 0.003225898246600756 3000000
502.619 0.003214882292234959 3010000
504.571 0.003203322776906467 3020000
506.443 0.00319039003262869 3030000
508.044 0.003180439334846528 3040000
509.612 0.003172346379776182 3050000
511.204 0.003161929506995087 3060000
512.88 0.003151842664531481 3070000
514.6 0.00313961339362488 3080000
516.1999999999999 0.003133104362617775 3090000
517.804 0.00312249596747635 3100000
519.508 0.003109411471323441 3110000
521.3719999999998 0.003096627758991711 3120000
522.9719999999999 0.003082515072456039 3130000
524.6129999999999 0.003069960821376649 3140000
526.213 0.003061300312147396 3150000
527.793 0.003053438817534161 3160000
529.3849999999999 0.003042089409775169 3170000
530.9889999999999 0.003031129109881522 3180000
532.5889999999999 0.003020737359908101 3190000
534.2809999999999 0.003011678400097816 3200000
536.6009999999999 0.003001946452196176 3210000
538.873 0.002992063692661605 3220000
540.6499999999999 0.002981650555991748 3230000
542.3499999999999 0.002967748857599961 3240000
544.0619999999999 0.002957357897438635 3250000
545.7819999999999 0.002951751698364398 3260000
547.3659999999999 0.002946114505471351 3270000
549.074 0.002936348261395464 3280000
550.6419999999999 0.002926601636177378 3290000
552.302 0.002915260346823428 3300000
553.8899999999999 0.002906427319841164 3310000
555.45 0.002897595427854572 3320000
557.0549999999998 0.002888556578905466 3330000
558.6229999999998 0.002878102201798704 3340000
560.1989999999998 0.002868826460956559 3350000
561.7629999999999 0.002860753194180304 3360000
563.463 0.002852800880844507 3370000
565.0349999999999 0.002847835739010884 3380000
566.6229999999999 0.002840387750794346 3390000
568.2309999999999 0.00283252890318646 3400000
569.8229999999999 0.002824494119738586 3410000
571.4149999999998 0.002815655612967427 3420000
573.008 0.002807715467833334 3430000
574.612 0.002801104934802762 3440000
576.212 0.002796267304477211 3450000
577.9240000000001 0.002791904971575877 3460000
579.48 0.002785951422294523 3470000
581.072 0.002780964934247958 3480000
582.6719999999999 0.00277332969334993 3490000
584.256 0.002764885000284953 3500000
586.0720000000001 0.002754137112452105 3510000
587.885 0.00274463354033812 3520000
589.457 0.002737031530905867 3530000
591.2570000000001 0.002729198171860403 3540000
593.0529999999999 0.002723736805807333 3550000
594.6609999999999 0.002717735865560186 3560000
596.237 0.002709685849102836 3570000
597.853 0.002704447158315676 3580000
599.5169999999999 0.002702217685044231 3590000
601.0889999999999 0.002696768213777186 3600000
602.677 0.00269008748672039 3610000
604.2259999999999 0.002682740130543463 3620000
605.766 0.00267422215354121 3630000
607.458 0.002664396578940722 3640000
609.0379999999999 0.002657897534525318 3650000
610.582 0.002653321171423791 3660000
612.1579999999999 0.002646245035100472 3670000
613.73 0.00263795767209252 3680000
615.306 0.002630327930484831 3690000
616.862 0.002621163331630633 3700000
618.4299999999999 0.002611060235549802 3710000
620.0069999999999 0.002602694508048659 3720000
621.7109999999999 0.002593208567737961 3730000
623.251 0.002587314794068797 3740000
624.859 0.00258334526068884 3750000
626.487 0.002581843677647907 3760000
628.075 0.002576758428481395 3770000
629.7669999999999 0.002569717439269541 3780000
631.423 0.002563416753290375 3790000
633.059 0.002557694374578769 3800000
634.6429999999999 0.002552709687912164 3810000
636.364 0.002547013538092087 3820000
637.904 0.002540475415279251 3830000
639.452 0.002533270614777447 3840000
641.0120000000001 0.00252546365722336 3850000
642.764 0.002518179053404298 3860000
644.3600000000001 0.00251200885193557 3870000
645.984 0.002504544231841925 3880000
647.6000000000001 0.002495424529076763 3890000
649.236 0.002486023730566007 3900000
651.004 0.002479274098917468 3910000
652.6690000000001 0.002474023893648384 3920000
654.2810000000001 0.002469442377634715 3930000
655.8770000000001 0.002464946273722704 3940000
657.449 0.002457727887475921 3950000
659.0010000000001 0.002450709152802534 3960000
660.5650000000001 0.002445166812251782 3970000
662.1849999999999 0.002441593598652894 3980000
663.8049999999999 0.002437557631786183 3990000
665.529 0.002434160676051287 4000000
667.093 0.002430031297113658 4010000
668.938 0.002426840285597664 4020000
670.5139999999999 0.002422938926587848 4030000
672.174 0.002416181335716028 4040000
673.7499999999999 0.002411470365923472 4050000
675.5499999999998 0.002405678954621775 4060000
677.274 0.002401696650597549 4070000
679.314 0.002399570496094033 4080000
681.1419999999999 0.002395523536771576 4090000
682.9939999999999 0.00239239780319677 4100000
684.8989999999999 0.002387153722976513 4110000
686.583 0.002378772887874752 4120000
688.1949999999998 0.00237467772872499 4130000
689.9349999999998 0.00237078212406197 4140000
691.7829999999999 0.002365642913724905 4150000
693.7349999999999 0.002358447425305369 4160000
695.7789999999999 0.002352396350959256 4170000
697.727 0.002346286918788671 4180000
699.515 0.002341953397333054 4190000
701.076 0.00233846858128963 4200000
702.6519999999999 0.002333497790086861 4210000
704.308 0.002328988125632472 4220000
705.8920000000001 0.002324571122191866 4230000
707.6319999999999 0.002319915382413812 4240000
709.2320000000001 0.00231612387014581 4250000
710.912 0.002309851959290879 4260000
712.4879999999999 0.002305840434527629 4270000
714.0720000000001 0.002298884452568745 4280000
715.9649999999999 0.002291749782875243 4290000
717.953 0.002285108560094321 4300000
719.605 0.002279330244543769 4310000
721.193 0.00227468785284121 4320000
722.873 0.002271918538276782 4330000
724.485 0.002269326635532969 4340000
726.1809999999999 0.002264045618268895 4350000
727.7529999999999 0.002258915417234845 4360000
729.3969999999999 0.002252860692817982 4370000
730.9809999999999 0.002246810942947956 4380000
732.5659999999999 0.002242509817668492 4390000
734.1339999999999 0.002239444897552598 4400000
735.7739999999998 0.002234507092291043 4410000
737.3739999999998 0.002229344932984667 4420000
738.9619999999999 0.002223745615708567 4430000
740.6859999999999 0.002217776227948946 4440000
742.2579999999999 0.002212651833871492 4450000
743.8739999999999 0.002207352973423049 4460000
745.4659999999999 0.002202721994120639 4470000
747.0859999999999 0.002198369595234025 4480000
748.7309999999999 0.002193169815021256 4490000
750.2949999999998 0.002190282730910699 4500000
751.8469999999999 0.002185975908604145 4510000
753.5669999999998 0.002179889078192266 4520000
755.2229999999998 0.002175259818189031 4530000
756.8909999999998 0.002169669651577028 4540000
758.6069999999999 0.002166227707005393 4550000
760.3429999999998 0.002162183543081105 4560000
761.9629999999999 0.00215680497647233 4570000
763.5669999999999 0.002151564323002465 4580000
765.1559999999999 0.002146087431666624 4590000
766.9559999999999 0.002140731831980158 4600000
768.6999999999999 0.002135793718961036 4610000
770.492 0.002131432296869556 4620000
772.228 0.002128040801311427 4630000
773.8839999999999 0.002122275832531504 4640000
775.768 0.00211723955564962 4650000
777.476 0.002112227291150757 4660000
779.1999999999999 0.002107517542520253 4670000
781.0969999999999 0.002105649261173355 4680000
782.7809999999999 0.002102876660439627 4690000
784.621 0.002100323833017995 4700000
786.3809999999999 0.002095976431447853 4710000
788.2369999999999 0.002091345092706197 4720000
789.837 0.002085863569843854 4730000
791.5329999999999 0.002081069002005978 4740000
793.217 0.002076385153348461 4750000
794.837 0.002071370940293309 4760000
796.4179999999999 0.002068594307790606 4770000
797.978 0.002064566847433647 4780000
799.6579999999999 0.002059406914387931 4790000
801.226 0.002054396431673332 4800000
802.7899999999998 0.002048779584944195 4810000
804.466 0.002044372180078515 4820000
806.0299999999999 0.002040743632253106 4830000
807.598 0.00203726778249649 4840000
809.3739999999999 0.002034208012129318 4850000
810.9819999999999 0.002030962827929556 4860000
812.6389999999999 0.002027509789131097 4870000
814.327 0.00202430591356507 4880000
815.9109999999998 0.002018974635412453 4890000
817.467 0.002015187430910897 4900000
819.0109999999999 0.002011489702641364 4910000
820.5549999999999 0.002008486207423989 4920000
822.1189999999999 0.002007043675989603 4930000
823.6949999999999 0.002004542924776134 4940000
825.2909999999999 0.002001132913647595 4950000
826.8869999999999 0.001996734860940556 4960000
828.5759999999999 0.001992244424729314 4970000
830.164 0.001989122851497915 4980000
831.756 0.001986991589326 4990000
833.6919999999999 0.001984390827735079 5000000
835.384 0.001982088810120373 5010000
837.004 0.001978591182099258 5020000
838.6839999999999 0.001975831299155355 5030000
840.3000000000001 0.001973623177656682 5040000
841.928 0.001969525659941113 5050000
843.644 0.001964708933135014 5060000
845.2410000000001 0.001960736250304004 5070000
846.9129999999999 0.001958539172858152 5080000
848.533 0.001955533025918223 5090000
850.1850000000001 0.001952189908046887 5100000
851.817 0.001949340309205329 5110000
853.417 0.001946214936542497 5120000
855.021 0.001943581204797106 5130000
856.745 0.001941044608253227 5140000
858.349 0.001937557542735004 5150000
859.9499999999999 0.001935717492217654 5160000
861.5300000000001 0.001934955437606181 5170000
863.126 0.001932064542709216 5180000
864.726 0.001927628130851585 5190000
866.3219999999999 0.001923811590861423 5200000
868.178 0.001919156770080264 5210000
870.03 0.001915878194480049 5220000
871.742 0.001913333030686171 5230000
873.466 0.001910218073928313 5240000
875.1460000000001 0.001906960696642662 5250000
876.7069999999999 0.001904762369341612 5260000
878.6549999999999 0.001902513068280111 5270000
880.463 0.001899083304339415 5280000
882.087 0.001896170530958203 5290000
883.7749999999999 0.001893490577815246 5300000
885.499 0.001890681462683099 5310000
887.203 0.001887142538468749 5320000
888.8669999999998 0.001883447592365734 5330000
890.811 0.001879899033812376 5340000
892.6999999999999 0.001877704856486432 5350000
894.4680000000001 0.001875445277270163 5360000
896.3680000000002 0.001871951012151657 5370000
898.008 0.001868727167783014 5380000
899.7040000000002 0.001864931157577349 5390000
901.404 0.001860472558226946 5400000
903.0440000000001 0.001856452701405698 5410000
904.676 0.001852805684883805 5420000
906.276 0.001848862546587619 5430000
907.8890000000001 0.001843327597874109 5440000
909.501 0.001838707876485408 5450000
911.2410000000001 0.001836342809873262 5460000
912.845 0.00183433355390429 5470000
914.437 0.001831859735642714 5480000
916.125 0.001829622683943275 5490000
917.681 0.001827286978593105 5500000
919.2570000000001 0.001823802846902354 5510000
920.849 0.001820249996463613 5520000
922.4690000000001 0.001816192485401958 5530000
924.082 0.001812283382815979 5540000
925.7179999999998 0.001806441182975567 5550000
927.354 0.001800572687116705 5560000
929.0459999999999 0.001794975230374787 5570000
930.9899999999999 0.001792778641128906 5580000
932.6819999999999 0.001789201093608773 5590000
934.322 0.001784467583025392 5600000
935.9139999999999 0.001781345392626994 5610000
937.6139999999999 0.001776902986748567 5620000
939.5659999999999 0.001772443556751644 5630000
941.1229999999998 0.00176768019701436 5640000
942.703 0.001764427829049758 5650000
944.3269999999999 0.001761592710913123 5660000
946.0509999999999 0.001758653703225393 5670000
947.659 0.001755588364900732 5680000
949.2749999999999 0.001752871706232006 5690000
950.9469999999999 0.00175170575536484 5700000
952.7189999999999 0.001750372163158306 5710000
954.3189999999998 0.001748365850984425 5720000
955.924 0.00174713021877289 5730000
957.74 0.001743699259802673 5740000
959.3919999999999 0.001739290424682807 5750000
961.348 0.001735373478364322 5760000
963.3200000000001 0.001731132207057565 5770000
964.9800000000001 0.001726539782887037 5780000
966.576 0.001722355585512005 5790000
968.1360000000001 0.001717388653401112 5800000
969.9920000000001 0.001713608836434855 5810000
971.7969999999999 0.001711173391688085 5820000
973.381 0.001709950549968029 5830000
975.0970000000001 0.00170754026283203 5840000
976.6609999999999 0.001704525356441199 5850000
978.221 0.001702209835414705 5860000
979.785 0.001699396827454456 5870000
981.373 0.001697166358713307 5880000
982.929 0.001695003528037307 5890000
984.5210000000001 0.001691360531109154 5900000
986.093 0.001686300938894577 5910000
987.722 0.001682990387544604 5920000
989.4419999999999 0.001680692665060205 5930000
991.0219999999998 0.001677751891686831 5940000
992.626 0.001675519401607908 5950000
994.2419999999998 0.001673356898113638 5960000
995.8579999999998 0.001671494484042188 5970000
997.4659999999999 0.001669317716955701 5980000
999.1499999999999 0.001667247306101979 5990000
1000.734 0.001665213136881947 6000000
1002.298 0.001663668890749948 6010000
1004.003 0.001662849553892189 6020000


==> figs/data/webkb-washington-vanilla_kld.dat <==
Time KLD Samples
6.032000000000001 0.2679714407210346 10000
7.476000000000001 0.22241243766417 20000
8.960000000000001 0.1891759289979375 30000
10.688 0.1620776487718769 40000
12.505 0.1411581068791139 50000
14.217 0.1246480943146744 60000
15.977 0.1111328277371412 70000
17.921 0.1004252229973972 80000
19.637 0.09167854911774428 90000
21.345 0.08415752777276522 100000
23.19700000000001 0.07733565296831889 110000
24.76100000000001 0.07153673994741724 120000
26.377 0.06655970449515849 130000
27.929 0.06249149661352661 140000
29.49 0.05879317949191328 150000
31.118 0.05536967015638414 160000
32.782 0.05236699983455349 170000
34.522 0.04956622488415716 180000
36.394 0.0472947513410454 190000
37.954 0.04510837461957731 200000
39.502 0.04307357621346752 210000
41.07 0.04131474857390547 220000
42.666 0.03969703091281884 230000
44.243 0.0381667335203345 240000
45.81100000000001 0.03689280608559404 250000
47.379 0.03561835212449763 260000
49.131 0.03447627910095963 270000
50.68299999999999 0.03336818473278969 280000
53.031 0.03239317393485467 290000
54.599 0.03126455777872667 300000
56.183 0.03021310808752147 310000
57.819 0.02916054164694181 320000
59.443 0.02822522941483262 330000
61.076 0.02739186050512498 340000
62.816 0.02664075808978509 350000
64.364 0.02592231619650408 360000
65.93600000000001 0.02522732098786643 370000
67.496 0.02465277779752264 380000
69.068 0.02406470917702496 390000
70.68799999999999 0.02349370782509971 400000
72.44799999999999 0.02291076040210048 410000
74.14 0.02230634029961495 420000
75.74000000000001 0.0217722065010266 430000
77.46900000000001 0.02126477698512009 440000
79.02500000000001 0.02072925167358628 450000
80.60100000000001 0.02026183236802915 460000
82.16100000000002 0.0198280492775792 470000
83.76100000000001 0.01938335102048391 480000
85.47300000000001 0.01902782948996712 490000
87.07299999999999 0.0186184432261153 500000
88.67700000000001 0.01826453299867816 510000
90.37700000000001 0.01798946053511412 520000
91.961 0.01771019251183834 530000
93.55000000000001 0.0174432594616682 540000
95.122 0.01712076466270746 550000
96.68999999999998 0.01681234011702399 560000
98.27399999999999 0.01651119378303225 570000
99.854 0.01626638426108536 580000
101.462 0.01602673019123861 590000
103.158 0.01579514756652152 600000
104.91 0.01557009245060688 610000
106.766 0.01533542597157937 620000
108.379 0.01508119213133379 630000
109.923 0.01485772330349787 640000
111.491 0.0146490936060312 650000
113.063 0.01442135348407532 660000
114.951 0.01423553831649067 670000
116.731 0.01403481746422596 680000
118.479 0.01385405376075042 690000
120.143 0.0136834078762596 700000
121.731 0.01347622791905299 710000
123.551 0.01328542219643521 720000
125.352 0.01313089185579874 730000
126.96 0.01300139966899173 740000
128.58 0.01283484075420385 750000
130.28 0.01265861015540382 760000
131.872 0.01246844224702809 770000
133.46 0.01227795364308306 780000
135.084 0.01208614278322337 790000
136.664 0.01190250215879636 800000
138.34 0.01175225732484911 810000
139.956 0.01159766041641167 820000
141.589 0.01143688807628488 830000
143.337 0.01129672175784856 840000
144.905 0.01115894906211466 850000
146.489 0.0110579711281567 860000
148.101 0.01095173610806686 870000
149.901 0.01082317807247077 880000
151.793 0.01069169896643724 890000
153.849 0.01058427647874647 900000
155.653 0.01047888247159743 910000
157.674 0.01036968374836301 920000
159.462 0.01025501239221278 930000
161.01 0.01014071022305535 940000
162.6260000000001 0.0100232258659454 950000
164.186 0.009907129932073808 960000
165.734 0.009805079522429946 970000
167.274 0.009691649860591853 980000
168.866 0.009590574712905534 990000
170.57 0.009495758308792004 1000000
172.155 0.009404789066478484 1010000
173.731 0.009327261534452886 1020000
175.315 0.009249175458675872 1030000
176.915 0.009157807519976866 1040000
178.523 0.009056626598443784 1050000
180.179 0.008978339081224411 1060000
181.943 0.008892636208082992 1070000
183.727 0.008822988886638553 1080000
185.647 0.008749618360803931 1090000
187.215 0.008682396112469376 1100000
189.028 0.008613085981215162 1110000
190.808 0.008544555805248535 1120000
192.464 0.008474894290673062 1130000
194.196 0.008419004668185934 1140000
195.828 0.008371364819903832 1150000
197.404 0.008313983782379842 1160000
199.144 0.008254322535718624 1170000
200.748 0.008186358713294655 1180000
202.376 0.008126807135175763 1190000
203.936 0.008087190508623006 1200000
205.497 0.008040967948030742 1210000
207.073 0.00797414383812322 1220000
208.657 0.007915569251899839 1230000
210.397 0.007873748579856279 1240000
212.097 0.007831394119226079 1250000
213.661 0.007781986819907656 1260000
215.253 0.00772326497845108 1270000
216.8330000000001 0.007662819001277825 1280000
218.397 0.007604389830220329 1290000
219.973 0.007550146114159992 1300000
221.594 0.007502780285423952 1310000
223.198 0.007447516491857791 1320000
224.878 0.007388070279861027 1330000
226.662 0.007334027646669495 1340000
228.3700000000001 0.007274385550431228 1350000
230.1780000000001 0.007223920880693041 1360000
231.786 0.007170887492136442 1370000
233.354 0.007122163946027264 1380000
235.022 0.00707807620489265 1390000
236.791 0.007032756380185346 1400000
238.487 0.006994074429513889 1410000
240.035 0.00695172212999351 1420000
241.599 0.006907111978310262 1430000
243.135 0.00686673685739352 1440000
244.727 0.006820766440744016 1450000
246.371 0.006770230782528741 1460000
247.955 0.006727812292938539 1470000
249.519 0.006684212713875867 1480000
251.091 0.006639326310733973 1490000
252.776 0.006603378228927504 1500000
254.356 0.006561819744926857 1510000
256.224 0.00653016956070966 1520000
258.084 0.006491417139334054 1530000
259.796 0.006454162785597827 1540000
261.356 0.006420609081670473 1550000
262.932 0.006389040576184742 1560000
264.504 0.006357276202051411 1570000
266.192 0.006325616360780591 1580000
267.776 0.006283715653657914 1590000
269.361 0.006247957944443437 1600000
270.941 0.006216079446596761 1610000
272.533 0.006181633944959968 1620000
274.101 0.006141420621603512 1630000
275.653 0.006100403094838713 1640000
277.237 0.006056463234515023 1650000
279.1729999999999 0.006004538463422271 1660000
280.873 0.005963757358052838 1670000
282.389 0.005925407196920147 1680000
283.977 0.005882612551326236 1690000
285.546 0.005837756987673972 1700000
287.114 0.005791194521601382 1710000
288.89 0.005758043469361145 1720000
290.79 0.005727077474224495 1730000
292.726 0.005694244349491251 1740000
294.562 0.005659296689080195 1750000
296.358 0.005625372698248004 1760000
298.046 0.005593991583944732 1770000
299.642 0.005562241350903425 1780000
301.199 0.005529041234813638 1790000
302.775 0.005499756674200006 1800000
304.331 0.005471827925865077 1810000
305.915 0.005438094719461606 1820000
307.5869999999999 0.005408815377930035 1830000
309.167 0.00537640122632835 1840000
310.967 0.005345235997441855 1850000
312.8790000000001 0.005322607219014493 1860000
314.731 0.005299245334512315 1870000
316.52 0.005272874414458557 1880000
318.128 0.005251866281768488 1890000
319.708 0.00521516004563211 1900000
321.568 0.00519083621434433 1910000
323.44 0.00516659577348082 1920000
325.14 0.005141467239916864 1930000
327.06 0.005115016066437476 1940000
328.8120000000001 0.005090150077019299 1950000
330.488 0.005064882320374727 1960000
332.409 0.005043413851107874 1970000
334.069 0.005026534018156001 1980000
335.841 0.005005476753957456 1990000
337.421 0.004982915655154715 2000000
338.985 0.004960297046855458 2010000
340.653 0.004936961249569924 2020000
342.2089999999999 0.004917347600513765 2030000
343.7929999999999 0.004901936866839795 2040000
345.357 0.004885765426493019 2050000
346.949 0.004861637108891649 2060000
348.67 0.004835861308054814 2070000
350.218 0.004809299085639322 2080000
351.7900000000001 0.004786201313720294 2090000
353.398 0.004770943187612058 2100000
354.978 0.004754495323742633 2110000
356.578 0.004737466253998545 2120000
358.302 0.004724150965988057 2130000
359.958 0.004709230116314658 2140000
361.914 0.004694093629417921 2150000
363.846 0.004672789968476354 2160000
365.723 0.004652214991191447 2170000
367.4469999999999 0.004634392437552567 2180000
369.235 0.004612343981428708 2190000
371.0669999999999 0.004590636062459722 2200000
372.6589999999999 0.004567724794872559 2210000
374.5509999999999 0.004547087123022876 2220000
376.143 0.004534563275081087 2230000
378.027 0.004516459133664855 2240000
379.8749999999999 0.004493741217185934 2250000
381.748 0.004474179939926389 2260000
383.464 0.004450913914539973 2270000
385.644 0.00442490248608997 2280000
387.224 0.004402848457391224 2290000
388.812 0.004377137476695863 2300000
390.648 0.004359178161849052 2310000
392.4479999999999 0.00433790007980359 2320000
394.0719999999999 0.004318037178524445 2330000
395.684 0.00429550445413754 2340000
397.2809999999999 0.004279418156676567 2350000
398.989 0.004262382014850039 2360000
400.925 0.004249675184451342 2370000
402.8049999999999 0.00423879189285553 2380000
404.665 0.004223059723096122 2390000
406.633 0.004208675475795789 2400000
408.341 0.004195275204850528 2410000
409.909 0.004178946653993976 2420000
411.461 0.004157328364846429 2430000
413.018 0.004134119385212187 2440000
414.598 0.004113641821806921 2450000
416.158 0.004092992860801764 2460000
417.738 0.004077870626448338 2470000
419.302 0.004063382491009276 2480000
421.082 0.004043002488755245 2490000
422.902 0.004024310568315054 2500000
424.538 0.004004840866499937 2510000
426.086 0.003985016112051347 2520000
427.65 0.003964295209260285 2530000
429.187 0.003948457209955494 2540000
430.759 0.003930538454248252 2550000
432.339 0.003914550419792179 2560000
434.0189999999999 0.003904777145603529 2570000
435.5869999999999 0.003892149709305851 2580000
437.223 0.00388152934555526 2590000
438.823 0.003866251854408809 2600000
440.403 0.003852973435491362 2610000
442.011 0.003840582576167967 2620000
443.563 0.003824122598253704 2630000
445.128 0.003806554144375547 2640000
446.7640000000001 0.003789711070282244 2650000
448.5560000000001 0.003775971450637589 2660000
450.172 0.003765456503295004 2670000
451.7520000000001 0.003752863680968564 2680000
453.528 0.003742251329520275 2690000
455.184 0.003733162947960091 2700000
456.784 0.00372178110198077 2710000
458.4 0.003706757971446177 2720000
460.148 0.00369155779183774 2730000
461.8530000000001 0.003676660946085398 2740000
463.365 0.003663914872555352 2750000
464.893 0.003651214384278016 2760000
466.485 0.00364108943435655 2770000
468.157 0.003636999405004655 2780000
469.717 0.003633298309686803 2790000
471.3049999999999 0.003627951488919102 2800000
472.9329999999999 0.003622073941516636 2810000
474.8969999999999 0.00361510264112121 2820000
476.45 0.003608916141772668 2830000
478.014 0.003604066202859004 2840000
479.566 0.003593853835238965 2850000
481.15 0.003578887270125744 2860000
482.726 0.003569805182526225 2870000
484.498 0.003560639457886365 2880000
486.466 0.003551564554633735 2890000
488.366 0.00354208979925014 2900000
490.114 0.003529787089170726 2910000
491.782 0.003517747461315084 2920000
493.439 0.003508253995231512 2930000
495.455 0.003496292118191704 2940000
497.1589999999999 0.003483367397948055 2950000
498.7549999999999 0.003467416185683304 2960000
500.3589999999999 0.003455379674832813 2970000
502.0549999999999 0.003444545901496748 2980000
503.6549999999999 0.003432862304201398 2990000
505.3029999999999 0.003420712101516414 3000000
506.879 0.003409442361408537 3010000
508.472 0.003397122456131938 3020000
510.052 0.003382935853603094 3030000
511.64 0.003372801543641912 3040000
513.208 0.003364427335623197 3050000
514.932 0.003353226693848276 3060000
516.496 0.003341412525335549 3070000
518.072 0.003328936089567401 3080000
519.972 0.003322116987510547 3090000
521.6160000000001 0.003311387899825464 3100000
523.172 0.003298157989794936 3110000
524.753 0.003284212266842594 3120000
526.4490000000001 0.003268775184821853 3130000
528.1609999999999 0.003255290315841476 3140000
529.9449999999999 0.003245569938948379 3150000
531.769 0.003236886444872295 3160000
533.337 0.003223875772105983 3170000
534.8850000000001 0.003212004593127866 3180000
536.4490000000001 0.003200781270282346 3190000
537.9890000000001 0.003190290410143136 3200000
539.5609999999999 0.00317962858121767 3210000
541.7020000000001 0.003168595436439282 3220000
543.4019999999999 0.003157474116896084 3230000
545.054 0.003142724390477802 3240000
546.6339999999999 0.003131510656508171 3250000
548.21 0.003124768421911621 3260000
549.774 0.003117772790270131 3270000
551.322 0.003106145356835491 3280000
552.8819999999999 0.003095365867355707 3290000
554.45 0.003083005179985319 3300000
556.11 0.003072710153209875 3310000
557.651 0.003062584656190513 3320000
559.2070000000001 0.003052252161528262 3330000
560.739 0.003041371978536752 3340000
562.2950000000001 0.003031969877648712 3350000
563.819 0.003023261318937048 3360000
565.3950000000001 0.003013798592635911 3370000
567.0029999999999 0.003007605832171465 3380000
568.7270000000001 0.00299911880218732 3390000
570.2909999999999 0.002989672140206514 3400000
571.871 0.002981203614030044 3410000
573.4560000000001 0.002971736312585056 3420000
575.0120000000001 0.002962978729252706 3430000
576.6040000000002 0.002956151922015599 3440000
578.22 0.0029505179376097 3450000
579.8120000000001 0.002946040799690093 3460000
581.5080000000002 0.002939372419925327 3470000
583.0760000000001 0.002933461885869377 3480000
584.6720000000001 0.00292485063797511 3490000
586.2520000000001 0.00291601917645623 3500000
587.8960000000002 0.002904828997517002 3510000
589.4970000000001 0.002894808663652109 3520000
591.081 0.002886949387729015 3530000
592.7370000000001 0.002878870682761123 3540000
594.4450000000001 0.002872755638384611 3550000
596.0050000000001 0.002866374224431657 3560000
597.5410000000001 0.002858057717695742 3570000
599.0930000000001 0.002852528440531929 3580000
600.649 0.002850102980773872 3590000
602.2690000000001 0.002844574847953359 3600000
603.917 0.002837527307211971 3610000
605.5340000000001 0.002829531547858892 3620000
607.154 0.002820322930325561 3630000
608.8340000000001 0.002809934278781206 3640000
610.3900000000001 0.002802805203639324 3650000
611.9300000000001 0.002798158992383397 3660000
613.4900000000001 0.002790593797630954 3670000
615.0380000000001 0.002781891231465093 3680000
616.7140000000001 0.002774830843323827 3690000
618.446 0.002765737820733607 3700000
620.022 0.002755515758173796 3710000
621.7550000000001 0.002746933891027959 3720000
623.323 0.002737530343670953 3730000
624.875 0.002731161230604166 3740000
626.519 0.002726556370419588 3750000
628.0950000000001 0.002724471986677956 3760000
629.659 0.002719297717253604 3770000
631.2310000000001 0.002712552931146131 3780000
632.779 0.002706301291739286 3790000
634.351 0.002700373605134436 3800000
636.0270000000002 0.002695301733331283 3810000
637.8080000000001 0.002689634151136266 3820000
639.5760000000001 0.002682668796311097 3830000
641.2160000000002 0.00267497369155989 3840000
642.9320000000001 0.002667362937514818 3850000
644.4840000000003 0.002659222526795936 3860000
646.0680000000001 0.002651994784808649 3870000
647.8840000000001 0.002643833241215777 3880000
649.5840000000002 0.002634346891884615 3890000
651.1920000000001 0.002624723363503893 3900000
652.8010000000002 0.002618118534218392 3910000
654.5650000000002 0.002612517656232315 3920000
656.169 0.002607914957939846 3930000
658.0210000000002 0.002603299237319277 3940000
659.5930000000002 0.002596009881589749 3950000
661.4209999999999 0.002588857337524221 3960000
663.121 0.002582586464009113 3970000
664.921 0.002578604522044614 3980000
666.8290000000001 0.002574852727100206 3990000
668.4459999999999 0.002571800736706928 4000000
670.006 0.002567343165049654 4010000
671.5459999999999 0.002563895826100678 4020000
673.1260000000001 0.002560094640152273 4030000
674.686 0.002553264057102246 4040000
676.386 0.002547988602852554 4050000
678.1660000000001 0.002541984801755393 4060000
679.742 0.002537929473964901 4070000
681.302 0.002535823020378288 4080000
682.89 0.002531484654834877 4090000
684.4350000000001 0.00252837261549845 4100000
685.9989999999999 0.002522579832925415 4110000
687.723 0.002513762244083347 4120000
689.331 0.002509443438077518 4130000
691.135 0.002505046044239248 4140000
692.711 0.00249988553532437 4150000
694.2950000000001 0.002492741792748704 4160000
695.919 0.002486199928039111 4170000
697.4710000000001 0.002479515282036012 4180000
699.027 0.002474767129146026 4190000
700.5920000000001 0.002470453339999197 4200000
702.168 0.002464741410701337 4210000
703.8440000000002 0.002459596374520289 4220000
705.3960000000001 0.002454825494470579 4230000
706.9480000000002 0.002450037500064675 4240000
708.5120000000001 0.002445906948559982 4250000
710.0880000000001 0.00243952873348176 4260000
711.6760000000002 0.002435609879903556 4270000
713.3160000000001 0.002428300783489867 4280000
715.0760000000001 0.002420618473025543 4290000
716.845 0.002414007836518879 4300000
718.4050000000001 0.00240849730314402 4310000
719.9810000000001 0.002404194302574482 4320000
721.5490000000001 0.002401504102043245 4330000
723.1410000000002 0.00239848275219103 4340000
724.721 0.00239318133169902 4350000
726.293 0.002388264543227906 4360000
727.8529999999998 0.002381716694080514 4370000
729.553 0.002375766798624248 4380000
731.129 0.002371425626599273 4390000
732.67 0.002368441293035897 4400000
734.2339999999999 0.002363054106222839 4410000
735.7979999999999 0.002357793515576814 4420000
737.366 0.002352240356002947 4430000
738.958 0.002346029165181814 4440000
740.53 0.002340726596891086 4450000
742.1219999999998 0.002334624394814064 4460000
743.846 0.002329202877243006 4470000
745.4219999999999 0.002324584075356004 4480000
746.982 0.002319126684590466 4490000
748.547 0.002315742687237714 4500000
750.0909999999999 0.002310964957522748 4510000
751.675 0.002304426643095595 4520000
753.2909999999999 0.002299466238086264 4530000
754.8589999999999 0.002293268558104153 4540000
756.5549999999998 0.002289103520423824 4550000
758.163 0.002284343890517497 4560000
759.783 0.002278567497772924 4570000
761.5189999999999 0.00227302168493073 4580000
763.279 0.002266870658815431 4590000
764.9920000000001 0.002260652633974552 4600000
766.74 0.002255012151661587 4610000
768.3200000000001 0.0022502057851045 4620000
770.056 0.002246090477575496 4630000
771.924 0.002239963295551926 4640000
773.604 0.002234820213776481 4650000
775.1800000000001 0.002229892241676268 4660000
777.068 0.002225218707487834 4670000
778.7 0.002223236901204587 4680000
780.297 0.002220220140711459 4690000
781.989 0.002217344467348588 4700000
783.697 0.002212787469982685 4710000
785.273 0.002208157328246094 4720000
786.8290000000001 0.002202201164548981 4730000
788.409 0.002197193988748438 4740000
790.009 0.002192212817906193 4750000
791.853 0.002186547776324937 4760000
793.5690000000001 0.002183140783759009 4770000
795.1769999999999 0.002178435789202595 4780000
797.046 0.002172492278801491 4790000
798.658 0.002167440244326311 4800000
800.71 0.002161377416551159 4810000
803.122 0.002156954966204378 4820000
804.894 0.002153316754577938 4830000
806.482 0.002149757379085098 4840000
808.0540000000001 0.002146173740060055 4850000
809.646 0.002142962447292324 4860000
811.426 0.002139387991001617 4870000
813.067 0.002136013289430219 4880000
815.043 0.002130222410909501 4890000
816.591 0.002126054277151319 4900000
818.1950000000001 0.002122349408075092 4910000
819.7629999999999 0.002118923128214462 4920000
821.331 0.002117213595189885 4930000
823.139 0.002114330384851792 4940000
824.803 0.002110723096201899 4950000
826.795 0.002105960964811606 4960000
828.4280000000001 0.002101010994440881 4970000
830.056 0.002097417815736725 4980000
831.7320000000001 0.002094915884132804 4990000
833.4280000000001 0.002091836923389721 5000000
835.2000000000002 0.002089177175748569 5010000
836.8200000000002 0.002085351040600778 5020000
838.3960000000001 0.002082661954271646 5030000
840.0920000000001 0.002080219948048284 5040000
841.6640000000001 0.002076177394125355 5050000
843.2280000000001 0.002071171392684669 5060000
844.825 0.002067060143810204 5070000
846.4370000000001 0.00206456841321156 5080000
848.345 0.002061541447652829 5090000
850.205 0.002058358143280698 5100000
851.9730000000002 0.00205515344020557 5110000
853.657 0.002051931945696267 5120000
855.2570000000001 0.002049323899077526 5130000
856.9810000000001 0.00204631910061115 5140000
858.793 0.002042194846027516 5150000
860.398 0.002040059202529938 5160000
861.966 0.002039381384985813 5170000
863.6820000000001 0.002036535660093503 5180000
865.2700000000001 0.002032100718500594 5190000
866.974 0.002028222287307115 5200000
868.5660000000001 0.002023802157922245 5210000
870.178 0.00202099856126816 5220000
872.21 0.002018733184913908 5230000
873.8300000000002 0.002015885304809288 5240000
875.6100000000001 0.002012707423129979 5250000
877.215 0.002010079338022673 5260000
878.7910000000002 0.002007337621391911 5270000
880.395 0.002003816105565896 5280000
882.359 0.002000759340214105 5290000
884.0310000000001 0.001997790677174695 5300000
885.643 0.001994929070444963 5310000
887.307 0.001991278079981771 5320000
888.8990000000001 0.001987431084322364 5330000
890.547 0.001983320247760364 5340000
892.1310000000001 0.001980578888189337 5350000
893.8840000000001 0.001977904944188437 5360000
895.7160000000001 0.001973912141951232 5370000
897.2960000000002 0.001970333061376676 5380000
898.84 0.001966081095081734 5390000
900.3920000000001 0.001961241256121648 5400000
901.9720000000001 0.001957056908981397 5410000
903.5080000000002 0.001953601462118558 5420000
905.0760000000001 0.001949556139506361 5430000
906.6520000000002 0.001943786759493973 5440000
908.3450000000001 0.001938964276353204 5450000
909.9290000000001 0.001936298935531827 5460000
911.4690000000002 0.001934006128717571 5470000
913.0330000000001 0.001931231441695075 5480000
914.5730000000002 0.001928689564207189 5490000
916.1250000000001 0.001926029901266866 5500000
917.7010000000002 0.001922452834639542 5510000
919.2970000000001 0.001918795715715859 5520000
921.0290000000002 0.001914589512088297 5530000
922.605 0.001910478623965702 5540000
924.2099999999999 0.001904400948814721 5550000
925.9060000000001 0.001898222932648738 5560000
927.5179999999999 0.001892226018644158 5570000
929.1500000000001 0.0018898107786706 5580000
930.7860000000001 0.00188614119391698 5590000
932.418 0.001881428398321909 5600000
934.2740000000001 0.001878351565261863 5610000
936.0980000000001 0.001873977080105761 5620000
937.7379999999999 0.00186952347655631 5630000
939.298 0.001864831901988899 5640000
940.871 0.001861533810698484 5650000
942.4830000000001 0.001858565634252043 5660000
944.079 0.001855640634516134 5670000
945.667 0.001852827592056404 5680000
947.3990000000001 0.001850068973435901 5690000
949.1949999999999 0.001848567968563545 5700000
950.779 0.001847310290898734 5710000
952.371 0.001845304676671629 5720000
953.975 0.001843854024627701 5730000
955.5230000000001 0.001840081334757059 5740000
957.032 0.001835439482786659 5750000
958.7760000000001 0.001831446877054905 5760000
960.5640000000001 0.001826853467498497 5770000
962.1680000000001 0.001821552531110102 5780000
963.7560000000001 0.00181667564493179 5790000
965.3120000000001 0.001811055475518745 5800000
966.8760000000001 0.001807103249494718 5810000
968.436 0.001804226491332102 5820000
970.0040000000001 0.001802627588386857 5830000
971.58 0.001800170517060509 5840000
973.641 0.001797143758588881 5850000
975.405 0.00179483043992185 5860000
976.9770000000001 0.001791649251435265 5870000
979.1370000000002 0.001789361433818037 5880000
980.889 0.001787230822145008 5890000
982.4850000000001 0.00178351024672422 5900000
984.0570000000001 0.001778603739206347 5910000
985.753 0.001775056825429722 5920000
987.6210000000001 0.001772356946771914 5930000
989.3579999999999 0.001768965573139944 5940000
991.1579999999999 0.001766361170665839 5950000
992.8459999999999 0.001764075062706081 5960000
994.422 0.001761863202441904 5970000
996.0099999999999 0.001759640641460579 5980000
997.554 0.001757606817269416 5990000
999.2019999999999 0.001755776287531443 6000000
1000.774 0.001754182987741697 6010000
1002.458 0.001752889201693028 6020000
1004.054 0.001750841772990145 6030000


==> figs/data/webkb-wisconsin-r5-c6-mh-i3-gor-2-400_kld.dat <==
Time KLD Samples
10.992 0.3679393174462235 10000
15.984 0.252510704209875 20000
20.072 0.1839114686242359 30000
25.70100000000001 0.1399904065154476 40000
30.093 0.1124373068484663 50000
34.98500000000001 0.09348452998275558 60000
39.198 0.08017422452440634 70000
44.23400000000001 0.06925534729830866 80000
49.558 0.06127940931859405 90000
53.682 0.05495161747039373 100000
58.195 0.04939406994271214 110000
62.931 0.04512561647919009 120000
67.17100000000001 0.04150999080680998 130000
71.104 0.03867710409724474 140000
75.264 0.0359604601876163 150000
79.148 0.03368507169731417 160000
83.496 0.03174147477650719 170000
87.37300000000002 0.03002903377956214 180000
91.39700000000001 0.02859292488861108 190000
95.26100000000001 0.02717207922539307 200000
99.017 0.02610661194406763 210000
102.87 0.025110095402283 220000
106.71 0.02428182826726551 230000
110.534 0.0235076826703807 240000
114.318 0.02281342686441225 250000
118.054 0.02221664973021614 260000
121.795 0.02170338304589448 270000
125.579 0.02119755783862722 280000
129.327 0.02076456604451824 290000
133.143 0.02043970669558777 300000
136.836 0.02018767545897321 310000
140.564 0.0198226922685242 320000
144.352 0.0193473643549193 330000
148.112 0.01884882663735451 340000
151.825 0.01842978235196864 350000
155.665 0.01804102727985928 360000
159.4650000000001 0.01762948617280997 370000
163.261 0.0173062927043969 380000
166.986 0.01703408315976983 390000
170.746 0.01673340301362063 400000
174.454 0.01654630027044056 410000
178.226 0.0163132937018112 420000
181.954 0.01609242887827991 430000
185.727 0.01588618985354566 440000
189.523 0.01565671609966137 450000
193.239 0.01546529159634906 460000
197.051 0.01529792303356355 470000
201.168 0.01512805069351954 480000
204.948 0.01498203338921406 490000
208.704 0.01484505179760191 500000
212.48 0.01471374719032286 510000
216.205 0.01458316692960538 520000
220.009 0.01439793478874554 530000
223.793 0.01423473116311715 540000
227.5770000000001 0.01407186917550369 550000
231.3620000000001 0.01392782531241755 560000
235.078 0.01375944221486628 570000
238.838 0.01358069126557382 580000
242.79 0.01342526476885717 590000
246.483 0.0132621520996269 600000
250.215 0.0131333673687399 610000
254.155 0.0129828491558512 620000
257.891 0.01280006513221133 630000
261.671 0.01265906162343602 640000
265.456 0.01253014790348458 650000
269.24 0.01244348561191818 660000
273.092 0.01234433489489752 670000
276.9 0.01221200900416527 680000
280.7449999999999 0.01205552352530774 690000
284.573 0.01195732013700482 700000
288.289 0.01188818418918561 710000
291.997 0.01182114301067683 720000
295.626 0.0117327637786046 730000
299.482 0.01165455389672804 740000
303.338 0.01156978363967863 750000
307.1300000000001 0.01149278779880088 760000
310.903 0.011411298901154 770000
314.543 0.01131996847563359 780000
318.191 0.01125969130896118 790000
321.8790000000001 0.01118428420685787 800000
325.467 0.01110817078621258 810000
329.4840000000001 0.01105610674425912 820000
333.1040000000001 0.01098819760380816 830000
336.712 0.0109252986135315 840000
340.308 0.01086284040064908 850000
344.005 0.01078807662024284 860000
347.733 0.01072176693941572 870000
351.397 0.01064138117727612 880000
355.237 0.01057991086033494 890000
358.9300000000001 0.01051583511905896 900000
362.7100000000001 0.01046215675377718 910000
366.458 0.01039311085019953 920000
370.166 0.01033072026246524 930000
373.81 0.01026284771676172 940000
377.539 0.01020004933561724 950000
381.279 0.01010814173073256 960000
384.967 0.009998377238124826 970000
388.6829999999999 0.009858917275786012 980000
392.46 0.009703642021820379 990000
396.28 0.009553728421904868 1000000
400.048 0.0093951683002666 1010000
403.776 0.009220939777981252 1020000
407.5289999999999 0.009040682578326279 1030000
411.2409999999999 0.008869871967265972 1040000
414.989 0.008699627784539464 1050000
418.725 0.008546493482890509 1060000
422.5940000000001 0.008414658681843018 1070000
426.2500000000001 0.008287801288114563 1080000
430.0060000000001 0.008169309588236147 1090000
433.8580000000001 0.008052622741302161 1100000
437.6540000000001 0.007935846061944812 1110000
441.431 0.007808495019397369 1120000
445.347 0.007684742547827743 1130000
449.211 0.007573364865927829 1140000
453.243 0.007470287178784773 1150000
457.0000000000001 0.007376826969670324 1160000
460.76 0.007282456453013502 1170000
464.5840000000001 0.007183502133659682 1180000
468.376 0.00708310796121548 1190000
472.165 0.006995265789950033 1200000
476.005 0.006922192782722469 1210000
479.937 0.006840742543000246 1220000
483.721 0.006752934113654346 1230000
487.546 0.006664911818765869 1240000
491.3820000000001 0.006585364479925307 1250000
495.1660000000001 0.006496980092419546 1260000
498.982 0.006396360671253063 1270000
502.8269999999999 0.006304368893449294 1280000
506.671 0.006215629791660329 1290000
510.471 0.006133717390991286 1300000
514.1549999999999 0.006062283572899754 1310000
517.907 0.005983767793099516 1320000
521.6879999999999 0.00590932480778067 1330000
525.396 0.005842704539238353 1340000
529.212 0.005772166434778527 1350000
532.9959999999999 0.005701022791819475 1360000
536.7049999999999 0.005632936668264344 1370000
540.5210000000001 0.005569396032724552 1380000
544.2809999999998 0.005493981988954151 1390000
548.1329999999999 0.005430883836282218 1400000
551.9579999999999 0.005363605315905358 1410000
555.694 0.00530318296722918 1420000
559.4739999999999 0.005243082193284812 1430000
563.2539999999999 0.005178291841134393 1440000
567.5029999999999 0.005116837210530817 1450000
571.307 0.005054536603509517 1460000
575.0749999999999 0.004995140551080276 1470000
578.8509999999999 0.00493931179268221 1480000
582.784 0.004890026547587641 1490000
586.756 0.004843198412029728 1500000
590.648 0.004793698061438475 1510000
594.4639999999999 0.004744507072248298 1520000
598.22 0.004698153112396854 1530000
602.1289999999999 0.004650574078917277 1540000
606.0170000000001 0.004604911954091452 1550000
609.957 0.004566106603999463 1560000
613.797 0.004530198549471448 1570000
617.5980000000001 0.004493099539714277 1580000
621.4380000000001 0.004459703445790593 1590000
625.2019999999999 0.004424293630234686 1600000
628.9459999999999 0.004383827398902327 1610000
632.763 0.004345762541451666 1620000
636.4789999999999 0.004304719373656971 1630000
640.331 0.004258491539922279 1640000
644.139 0.004209063882449745 1650000
647.9760000000001 0.004164786875368197 1660000
651.728 0.004126540640320421 1670000
655.5160000000001 0.004089385979509512 1680000
659.4320000000001 0.004053783640703176 1690000
663.2209999999999 0.004018356221679748 1700000
667.0889999999998 0.003984043395811447 1710000
670.8729999999999 0.003960219212283527 1720000
674.633 0.003932132118364219 1730000
678.698 0.003904900457099932 1740000
682.4579999999999 0.003876646221695077 1750000
686.2779999999999 0.003851284408814492 1760000
690.4219999999999 0.003822612420867294 1770000
694.082 0.00379038575690842 1780000
697.8389999999999 0.003761891513408615 1790000
701.611 0.003728195577567054 1800000
705.443 0.003698357570620797 1810000
709.1869999999999 0.003669168446371996 1820000
712.908 0.003643007632020462 1830000
716.7040000000001 0.003610399618332729 1840000
720.504 0.00357572856541408 1850000
724.3440000000001 0.003546655134589091 1860000
728.1609999999999 0.003517459190536785 1870000
731.8969999999999 0.00348581138413667 1880000
735.6409999999998 0.003461944157766395 1890000
739.4169999999999 0.003438226323158627 1900000
743.1219999999998 0.003411865782059937 1910000
746.7779999999998 0.003387714885614701 1920000
750.5339999999999 0.0033598093739011 1930000
754.2379999999998 0.003332892039605988 1940000
757.9939999999999 0.003311445941184108 1950000
761.7149999999999 0.003288415418268648 1960000
765.4109999999998 0.003264677270583556 1970000
769.1789999999999 0.003241777915707996 1980000
772.9349999999999 0.003217736158974932 1990000
776.7359999999999 0.00319380591942005 2000000
780.5079999999999 0.003171396958390083 2010000
784.264 0.003145963761052988 2020000
788.0599999999999 0.00312226962230159 2030000
791.7689999999999 0.00310166198883898 2040000
795.5170000000001 0.003077032305417148 2050000
799.2729999999999 0.003050366237383949 2060000
802.941 0.003031504769730156 2070000
806.702 0.003013553100053023 2080000
810.4899999999999 0.002993645772905965 2090000
814.5459999999998 0.002977590913070474 2100000
818.2579999999999 0.002959505394824456 2110000
821.9739999999999 0.002944553378389317 2120000
825.679 0.002929421471964257 2130000
829.5229999999999 0.002912677829232962 2140000
833.275 0.002896589130231571 2150000
836.9549999999999 0.002879291219103869 2160000
840.692 0.002861977903588319 2170000
844.42 0.002839558589862006 2180000
848.12 0.002824287535174616 2190000
852.052 0.002803728031408366 2200000
855.889 0.00278523103459827 2210000
859.6849999999999 0.002769291738790819 2220000
863.4929999999999 0.002753926781754613 2230000
867.341 0.002737806657699882 2240000
871.2780000000001 0.002719617585650444 2250000
875.0379999999999 0.002699674550261878 2260000
878.8059999999999 0.002679575742299715 2270000
882.61 0.002658558447781165 2280000
886.4509999999999 0.002636941026390746 2290000
890.283 0.002619587216887549 2300000
894.071 0.002606717861372478 2310000
897.8870000000001 0.002591964535626443 2320000
901.583 0.002576703390210906 2330000
905.3080000000001 0.002566392598256241 2340000
909.08 0.002554562150462284 2350000
912.772 0.002542884998022521 2360000
916.5760000000001 0.002528084638619033 2370000
920.3650000000001 0.002512961570033304 2380000
924.125 0.002499223826706923 2390000
927.929 0.002485132436414332 2400000
931.773 0.002471048611687077 2410000
935.722 0.002457265714144036 2420000
939.89 0.002442331023603952 2430000
943.862 0.002428277017605873 2440000
947.63 0.002417310576874227 2450000
951.423 0.002405070897701405 2460000
955.131 0.002389909257082031 2470000
958.8069999999999 0.002376957880708719 2480000
962.479 0.002367431342016027 2490000
966.2389999999999 0.002357614226187643 2500000
969.9999999999999 0.002341180368737522 2510000
973.6840000000001 0.002328540162702762 2520000
977.4359999999999 0.002318073020052316 2530000
981.24 0.002305421095694996 2540000
985.081 0.002293794224621428 2550000
988.873 0.002285713907609854 2560000
992.6329999999999 0.002275678233294539 2570000
996.5689999999998 0.002262408168083687 2580000
1000.138 0.002251241813676515 2590000
1003.786 0.002238618478428116 2600000


==> figs/data/webkb-wisconsin-r5-c6-mh-i5-gor-2-400_kld.dat <==
Time KLD Samples
8.613 0.3733494743685862 10000
11.525 0.2697780779081694 20000
15.001 0.2038360196217705 30000
18.629 0.1585845893616178 40000
22.101 0.1291135185858112 50000
25.614 0.1084000947156701 60000
29.002 0.0938623176658091 70000
32.558 0.08144047669840873 80000
36.078 0.0723110300223415 90000
39.60299999999999 0.06544479959026556 100000
43.107 0.05942002534727172 110000
46.671 0.05471604941021145 120000
50.375 0.05078876657187953 130000
53.959 0.04730114411810073 140000
57.144 0.04439475410496264 150000
60.544 0.04180022271862461 160000
63.904 0.03963369712943021 170000
66.976 0.03740490151424252 180000
70.62400000000001 0.0352961501313639 190000
74.09700000000002 0.03326399362341496 200000
77.95700000000001 0.03155067805152838 210000
81.42500000000003 0.03005344259422594 220000
84.56500000000001 0.02849596351612331 230000
88.22199999999999 0.02712504331644189 240000
91.73399999999999 0.02582814615810339 250000
95.274 0.02470527272789903 260000
98.26199999999999 0.02377070997916188 270000
101.822 0.02285004691374477 280000
104.631 0.02197744583167406 290000
107.771 0.02110049959818911 300000
110.859 0.02026725091476407 310000
113.571 0.01964107366061439 320000
116.551 0.01910334702171881 330000
119.504 0.01852488825611547 340000
122.192 0.01790487507367835 350000
125.308 0.01736232079187537 360000
128.248 0.01682209019614192 370000
130.904 0.01635829183624357 380000
134.176 0.01591060821045503 390000
137.209 0.01550431905845722 400000
140.553 0.01508424078727742 410000
143.897 0.01470861527641923 420000
146.829 0.01437095895293863 430000
150.173 0.01399246835900502 440000
153.55 0.01362353688066925 450000
156.574 0.01323392842795932 460000
159.89 0.01291841236860246 470000
162.878 0.01264415419267421 480000
166.206 0.01236605314423338 490000
169.559 0.01208918175342303 500000
172.611 0.01184315924358348 510000
175.959 0.01165132700054564 520000
179.339 0.01146827656812924 530000
182.327 0.01128509268602994 540000
185.676 0.01108365120912597 550000
188.672 0.01089984828935926 560000
192.044 0.01071052224706495 570000
195.38 0.01049995583898844 580000
198.388 0.01031170865575955 590000
201.717 0.01013072675246989 600000
204.997 0.009981363706898089 610000
208.029 0.00983561779537818 620000
211.389 0.009664514560601517 630000
214.333 0.009489212941179813 640000
217.634 0.00933119167550219 650000
220.958 0.009167957740653494 660000
223.954 0.009029559463767248 670000
227.346 0.008926178282467282 680000
230.366 0.008823690513989834 690000
233.3510000000001 0.008704023659109264 700000
236.675 0.008586549665534319 710000
240.039 0.008482026346081249 720000
243.023 0.00836028116742772 730000
246.019 0.0082424652594044 740000
249.048 0.008115420764354841 750000
252.432 0.008018242563718494 760000
255.812 0.007927560346808865 770000
258.84 0.007865899583179325 780000
262.144 0.007781588218196412 790000
265.449 0.007712734715169283 800000
268.405 0.00761446356880932 810000
271.7449999999999 0.007513988237243282 820000
274.7089999999999 0.007420892622556336 830000
278.109 0.007345784597648151 840000
281.466 0.007256573895484443 850000
284.502 0.007158460993897807 860000
287.862 0.007068884382555255 870000
291.222 0.00697520904303398 880000
294.306 0.00691048853182072 890000
297.595 0.006834299417058485 900000
300.5429999999999 0.006769339277250443 910000
303.911 0.006697664362504716 920000
307.259 0.006619945771858368 930000
310.263 0.006544495062335568 940000
313.556 0.006474583924564089 950000
316.876 0.006409186855844451 960000
319.884 0.006340679932720974 970000
323.268 0.006269777754779265 980000
326.64 0.006212388534079499 990000
329.653 0.006138453682852914 1000000
332.997 0.006064458414248371 1010000
335.9569999999999 0.006011288333521736 1020000
339.261 0.005961304809217449 1030000
342.625 0.005912628887592536 1040000
345.642 0.005867359499329383 1050000
349.098 0.005826071761419294 1060000
352.546 0.005778042310942612 1070000
355.646 0.005727822714523107 1080000
359.027 0.005681356014975006 1090000
362.063 0.00564062483454354 1100000
365.459 0.005605758516992372 1110000
368.499 0.00556744363272637 1120000
371.1909999999999 0.005526049086344446 1130000
374.115 0.005487360924735959 1140000
377 0.005431588487849838 1150000
379.604 0.005389897523260471 1160000
382.9959999999999 0.005368967620096565 1170000
385.976 0.005330645329057684 1180000
389.204 0.005290062668534984 1190000
392.5409999999999 0.005245838801406709 1200000
395.609 0.005197007107135738 1210000
398.905 0.00515326819103313 1220000
402.233 0.005112931016326283 1230000
405.173 0.005074685915645871 1240000
408.542 0.005040489036292895 1250000
411.574 0.005009994625626035 1260000
414.962 0.004985290452742786 1270000
418.358 0.00496571042467099 1280000
421.33 0.004941088942529496 1290000
424.635 0.004896454687790406 1300000
427.931 0.004861076223499095 1310000
431.031 0.004828185181617753 1320000
434.371 0.004802007270093322 1330000
437.731 0.004772911669144432 1340000
440.756 0.004737019321888425 1350000
444.0800000000001 0.004697356938066755 1360000
447.0880000000001 0.004662970233521837 1370000
450.504 0.004630875758737809 1380000
453.8160000000001 0.004604024077164775 1390000
456.8170000000001 0.004575541071446117 1400000
460.177 0.004540826580471842 1410000
463.549 0.004506573101528227 1420000
466.557 0.00448062395386738 1430000
469.925 0.004454744246828257 1440000
472.922 0.004426796059539551 1450000
476.226 0.004405309739442713 1460000
479.55 0.004390473595466791 1470000
482.4780000000001 0.004366261006893929 1480000
485.858 0.004339995920200703 1490000
489.215 0.004315543323249999 1500000
492.203 0.004288005050227563 1510000
495.551 0.004260410360660288 1520000
498.9189999999999 0.004229231239751328 1530000
501.923 0.004207165306129911 1540000
505.268 0.004191681161421941 1550000
508.244 0.004169195508503657 1560000
511.604 0.004155981615506632 1570000
514.904 0.00414493297590849 1580000
517.876 0.004132952718183999 1590000
521.189 0.004114520503082801 1600000
524.529 0.004096203808042941 1610000
527.2089999999999 0.004075202239652358 1620000
530.1249999999999 0.004059132115905018 1630000
532.765 0.004033896581953629 1640000
535.7860000000001 0.00401244245985262 1650000
538.726 0.003991931329454749 1660000
541.5219999999999 0.003970291175456802 1670000
544.518 0.003959626531802499 1680000
547.478 0.003941915493548278 1690000
550.074 0.003931489861895282 1700000
553.0109999999999 0.003921374135979025 1710000
555.655 0.003901778076260756 1720000
558.611 0.003879528980366723 1730000
561.5709999999999 0.003860964296272514 1740000
564.2909999999999 0.003833081254357668 1750000
567.16 0.003809167301792149 1760000
570.1 0.003787804611432126 1770000
572.7600000000001 0.003771125011859363 1780000
575.7120000000001 0.00375481011623166 1790000
578.4 0.003734241997471737 1800000
581.3840000000001 0.003710756764903532 1810000
584.401 0.003688816802832427 1820000
587.3530000000001 0.003670898352134618 1830000
590.6650000000001 0.003653833817392668 1840000
594.0250000000001 0.003638874612036567 1850000
597.013 0.003623814656075634 1860000
600.3420000000001 0.003601607435216794 1870000
603.6460000000001 0.003578610198452614 1880000
606.3140000000001 0.003558043404755957 1890000
609.39 0.003541418171134634 1900000
612.0139999999999 0.003522621057639933 1910000
614.875 0.003508260344236218 1920000
617.8389999999999 0.003492213319198766 1930000
620.5309999999999 0.003478880234874202 1940000
623.427 0.00346955823648644 1950000
626.4430000000001 0.003459232910576971 1960000
629.475 0.003450342349301806 1970000
632.908 0.003437511391836367 1980000
635.9240000000001 0.00342580699025902 1990000
639.3080000000001 0.003420897617418189 2000000
642.8000000000001 0.003411187143208384 2010000
645.8680000000001 0.003397000413402721 2020000
649.0330000000001 0.003386513936109692 2030000
652.081 0.003371214055323673 2040000
654.893 0.003354607902941844 2050000
658.3290000000001 0.003339054319837154 2060000
661.3330000000001 0.003324033905658788 2070000
664.706 0.003308289113351278 2080000
668.042 0.00329115862944489 2090000
671.034 0.003273146649844373 2100000
674.3339999999999 0.003255333525861641 2110000
677.3099999999999 0.00323648493438018 2120000
679.9189999999999 0.003218290011053773 2130000
683.207 0.003201536998538904 2140000
686.567 0.003185919779196137 2150000
689.5669999999999 0.00317007707031453 2160000
692.8949999999999 0.003158968518415817 2170000
695.884 0.003141846502572944 2180000
699.256 0.003127560929530876 2190000
702.6320000000001 0.003114491881787184 2200000
705.6080000000001 0.003103192149426577 2210000
709.004 0.003092290825960665 2220000
712.3009999999999 0.003078652469615775 2230000
715.3050000000001 0.003064961108566852 2240000
718.745 0.00305486303535051 2250000
721.749 0.003040672551590619 2260000
725.081 0.003028351274613714 2270000
728.4379999999999 0.003019330539386417 2280000
731.4299999999999 0.003011742181741129 2290000
734.9219999999999 0.003000260555858975 2300000
738.3939999999999 0.002995063535787153 2310000
741.4099999999999 0.00299102956226854 2320000
744.7829999999999 0.002987350534336708 2330000
747.783 0.00298489512810891 2340000
751.1589999999999 0.002979526880418585 2350000
754.4789999999998 0.002966453405900747 2360000
757.5189999999999 0.00295450075590024 2370000
760.8879999999999 0.002942967893668636 2380000
764.216 0.002928665999351547 2390000
767.22 0.00291249653439416 2400000
770.572 0.002900438022295923 2410000
773.944 0.002888430341607509 2420000
776.961 0.002877701905612811 2430000
780.357 0.002868655548930218 2440000
783.361 0.002854852603937312 2450000
786.725 0.002839697311328417 2460000
790.085 0.002825361833787626 2470000
793.034 0.002809662549622995 2480000
796.3379999999999 0.002794405011272035 2490000
799.218 0.00278309111161367 2500000
801.8579999999999 0.002769419219164985 2510000
804.7699999999999 0.002759784925596772 2520000
807.395 0.002747243101359385 2530000
810.327 0.002738601394795032 2540000
813.275 0.002730424337737799 2550000
815.9229999999999 0.00272425913104992 2560000
818.8349999999999 0.002723903783325488 2570000
821.7710000000001 0.002722955309243089 2580000
824.4680000000001 0.002718876186702116 2590000
827.428 0.002706369805328506 2600000
830.076 0.002697226513845692 2610000
833.0000000000001 0.002689443832534163 2620000
836.308 0.002681199430728468 2630000
839.265 0.002669356508248392 2640000
842.6529999999999 0.002659372189314179 2650000
845.997 0.002650736883836691 2660000
849.0010000000001 0.002644241225225815 2670000
852.401 0.00263444473100895 2680000
855.3700000000001 0.002626353223506441 2690000
858.654 0.002619499921545626 2700000
861.95 0.002609700747476406 2710000
864.966 0.002601688987342212 2720000
868.322 0.00259708136347227 2730000
871.7190000000001 0.00259170353750418 2740000
874.711 0.002586127748604413 2750000
878.071 0.002581398480418221 2760000
881.083 0.002575879468176715 2770000
884.415 0.002565165054969472 2780000
887.736 0.002556827050646275 2790000
890.812 0.002549624410016797 2800000
894.3000000000001 0.002542409711863418 2810000
897.724 0.002536243831841458 2820000
900.78 0.002531469501406557 2830000
904.149 0.002524236407600107 2840000
907.301 0.002520113574235971 2850000
910.261 0.002514311274349649 2860000
913.5410000000002 0.002510872008552822 2870000
916.6010000000001 0.002503710772415134 2880000
920.018 0.002497001007274981 2890000
923.422 0.00249151250481237 2900000
926.438 0.002483854099931637 2910000
929.814 0.002477152799338113 2920000
933.186 0.002472203029389569 2930000
936.215 0.002466681406626771 2940000
939.5509999999999 0.002463088273023913 2950000
942.667 0.002459456995540379 2960000
946.199 0.002455085582427315 2970000
949.607 0.002449017818546376 2980000
952.6640000000001 0.00244038303136373 2990000
955.9640000000001 0.002434394079858977 3000000
959.296 0.00242806899615271 3010000
962.3000000000001 0.00242187895209902 3020000
965.6320000000001 0.002414330797103873 3030000
968.5609999999999 0.002404927537866437 3040000
971.941 0.002397071023862525 3050000
975.409 0.00238881491600947 3060000
978.269 0.002376460208670828 3070000
981.197 0.002362708140929095 3080000
984.1900000000001 0.002347245605797405 3090000
986.854 0.00233141562474563 3100000
989.7499999999999 0.002313936718274784 3110000
992.3979999999999 0.002300247076970949 3120000
995.2979999999999 0.002288676716034119 3130000
998.122 0.002276791808331442 3140000
1000.987 0.002265659985841181 3150000
1003.851 0.002253526181456023 3160000


==> figs/data/webkb-wisconsin-rao_kld.dat <==
Time KLD Samples
10.308 0.4185042679746506 10000
11.953 0.325507859171988 20000
13.913 0.2636844032582757 30000
16.081 0.2178232741701092 40000
18.589 0.1823994234416406 50000
21.097 0.1568967944040827 60000
23.509 0.1378797018114327 70000
25.777 0.123276310779956 80000
28.526 0.1107748223762489 90000
30.682 0.09994521811254829 100000
32.926 0.09119738979318724 110000
35.082 0.08406344010388071 120000
37.362 0.07810320628213537 130000
39.922 0.07293683184859659 140000
42.438 0.06839728029501221 150000
45.015 0.06424174891883733 160000
47.28700000000001 0.06084580981729993 170000
49.491 0.05771976354020875 180000
51.727 0.054956283001749 190000
53.82300000000001 0.05231469093580089 200000
56.33499999999999 0.04994583168349372 210000
58.575 0.04793529710433672 220000
61.212 0.04588276564423359 230000
63.468 0.04395977611599137 240000
65.70400000000001 0.04225373511264361 250000
67.84399999999999 0.04073673605297036 260000
70.188 0.03948034840082736 270000
72.492 0.03815961578431522 280000
74.94800000000001 0.03687548247997099 290000
77.35300000000001 0.03558536908659476 300000
79.80100000000002 0.03439252616160596 310000
82.09700000000002 0.03322301677083767 320000
84.70500000000001 0.03207065350221953 330000
87.11300000000001 0.03106130374870393 340000
89.49300000000002 0.03003362110951262 350000
91.95400000000001 0.02916728161910926 360000
94.63000000000001 0.02831230768015912 370000
96.95000000000002 0.02751093122555957 380000
99.32999999999998 0.02677996361981678 390000
101.762 0.02604390540247302 400000
104.294 0.02537462639601948 410000
106.67 0.02466926392015096 420000
109.039 0.02403791425832231 430000
111.751 0.02349324375914839 440000
114.047 0.02295191388577793 450000
116.403 0.02239771631623591 460000
118.683 0.02186714514548396 470000
121.087 0.0213842086565296 480000
123.467 0.02097689900933498 490000
125.888 0.02051864263392395 500000
128.44 0.02011899456429342 510000
130.808 0.01976367689135142 520000
133.08 0.01942347448932573 530000
135.596 0.01906904860920327 540000
137.836 0.01870072956364536 550000
140.209 0.01837839088267543 560000
142.549 0.01807021131885635 570000
145.173 0.01778598042836129 580000
147.485 0.01748765183773576 590000
149.721 0.01717063227603023 600000
152.001 0.01684333663866664 610000
154.469 0.01652704851590218 620000
156.814 0.01624376289671614 630000
159.086 0.01598396995697913 640000
161.75 0.01577554604304918 650000
164.07 0.01554446675017383 660000
166.378 0.01533814762617499 670000
168.774 0.01513282756309785 680000
171.126 0.01494502521336137 690000
173.583 0.01476045595901829 700000
175.923 0.01451532443117117 710000
178.339 0.01428693091900928 720000
180.919 0.01408233886131282 730000
183.195 0.01390573160122134 740000
185.491 0.01370981619322712 750000
187.719 0.01352728131383882 760000
190.04 0.01332839482390181 770000
192.584 0.01314000570614029 780000
195.384 0.01293000194456445 790000
197.712 0.01275068688091989 800000
200.012 0.01260221622327156 810000
202.176 0.01243946263403402 820000
204.489 0.01229016755347096 830000
206.845 0.01215744277066018 840000
209.225 0.01204635309366151 850000
211.685 0.0119292887549778 860000
214.029 0.01181764047178922 870000
216.349 0.01168826564246791 880000
218.505 0.01155856717268954 890000
221.074 0.01142973226559646 900000
223.198 0.0113048699218714 910000
225.55 0.01119487731081429 920000
228.518 0.01107552143656445 930000
230.718 0.010961511649487 940000
232.954 0.01086499416834269 950000
235.174 0.01073653368426959 960000
237.539 0.01063407848332898 970000
239.715 0.01052224616971076 980000
241.943 0.01041629554617919 990000
244.479 0.01030420400835676 1000000
246.687 0.01018736360715494 1010000
248.803 0.0100859855359869 1020000
250.987 0.009984076233975616 1030000
253.34 0.00988121749485458 1040000
255.612 0.009765255832579098 1050000
257.952 0.009682066115778536 1060000
260.344 0.009597276829103552 1070000
262.588 0.009517630416449043 1080000
265.008 0.009448621575332472 1090000
267.192 0.009378802896916328 1100000
269.525 0.009293645910602605 1110000
271.6809999999999 0.009201667414136536 1120000
273.977 0.009124200724129254 1130000
276.505 0.009059071407256654 1140000
278.649 0.008990548392120322 1150000
280.865 0.008921737229074351 1160000
283.141 0.008876470768864568 1170000
285.306 0.008824384537031294 1180000
287.55 0.008765601449177709 1190000
289.7980000000001 0.008716544466303183 1200000
292.222 0.008664313258262784 1210000
294.3860000000001 0.008609715873154631 1220000
296.5660000000001 0.008544481062239618 1230000
298.77 0.00848262091668529 1240000
300.935 0.008425191825489974 1250000
303.2230000000001 0.008368907573190988 1260000
305.511 0.008322096595736428 1270000
307.987 0.008267652480281103 1280000
310.203 0.008212009114278329 1290000
312.383 0.008155856731240927 1300000
314.599 0.008104797118615994 1310000
316.9440000000001 0.008049422084493033 1320000
319.224 0.007994963715235122 1330000
321.4760000000001 0.007949992488384032 1340000
324.0480000000001 0.007892541905585236 1350000
326.272 0.00783745460254408 1360000
328.448 0.007797816739411215 1370000
330.8360000000001 0.007755093634280811 1380000
333.149 0.0077120518155366 1390000
335.465 0.007677554902041879 1400000
337.645 0.00764511449715268 1410000
340.149 0.007611534305055679 1420000
342.425 0.007590933176019961 1430000
344.593 0.007575616362140086 1440000
346.997 0.007545070260401107 1450000
349.39 0.007517889866225988 1460000
351.6660000000001 0.007484885370323136 1470000
353.842 0.00745551678936119 1480000
356.226 0.007420363924806475 1490000
358.57 0.007390994114352245 1500000
360.862 0.007356366062377596 1510000
363.854 0.00733075842185945 1520000
366.083 0.00730607899466368 1530000
368.287 0.007278341437754117 1540000
370.595 0.007249256689334669 1550000
373.179 0.007222057663898469 1560000
375.295 0.007189796008718715 1570000
377.591 0.007157643625720015 1580000
379.915 0.007130813086653408 1590000
382.196 0.00710750323579277 1600000
384.456 0.00708554607985804 1610000
386.748 0.007056285261458217 1620000
389.204 0.007025597602099135 1630000
391.412 0.006991389734843654 1640000
393.612 0.00695705733619776 1650000
395.836 0.006915522691889483 1660000
398.0409999999999 0.006882916859778472 1670000
400.2049999999999 0.006858134399269846 1680000
402.437 0.006836872172700507 1690000
404.989 0.006806005299394088 1700000
407.465 0.006772282764171984 1710000
409.741 0.006751842895504342 1720000
411.961 0.006736601988051181 1730000
414.298 0.006721047975385717 1740000
416.462 0.006695105888319141 1750000
418.654 0.006662616041896102 1760000
421.198 0.006617435931781587 1770000
423.438 0.006571305865627502 1780000
425.5940000000001 0.006529962141451417 1790000
427.89 0.006490076290096581 1800000
430.123 0.006451098673227025 1810000
432.391 0.006411198790389487 1820000
434.627 0.00637687025848478 1830000
437.143 0.006342591390233284 1840000
439.323 0.006312472772394782 1850000
441.547 0.006286906726613121 1860000
443.9030000000001 0.006251757822278914 1870000
446.156 0.006218742859350841 1880000
448.412 0.006189574300413688 1890000
450.7040000000001 0.006153031701478981 1900000
453.16 0.006121866339862597 1910000
455.336 0.006088593687370453 1920000
457.4520000000001 0.006056191710457657 1930000
459.604 0.006029632000100674 1940000
461.8770000000001 0.006005293309463935 1950000
464.201 0.005976619780131713 1960000
466.561 0.005944667766407716 1970000
468.969 0.005914383714401043 1980000
471.073 0.005889993146761055 1990000
473.2929999999999 0.005861586938998511 2000000
475.4569999999999 0.005834344441207193 2010000
477.698 0.005799190162013976 2020000
480.05 0.005766788265024632 2030000
482.318 0.00573291376381867 2040000
484.738 0.005704999965591645 2050000
486.978 0.005675690678342984 2060000
489.266 0.005640731280360496 2070000
491.4940000000001 0.005605550296934555 2080000
493.751 0.005580035072510807 2090000
496.251 0.005559175034646742 2100000
498.527 0.005537792037573439 2110000
500.983 0.005510720160496515 2120000
503.1229999999999 0.005482925244111588 2130000
505.323 0.005462755201700116 2140000
507.4349999999999 0.005446098218545845 2150000
509.752 0.00542100019808139 2160000
511.98 0.005394383649429378 2170000
514.192 0.005365202575869401 2180000
516.664 0.005331846925290284 2190000
518.8599999999999 0.005304949574746291 2200000
521.072 0.005282273802069892 2210000
523.3000000000001 0.005258884746426017 2220000
525.577 0.00524496733742524 2230000
527.853 0.005230616816590453 2240000
530.1049999999999 0.005215491136490633 2250000
532.6170000000001 0.005201464647480366 2260000
534.8969999999999 0.005181546221347475 2270000
537.1129999999999 0.005159340782831649 2280000
539.2809999999999 0.005138652406403685 2290000
541.5219999999999 0.005114084880849459 2300000
543.778 0.005090323809146071 2310000
546.05 0.005074283074951379 2320000
548.454 0.005051562602594256 2330000
550.854 0.005025746716425061 2340000
553.27 0.005008075303613399 2350000
555.5099999999999 0.004986429888723955 2360000
557.723 0.004963308420214891 2370000
559.9749999999999 0.00494130536036908 2380000
562.2670000000001 0.004918843417981284 2390000
564.6469999999999 0.004897698864964174 2400000
566.891 0.0048823554992905 2410000
569.0829999999999 0.004864069168827964 2420000
571.311 0.004838797005559317 2430000
573.5080000000002 0.004817623213189536 2440000
575.748 0.004802005256921571 2450000
578.048 0.004780349230618498 2460000
580.504 0.004762438607094167 2470000
582.768 0.004746040018180647 2480000
584.912 0.004723111300986539 2490000
587.124 0.004699761055824628 2500000
589.293 0.004677683010683701 2510000
591.617 0.004659355055811501 2520000
593.8610000000001 0.004640351312508242 2530000
596.405 0.004624882247114339 2540000
598.609 0.004607797910079514 2550000
600.809 0.004584948824572572 2560000
603.0890000000001 0.004563891976449556 2570000
605.446 0.004546727493266485 2580000
607.718 0.004530892617197983 2590000
609.99 0.004513571998859721 2600000
612.518 0.004499439956662036 2610000
614.85 0.004487601558566357 2620000
617.0940000000001 0.004475436044895596 2630000
619.538 0.004466424670449707 2640000
621.907 0.004450267567075671 2650000
624.171 0.004436111714456293 2660000
626.487 0.004424845219124162 2670000
628.8790000000001 0.004411310074738165 2680000
631.1110000000001 0.004398557988942131 2690000
633.307 0.004388252624113563 2700000
635.523 0.004374574028404757 2710000
637.7680000000001 0.004361664386954846 2720000
640.1720000000001 0.004347448011769176 2730000
642.4720000000001 0.004334909237172397 2740000
644.8440000000001 0.004322186630772108 2750000
646.9400000000001 0.004308830453643735 2760000
649.1760000000002 0.004295019886931317 2770000
651.3760000000001 0.004280674598873139 2780000
653.5050000000001 0.004269083074937029 2790000
656.0210000000001 0.004253797306467294 2800000
658.297 0.004245045543783518 2810000
660.7490000000001 0.004232061234704407 2820000
662.9850000000001 0.004217353550242692 2830000
665.2689999999999 0.004204495249705876 2840000
667.4449999999999 0.004189745650352821 2850000
669.654 0.004177079507916272 2860000
671.918 0.004161882124572638 2870000
674.154 0.004145167846839242 2880000
676.7139999999999 0.004129477003554882 2890000
678.9540000000001 0.004118990021557692 2900000
681.122 0.004107943036760252 2910000
683.422 0.004092622613276926 2920000
685.5989999999999 0.00407828525355203 2930000
687.819 0.004064340105124124 2940000
690.155 0.004049441037733155 2950000
692.7229999999998 0.004034466105003048 2960000
695.1669999999999 0.004023164990200642 2970000
697.535 0.004012899567261211 2980000
699.715 0.004000194678790748 2990000
701.984 0.00398709750985513 3000000
704.2040000000001 0.003974839690471186 3010000
706.4720000000001 0.003961195172848846 3020000
708.8680000000001 0.003950681457843331 3030000
711.096 0.0039414402396046 3040000
713.3919999999999 0.003930949595289718 3050000
715.7240000000002 0.003919952283734903 3060000
717.9250000000001 0.003906624956061268 3070000
720.273 0.003894603738559833 3080000
722.513 0.003883760058173379 3090000
724.9490000000001 0.003869264737922227 3100000
727.2130000000001 0.003857439691914236 3110000
729.457 0.003846804716537212 3120000
731.713 0.003836973999093137 3130000
733.9739999999998 0.003828946803168697 3140000
736.2139999999999 0.003824073630486256 3150000
738.6739999999999 0.003819973798560945 3160000
740.8779999999999 0.003811218489616012 3170000
742.9739999999999 0.003800999609074833 3180000
745.2659999999998 0.003790668369169011 3190000
747.5940000000001 0.003776882611744218 3200000
749.703 0.003761436337301104 3210000
751.9269999999999 0.003748243929724131 3220000
754.0709999999999 0.003736420644998185 3230000
756.559 0.00372359541064668 3240000
758.751 0.003712325290659216 3250000
760.899 0.003702327912783047 3260000
763.1349999999999 0.003693278798384522 3270000
765.308 0.003685650354045979 3280000
767.5640000000001 0.00367963039066361 3290000
770.028 0.003672625501016972 3300000
772.568 0.003661831273803857 3310000
774.704 0.003653601713787241 3320000
776.908 0.003646092638098055 3330000
779.076 0.003638427991924091 3340000
781.245 0.003628299157090651 3350000
783.457 0.003619766189384664 3360000
785.6529999999999 0.003610602640077905 3370000
788.0889999999999 0.003603478912072382 3380000
790.3209999999999 0.003598181943969059 3390000
792.485 0.003590236241638776 3400000
794.649 0.003583029794247162 3410000
796.8819999999999 0.003572143428797138 3420000
799.626 0.003561479444402787 3430000
802.2299999999999 0.00355253960323832 3440000
804.674 0.003547087705397025 3450000
806.926 0.00354101596200399 3460000
809.158 0.00353660689552418 3470000
811.35 0.003530381608796921 3480000
813.643 0.003518660527224743 3490000
815.951 0.003507693129005099 3500000
818.279 0.003496709123813227 3510000
820.7309999999999 0.003484454577873812 3520000
822.879 0.003471024387228593 3530000
825.0909999999999 0.003460988482646066 3540000
827.2509999999999 0.003450949128016271 3550000
829.4160000000001 0.003441567918210603 3560000
831.6600000000001 0.003433113242236437 3570000
833.976 0.003422863952955929 3580000
836.364 0.003413856825588521 3590000
838.528 0.00340557365772745 3600000
840.7560000000001 0.003397054917692069 3610000
842.928 0.00338859716284732 3620000
845.077 0.003378693792983558 3630000
847.341 0.003365138978874707 3640000
849.641 0.003350106668191067 3650000
852.1010000000001 0.003339344956844463 3660000
854.2850000000001 0.003331659108375695 3670000
856.509 0.003324854738632472 3680000
858.721 0.003317122479232955 3690000
860.938 0.003307736959167104 3700000
863.162 0.003299582956540225 3710000
865.3540000000002 0.003289040435782313 3720000
867.7860000000001 0.003277968563879173 3730000
869.9620000000001 0.003268323227191563 3740000
872.246 0.003259071022317732 3750000
874.498 0.003250191773770707 3760000
876.6790000000001 0.003245606821660171 3770000
878.9230000000001 0.003238169914232183 3780000
881.063 0.003227732262709226 3790000
883.523 0.003221939499508057 3800000
885.7230000000001 0.003216486054293857 3810000
887.8950000000001 0.003208811101131175 3820000
890.095 0.003199322183247305 3830000
892.2240000000002 0.003190469146945583 3840000
894.4720000000001 0.003182935586508155 3850000
896.788 0.003174901268984637 3860000
899.1680000000001 0.003166689392357862 3870000
901.3520000000001 0.003161613133773098 3880000
903.5840000000001 0.003154109481599065 3890000
905.7840000000001 0.00314479006706976 3900000
907.9920000000001 0.003138119524700513 3910000
910.2690000000001 0.003132561034382092 3920000
912.5330000000001 0.003126022809423827 3930000
915.0090000000001 0.003120635902594996 3940000
917.2090000000001 0.003116852110599683 3950000
919.3690000000001 0.003109832120194242 3960000
921.6530000000001 0.003103355594543461 3970000
923.873 0.003098133168387502 3980000
926.138 0.003092237108997724 3990000
928.398 0.003084878988473497 4000000
930.77 0.00307548077408485 4010000
933.026 0.003066806510746068 4020000
935.2460000000001 0.003058198727148983 4030000
937.506 0.003047180628601158 4040000
939.8019999999999 0.003037921667987483 4050000
942.027 0.003031390063436088 4060000
944.3149999999999 0.00302441209831029 4070000
946.751 0.003015397205238686 4080000
948.8989999999999 0.003005895298251727 4090000
951.1629999999999 0.002997654508820241 4100000
953.379 0.002989758715375701 4110000
955.615 0.002981089685418999 4120000
957.9000000000001 0.002970011293360744 4130000
960.1560000000001 0.002961782746550313 4140000
962.5200000000001 0.002953498018850655 4150000
964.7160000000001 0.002946423033470611 4160000
966.896 0.00293919477563254 4170000
969.0680000000001 0.002932122738027814 4180000
971.3200000000001 0.002925157851479708 4190000
973.525 0.002919367325102168 4200000
975.773 0.002915208312486724 4210000
978.2450000000001 0.002911475360894973 4220000
980.4290000000001 0.002907139182964749 4230000
982.6850000000001 0.002901661622532416 4240000
984.893 0.002894949681092912 4250000
987.121 0.002890320690139867 4260000
989.374 0.002885826471005552 4270000
991.634 0.002881716618528445 4280000
994.1539999999999 0.002875425681982872 4290000
996.3299999999999 0.002871798196628219 4300000
998.5219999999999 0.002868901142730115 4310000
1000.854 0.002864493754438197 4320000
1003.082 0.002861206388537538 4330000
1005.271 0.002856343406865089 4340000
1007.587 0.002851148724157189 4350000


==> figs/data/webkb-wisconsin-vanilla_kld.dat <==
Time KLD Samples
10.192 0.4243073371864392 10000
12.273 0.3311744895721244 20000
14.385 0.2687356062353534 30000
16.457 0.2220736347558572 40000
18.897 0.1860664850830381 50000
21.397 0.1602417411646863 60000
23.801 0.1408377012904344 70000
26.117 0.1257754566968609 80000
28.474 0.1129304649394249 90000
30.866 0.1018380993932611 100000
33.114 0.09291508701453238 110000
35.214 0.08562801767786785 120000
37.37 0.07957884398552141 130000
39.47 0.07432086716834872 140000
41.698 0.06971589281008132 150000
43.971 0.06547520339229856 160000
46.50700000000001 0.06198129820890368 170000
48.70300000000001 0.05877668037817209 180000
50.967 0.05591953889784736 190000
53.11900000000001 0.05322660766020314 200000
55.347 0.05083294442229098 210000
57.46700000000001 0.04876707971548472 220000
59.796 0.04666660214862715 230000
62.12800000000001 0.04470878220805955 240000
64.468 0.04296158860308509 250000
66.572 0.04141369377762406 260000
68.94799999999999 0.04012758325379025 270000
71.336 0.0387919687315591 280000
73.788 0.03751228091416563 290000
76.18899999999999 0.03620229425973635 300000
78.95700000000001 0.0349840676628691 310000
81.425 0.03380087403156693 320000
84.113 0.03263608079863171 330000
86.69300000000001 0.03160884318451497 340000
89.361 0.03057044301377872 350000
91.91799999999999 0.02969866828469704 360000
94.56999999999999 0.02882288629158112 370000
97.17799999999998 0.02799281577794693 380000
99.64599999999999 0.02724167083645749 390000
102.13 0.02649866145813333 400000
104.782 0.02582247796217589 410000
107.118 0.02510630913334387 420000
109.431 0.02446826384454666 430000
111.963 0.02391512534016586 440000
114.415 0.02336586404000621 450000
116.719 0.02279579077106397 460000
119.043 0.02226213093801285 470000
121.319 0.02178261648554906 480000
123.615 0.02138139959756378 490000
125.928 0.02091619638238313 500000
128.256 0.0205137174360531 510000
130.836 0.02015537767624222 520000
133.032 0.0198079258782876 530000
135.4 0.01945143436537507 540000
137.668 0.01907418963628918 550000
139.885 0.01875194552811469 560000
142.213 0.01843913592233169 570000
144.445 0.01813984727630047 580000
146.861 0.01782945898831928 590000
149.265 0.01750406635828523 600000
151.525 0.01717363584712304 610000
153.773 0.01685239069688063 620000
156.07 0.01656515285277436 630000
158.226 0.01629935580818291 640000
160.462 0.01608785351447515 650000
163.01 0.01585505184751371 660000
165.334 0.01564851725613881 670000
167.606 0.01543803023660877 680000
169.8380000000001 0.01524368820151617 690000
171.971 0.01505438762953935 700000
174.363 0.01480683165386594 710000
176.675 0.01457851748293951 720000
179.083 0.01437620976739076 730000
181.499 0.01419875630169827 740000
183.627 0.01400304636577492 750000
185.907 0.01381732096947942 760000
188.148 0.01361703470884942 770000
190.388 0.01342614705801815 780000
192.652 0.01321203759230528 790000
195.112 0.01303072684051112 800000
197.396 0.0128850830222833 810000
199.664 0.01272295578141983 820000
201.852 0.01256998319537761 830000
204.081 0.01243406094863815 840000
206.393 0.01231869129308558 850000
208.497 0.01219571076556504 860000
210.933 0.01207812536046339 870000
213.361 0.01194695527720605 880000
215.593 0.0118150651718356 890000
217.745 0.01168212404471943 900000
220.346 0.01155778732504573 910000
222.5540000000001 0.01144640259633199 920000
224.726 0.01132256485332646 930000
227.338 0.01120460402280799 940000
229.598 0.01110278514787311 950000
231.87 0.01097134426551482 960000
234.1420000000001 0.01086436973336645 970000
236.491 0.01075063336004511 980000
238.827 0.01063983724202884 990000
241.131 0.01052786542561909 1000000
243.735 0.01040890604013714 1010000
246.467 0.01030354580325471 1020000
249.295 0.01019973691840364 1030000
251.5470000000001 0.01009559872939385 1040000
253.868 0.009979315914372037 1050000
256.1319999999999 0.009896575960593108 1060000
258.484 0.009809667962931505 1070000
260.936 0.00972811940246044 1080000
263.212 0.009656764031688988 1090000
265.5599999999999 0.009584311971219008 1100000
267.9209999999999 0.009497170897672569 1110000
270.373 0.009405008622592855 1120000
272.581 0.009325041787658831 1130000
275.1449999999999 0.009258394798386946 1140000
277.605 0.009189037929083814 1150000
279.8329999999999 0.009118172039350869 1160000
282.049 0.009069702201863475 1170000
284.3939999999999 0.009015459882446238 1180000
286.558 0.00895540747961626 1190000
288.834 0.008906245204197529 1200000
291.026 0.008850747162693689 1210000
293.438 0.0087913430707367 1220000
295.61 0.008725207536893948 1230000
297.818 0.00866135443672714 1240000
299.951 0.008602104466827297 1250000
302.219 0.008542467007697481 1260000
304.491 0.008495271486368666 1270000
306.791 0.008440580416967443 1280000
309.271 0.008384468959163996 1290000
311.499 0.008327311374154611 1300000
313.671 0.008275039393493182 1310000
316.056 0.008219308941316804 1320000
318.4 0.008164750283665137 1330000
320.7 0.008117371708796065 1340000
323.092 0.008057532978396844 1350000
325.592 0.00800075791728477 1360000
327.808 0.00795916505503934 1370000
330.1120000000001 0.007914476021052649 1380000
332.393 0.007870899105067417 1390000
334.741 0.007835916594815128 1400000
337.025 0.007805076464617167 1410000
339.389 0.00777376098706634 1420000
341.909 0.007754507328273754 1430000
344.109 0.007739365433411981 1440000
346.389 0.007708954310194078 1450000
348.646 0.00768166135560246 1460000
350.878 0.007647725438720433 1470000
353.014 0.007616898897342204 1480000
355.258 0.007580094570611343 1490000
357.81 0.007550070194900116 1500000
360.146 0.007514964785514891 1510000
362.414 0.007488418609995622 1520000
364.575 0.007460798303330655 1530000
366.843 0.007430396334130352 1540000
369.107 0.007399438450139401 1550000
371.6349999999999 0.00736982911184955 1560000
374.163 0.007337521013073042 1570000
376.3789999999999 0.007302963873804279 1580000
378.6229999999999 0.007274808243586738 1590000
380.864 0.007250026391962819 1600000
383.1639999999999 0.007226607165775708 1610000
385.472 0.007195216718986985 1620000
387.9 0.007163778525689782 1630000
390.324 0.007129378146711096 1640000
392.556 0.007095430950018771 1650000
394.668 0.007054347730404667 1660000
396.869 0.00702252002593014 1670000
398.997 0.00699773886458001 1680000
401.1289999999999 0.006975313885043276 1690000
403.345 0.006944317079358177 1700000
405.7369999999999 0.006910221844286584 1710000
407.977 0.006888653646530516 1720000
410.1929999999999 0.006872028064183792 1730000
412.466 0.006856718035692495 1740000
414.738 0.006830925106739278 1750000
417.026 0.006799088356860746 1760000
419.21 0.00675391979933457 1770000
421.582 0.006707775814644081 1780000
423.8140000000001 0.006665496958158879 1790000
425.966 0.006624094999951805 1800000
428.211 0.006584228530772193 1810000
430.347 0.006543744958004971 1820000
432.655 0.006509352170612447 1830000
434.951 0.006475697513393969 1840000
437.495 0.006444201023735315 1850000
439.739 0.006417911386653253 1860000
441.983 0.006381897679578543 1870000
444.468 0.006349713772824018 1880000
446.724 0.006320480868884064 1890000
449.14 0.006282429632368035 1900000
451.384 0.006250100525960347 1910000
453.84 0.006215627102423443 1920000
456.04 0.006181142955051996 1930000
458.236 0.006152755356669253 1940000
460.593 0.006127494111209317 1950000
462.8530000000001 0.006097911322914474 1960000
465.061 0.006065681976748983 1970000
467.717 0.006034962902795552 1980000
469.885 0.006009535402336047 1990000
472.037 0.005980178828505326 2000000
474.2689999999999 0.005951947694990545 2010000
476.49 0.005915679214277627 2020000
478.678 0.005883286537780755 2030000
480.87 0.005848741013417553 2040000
483.282 0.005819180719762598 2050000
485.55 0.005789211901938095 2060000
487.766 0.005754204497112129 2070000
490.086 0.005719087719611084 2080000
492.319 0.005693285552673758 2090000
494.755 0.005672022129715352 2100000
497.039 0.005650348281893511 2110000
499.455 0.005622362551195175 2120000
501.6949999999999 0.005593165857204998 2130000
503.9109999999999 0.005573165076096658 2140000
506.1469999999999 0.005556797690656401 2150000
508.3679999999999 0.005530667302861999 2160000
510.884 0.005503094718871171 2170000
513.152 0.005474231585319068 2180000
515.616 0.00544113697219649 2190000
517.928 0.00541434186734386 2200000
520.088 0.005391442913727096 2210000
522.36 0.005367007169975548 2220000
524.5050000000001 0.005351375303738125 2230000
526.821 0.005336530018764903 2240000
529.109 0.005321270079672397 2250000
531.6610000000001 0.005306823947975613 2260000
533.985 0.005286214319167328 2270000
536.2289999999999 0.005262425553659978 2280000
538.4570000000001 0.005240512270766472 2290000
540.8019999999999 0.005214508572142514 2300000
543.122 0.005189531069375954 2310000
545.534 0.005173287458768227 2320000
548.0740000000001 0.005149907885427996 2330000
550.3660000000001 0.005123675234571521 2340000
552.6700000000001 0.00510591939595859 2350000
554.926 0.005084168732741338 2360000
557.119 0.00506104293813545 2370000
559.3150000000001 0.005038050086295446 2380000
561.699 0.005015180668503818 2390000
564.087 0.004993587467612464 2400000
566.351 0.004977449446676141 2410000
568.567 0.004957638757795368 2420000
570.831 0.004931302051725694 2430000
573.128 0.004909568694616393 2440000
575.3040000000001 0.004893367591693724 2450000
577.7480000000002 0.004871393368279587 2460000
580.152 0.004853322138064012 2470000
582.4600000000002 0.004836242545302792 2480000
584.6560000000002 0.00481247920529019 2490000
586.9600000000002 0.004789254834462691 2500000
589.1450000000001 0.004767323701106837 2510000
591.505 0.004748003238124506 2520000
593.8730000000002 0.004728631292523743 2530000
596.357 0.004712685052110712 2540000
598.577 0.004695086484371694 2550000
600.8090000000001 0.004671056582846143 2560000
603.1090000000002 0.004649294854878167 2570000
605.3660000000001 0.004632387955347339 2580000
607.746 0.004616723196170847 2590000
610.0700000000001 0.004598658637358603 2600000
612.5660000000001 0.00458321942005616 2610000
614.914 0.004571304526911617 2620000
617.098 0.004559257279502297 2630000
619.3500000000001 0.00454923041491767 2640000
621.5070000000001 0.004531940218433128 2650000
623.779 0.004517543971141033 2660000
625.931 0.004505917373378487 2670000
628.343 0.004491553756446856 2680000
630.5910000000001 0.004477978992861777 2690000
632.883 0.004466795003644815 2700000
635.191 0.004452307709758319 2710000
637.3680000000002 0.004438807313426508 2720000
639.7960000000002 0.004424102227706224 2730000
642.2840000000002 0.004410886259978044 2740000
644.5360000000002 0.004397515140867156 2750000
646.6840000000002 0.004383451433413381 2760000
648.9240000000002 0.004369015822429701 2770000
651.1720000000001 0.004354325731269214 2780000
653.4090000000001 0.004342725686566702 2790000
655.7570000000001 0.004327698947020417 2800000
658.2370000000002 0.004318947328514558 2810000
660.5050000000002 0.004305249696994839 2820000
662.6890000000001 0.004290100126799355 2830000
664.9609999999999 0.004277100088632132 2840000
667.2489999999999 0.004262723852454499 2850000
669.514 0.004249855951355294 2860000
671.866 0.004234566771032529 2870000
674.2860000000001 0.004217624885072964 2880000
676.606 0.004201816616994987 2890000
678.798 0.00419081640259917 2900000
681.098 0.004179218875447524 2910000
683.386 0.004163531732330705 2920000
685.4789999999999 0.004149135848028364 2930000
687.7349999999999 0.004135204845853258 2940000
690.1350000000001 0.004120145713399477 2950000
692.423 0.004104752236109716 2960000
694.603 0.004093405340990453 2970000
696.923 0.004083099264265355 2980000
699.131 0.004070214063060489 2990000
701.4080000000001 0.004057264816269991 3000000
703.5920000000001 0.004044888007353125 3010000
706.052 0.004031414283434941 3020000
708.3080000000001 0.00402093897401087 3030000
710.5960000000001 0.004011659130703836 3040000
712.9720000000001 0.00400108103655831 3050000
715.2040000000001 0.003990519686144553 3060000
717.489 0.003976863090152299 3070000
719.8930000000001 0.003964713624690757 3080000
722.349 0.0039534409565713 3090000
724.581 0.003938567284298467 3100000
726.7810000000001 0.003926991246597078 3110000
728.965 0.003915616915020665 3120000
731.213 0.003905351112603565 3130000
733.478 0.003897119689734972 3140000
735.6219999999998 0.003891995907931237 3150000
738.2139999999999 0.003887524409573276 3160000
740.3579999999999 0.003878290073321963 3170000
742.5459999999999 0.003867348796434197 3180000
744.7379999999999 0.003856455372550986 3190000
747.0739999999998 0.003842252713994698 3200000
749.1429999999999 0.003826399790307597 3210000
751.3109999999999 0.003812542374135887 3220000
753.679 0.003800398056962677 3230000
755.903 0.003787222524293247 3240000
758.1389999999999 0.00377576084264918 3250000
760.3069999999999 0.00376574073719009 3260000
762.6709999999999 0.003756349813237103 3270000
764.976 0.003748479855696502 3280000
767.272 0.003742431872875145 3290000
769.7520000000001 0.003735187337684233 3300000
772.0520000000001 0.003723809610328266 3310000
774.224 0.003714802077208664 3320000
776.46 0.003706613222442181 3330000
778.504 0.003698645407374062 3340000
780.693 0.003688199094622567 3350000
782.865 0.003679052385387962 3360000
785.125 0.003668888428967582 3370000
787.249 0.003660967849923201 3380000
789.4930000000001 0.003654911520362876 3390000
791.6450000000001 0.003646204317323558 3400000
793.765 0.003639069190112011 3410000
795.95 0.003628408008251621 3420000
798.134 0.003617894925848282 3430000
800.5139999999999 0.003609123724825694 3440000
802.6540000000001 0.003603895609768656 3450000
804.7940000000001 0.003598115696515161 3460000
807.03 0.003593772088047742 3470000
809.126 0.003587153520141847 3480000
811.254 0.003575633919415159 3490000
813.4829999999999 0.003565034897577637 3500000
815.931 0.003554136637787657 3510000
818.1590000000001 0.003541713512218591 3520000
820.311 0.00352794113944748 3530000
822.439 0.003517840152900461 3540000
824.6469999999999 0.003508100343988487 3550000
826.823 0.003498083210956822 3560000
829.008 0.003489546709866836 3570000
831.556 0.003479297694040259 3580000
833.7880000000001 0.003470078525277353 3590000
835.9920000000001 0.003461736297027421 3600000
838.1120000000001 0.003452959781997503 3610000
840.316 0.00344422434057513 3620000
842.5960000000001 0.003434350377422933 3630000
844.8410000000001 0.003420728388274257 3640000
847.2810000000001 0.003405334438640757 3650000
849.4970000000001 0.003394286221646446 3660000
851.7890000000001 0.003386632536904305 3670000
853.9170000000001 0.003379590224249485 3680000
856.3130000000001 0.003372058646223542 3690000
858.5170000000001 0.003362957637420087 3700000
860.726 0.003354760584224753 3710000
863.1860000000001 0.003343780326213483 3720000
865.998 0.003332772138785017 3730000
868.3060000000002 0.003323207035056449 3740000
870.53 0.00331404089255479 3750000
872.874 0.003305241407659405 3760000
875.0260000000001 0.00330040662879776 3770000
877.255 0.003293379241864502 3780000
879.619 0.003282991190445801 3790000
881.7910000000001 0.003277089699136556 3800000
884.047 0.00327155942854759 3810000
886.327 0.003263778104790201 3820000
888.519 0.003254347690901122 3830000
890.763 0.003245438341180577 3840000
892.8960000000002 0.003237897581961781 3850000
895.364 0.003229950190657787 3860000
897.5520000000001 0.003221616477494948 3870000
899.7 0.003216039743722168 3880000
901.8800000000001 0.003208235283862988 3890000
904.0640000000001 0.003198520436412124 3900000
906.2280000000002 0.003191963878274114 3910000
908.6170000000001 0.00318673461633629 3920000
911.1370000000001 0.003180241422531851 3930000
913.3850000000002 0.003175180915807689 3940000
915.6690000000002 0.003171436700370951 3950000
917.893 0.003164472603324665 3960000
920.2730000000001 0.003157940290361094 3970000
922.5290000000001 0.003152569815862363 3980000
924.8980000000001 0.00314660878939651 3990000
927.41 0.003139665761646627 4000000
929.582 0.003130342244491741 4010000
931.8340000000001 0.003121437122775028 4020000
934.1220000000001 0.003112718619409395 4030000
936.3579999999999 0.003101625638579475 4040000
938.8140000000001 0.003091700231694825 4050000
941.135 0.003084735449586509 4060000
943.603 0.003078023885050147 4070000
945.9109999999999 0.003069297162195176 4080000
948.075 0.003059717527420069 4090000
950.2670000000001 0.003051292242483418 4100000
952.7429999999999 0.003043071994460552 4110000
954.923 0.003034248807928136 4120000
957.2720000000002 0.003023029019336784 4130000
959.7520000000001 0.003014490095494064 4140000
961.9720000000001 0.003005956814863816 4150000
964.4720000000001 0.002998621453209637 4160000
966.6880000000001 0.002991131819556202 4170000
968.96 0.002983845910127999 4180000
971.2920000000001 0.002976536036789505 4190000
973.601 0.002970640507541873 4200000
976.1130000000001 0.002966234816264865 4210000
978.3610000000001 0.002962675768215203 4220000
980.553 0.00295852174520729 4230000
982.8690000000001 0.002953210750926306 4240000
985.1410000000001 0.002946328489676188 4250000
987.3410000000001 0.002941725604851448 4260000
989.5980000000001 0.002937221784238727 4270000
991.9820000000001 0.002933137995460612 4280000
994.326 0.002926862774920398 4290000
996.4819999999999 0.00292340230379242 4300000
998.7299999999999 0.002920526677350147 4310000
1001.142 0.002916122275529421 4320000
1003.466 0.00291279339769102 4330000
1005.767 0.002907548231726544 4340000
1008.299 0.002901968432964282 4350000


==> figs/webkb-cornell-r5-c6-mh-i5-gor-2-400_kld-speedup.dat <==
Samples Time KLD Time KLD
10000 2.492 0.2228084663092508 3.068000000000001 0.1775577805421951
20000 3.216 0.1761865967794928 4.4 0.1176675819714476
30000 3.992 0.1422828281332738 5.856 0.08659439830011134
40000 4.796 0.1179353949399641 7.24 0.06771334520214521
50000 5.616000000000001 0.100283916483399 8.604000000000001 0.05535321632540986
60000 6.436000000000001 0.08870096046639703 10.088 0.04666954842864025
70000 7.24 0.07890637713943166 11.468 0.04104634262400282
80000 8.055999999999999 0.06992211866857509 12.821 0.03587724815277137
90000 8.880000000000001 0.0636237730250315 14.309 0.03222739406572194
100000 9.703999999999999 0.05843661006761079 15.665 0.02915940492599866
110000 10.532 0.05366596241374223 17.045 0.02667583846439858
120000 11.372 0.04944841879675336 18.389 0.02448794041782123
130000 12.196 0.04560082478107735 19.717 0.02260556753350782
140000 13.008 0.04269152548878242 21.053 0.02098271784653238
150000 13.816 0.04011202190916893 22.365 0.01958384840566399
160000 14.633 0.03783165808623853 23.701 0.01828084035809765
170000 15.465 0.03585633246960131 25.049 0.01719166882156786
180000 16.281 0.03413053255582709 26.397 0.01625346154336598
190000 17.109 0.03253473739042525 27.741 0.0154769052462527
200000 17.945 0.03127317533069293 29.074 0.01481511828636966
210000 18.777 0.02982668081092592 30.398 0.01412104815235729
220000 19.609 0.028506853309544 31.714 0.01340379560859081
230000 20.441 0.02733535082873163 33.046 0.01283463086971669
240000 21.261 0.02616436365534362 34.378 0.01228328655757329
250000 22.097 0.02511041765212428 35.626 0.01180244557510479
260000 22.929 0.02424138171518185 36.95 0.01135415726076379
270000 23.765 0.02326373313589815 38.26200000000001 0.01104225338866569
280000 24.613 0.02236571083167853 39.57 0.01067742301465599
290000 25.449 0.02165658437461105 40.89000000000001 0.01031255544933156
300000 26.305 0.02098198506980833 42.20200000000001 0.009973021884229934
310000 27.209 0.02040646533837639 43.546 0.009580516339184591
320000 27.989 0.01981292899549326 44.879 0.009261862501124223
330000 28.76900000000001 0.01926457182379501 46.119 0.009010846110041139
340000 29.557 0.01870557066591119 47.45499999999999 0.008727027795801881
350000 30.35 0.01815233876164273 48.78299999999999 0.008394957461284647
360000 31.15 0.01770016190394437 50.09099999999999 0.008117150003085261
370000 31.95 0.01723319682383353 51.443 0.00790097652933607
380000 32.76199999999999 0.01680668369053468 52.77099999999999 0.007770259805171988
390000 33.55799999999999 0.01641805293150545 54.095 0.007560945449287705
400000 34.35399999999999 0.01605360809516659 55.451 0.007340949511387821
410000 35.154 0.01575332687475893 56.795 0.007147086808902301
420000 35.946 0.01543135363768351 58.04300000000001 0.006936291521122728
430000 36.742 0.01511486205286293 59.42299999999999 0.006739789893668507
440000 37.538 0.01478963204232272 60.763 0.006558871538546334
450000 38.354 0.01448108538331621 62.1 0.006423166652252578
460000 39.162 0.01408914530039257 63.432 0.006304087414861555
470000 39.974 0.01377853506494077 64.764 0.006153390493906107
480000 40.786 0.01349223078807534 66.08799999999999 0.006031316146794857
490000 41.61000000000001 0.01316912864784576 67.404 0.005921158120010138
500000 42.422 0.01294658767878018 68.636 0.005788780532354681
510000 43.23 0.01273582600630724 69.97199999999999 0.005663287423986388
520000 44.042 0.01252550467136761 71.312 0.005527549930548931
530000 44.866 0.01229885118615567 72.63200000000001 0.005398760146452795
540000 45.686 0.01202335137890655 73.96000000000001 0.005305034135690909
550000 46.499 0.01178389469764928 75.28399999999999 0.005203778971988932
560000 47.307 0.0115770113127229 76.60000000000001 0.005104896298242947
570000 48.13099999999999 0.01135009172156712 77.95300000000002 0.005035870257171999
580000 48.95499999999999 0.01115458778866825 79.18500000000002 0.004948613915635852
590000 49.77499999999999 0.01097268045991226 80.49300000000001 0.004872538682798953
600000 50.571 0.01079392473705032 81.83700000000002 0.004782248345639961
610000 51.38699999999999 0.01061885690745654 83.14900000000002 0.004665820830890488
620000 52.191 0.01044269820528087 84.473 0.004559111309115569
630000 53.011 0.01026662216816976 85.79300000000001 0.004497456713440878
640000 53.819 0.01008434726133051 87.117 0.004436864388199375
650000 54.631 0.009914665760921596 88.441 0.004348976349211432
660000 55.451 0.009725309587389735 89.68100000000001 0.004276309972346968
670000 56.267 0.009531631611580873 90.997 0.004219719646704887
680000 57.075 0.009377449595878074 92.32899999999999 0.004179513582455955
690000 57.895 0.009257424417446087 93.68199999999999 0.004121062036120237
700000 58.71100000000001 0.009154125194884512 95.02199999999999 0.004053974331227353
710000 59.53899999999999 0.009031245071775199 96.36199999999999 0.003988929640895118
720000 60.439 0.008893676154907982 97.70599999999999 0.003935309509246532
730000 61.255 0.008772286872412834 99.02199999999999 0.003882130483453451
740000 62.06 0.00864909075639504 100.346 0.003830486505107021
750000 62.868 0.008542739231232742 101.574 0.003774261278637418
760000 63.66399999999999 0.008445977502282152 102.882 0.003703722983953998
770000 64.47999999999999 0.008329126586701147 104.214 0.003659836904626718
780000 65.276 0.008202957491310066 105.538 0.003616552695146336
790000 66.068 0.008107490884327421 106.85 0.00357616848815574
800000 66.864 0.008005461995077798 108.17 0.003534071412687219
810000 67.66799999999999 0.007877263561352424 109.507 0.003485789239806841
820000 68.46799999999999 0.007771161561086802 110.827 0.003432378346620656
830000 69.26000000000001 0.00768727726430019 112.039 0.003393893086341146
840000 70.056 0.0075815171859618 113.355 0.003342300617473745
850000 70.84399999999999 0.007459583147727353 114.691 0.003304292672234036
860000 71.65599999999999 0.007358218548594844 116.019 0.003275044757160716
870000 72.456 0.007262578934698915 117.355 0.003228705141739776
880000 73.26000000000001 0.007185185613480874 118.699 0.003191932437770584
890000 74.05199999999999 0.00709655351831678 120.023 0.003160887201408063
900000 74.85199999999999 0.00700732177924196 121.371 0.003141052430820404
910000 75.676 0.006939682761422763 122.615 0.003123768073535618
920000 76.488 0.006871963177697876 123.951 0.003101942048201651
930000 77.28 0.006795896556564007 125.28 0.003064449176026605
940000 78.09300000000002 0.006724408067050373 126.616 0.003028488705998598
950000 78.91300000000001 0.006661956958859129 127.932 0.002994708664930447
960000 79.721 0.006597576845763372 129.248 0.002971328043813126
970000 80.54100000000001 0.006547417240101708 130.576 0.002950127199138616
980000 81.34500000000001 0.006468062554172345 131.896 0.002925635339630445
990000 82.14500000000001 0.006393868835993118 133.24 0.002900449437768692
1000000 82.95300000000002 0.006325831112125734 134.46 0.002868799376203842
1010000 83.77300000000001 0.006258277416230127 135.78 0.002838902461552118
1020000 84.589 0.006204498980945598 137.116 0.002802159471665001
1030000 85.39700000000001 0.006143564388122842 138.468 0.002768877004898815
1040000 86.20100000000001 0.006072273553371278 139.816 0.002748925093174773
1050000 87.021 0.006027909875862596 141.157 0.002723230010064856
1060000 87.837 0.005980301369015027 142.477 0.002704199545740498
1070000 88.65700000000001 0.005933906305581456 143.809 0.002667246251826339
1080000 89.46900000000001 0.005882512339624719 145.045 0.002636983010026032
1090000 90.29700000000001 0.005832906163275078 146.361 0.002612607787688963
1100000 91.09700000000001 0.005778880470606367 147.685 0.002591761592697884
1110000 91.90500000000002 0.005732503757467847 149.029 0.002568545643242434
1120000 92.73299999999999 0.005682846185006782 150.373 0.002544319666157793
1130000 93.569 0.005637209137959223 151.733 0.002522629585604854
1140000 94.44199999999998 0.005579190532463107 153.089 0.002508049645903629
1150000 95.23399999999999 0.00553190639653362 154.413 0.002485433781597207
1160000 96.026 0.005482829228348295 155.621 0.002464209377580504
1170000 96.84199999999998 0.00543384558395672 156.954 0.00244789422359858
1180000 97.63399999999999 0.005392512805758286 158.282 0.002427469974911087
1190000 98.43799999999999 0.005335429454345893 159.614 0.002401838745579759
1200000 99.246 0.005293367974039541 160.938 0.002380004895265108
1210000 100.054 0.005261851534709868 162.258 0.002369245082101745
1220000 100.85 0.005229421705615044 163.59 0.002351239059152818
1230000 101.65 0.005189021190248887 164.894 0.002327662443869429
1240000 102.458 0.005148853089695189 166.13 0.002306297884733787
1250000 103.262 0.005109944236921874 167.45 0.002278977913633485
1260000 104.058 0.005060597269504264 168.77 0.002260274739418233
1270000 104.858 0.005018868996341045 170.078 0.002234317676627085
1280000 105.662 0.004989375681830187 171.422 0.002219961930055311
1290000 106.454 0.004954940014429489 172.73 0.002201798724622429
1300000 107.242 0.004918650913657729 174.043 0.00218720438407268
1310000 108.046 0.004885031877895736 175.371 0.002172233051567903
1320000 108.85 0.004849122296525988 176.687 0.002161604918794001
1330000 109.674 0.004811455357668226 177.919 0.002153510331575164
1340000 110.491 0.004784822287889055 179.295 0.002134392601459796
1350000 111.291 0.004756616973161536 180.647 0.002119881287236616
1360000 112.091 0.004717963675030056 181.951 0.00210520805918829
1370000 112.895 0.004677439063200622 183.287 0.00208870892149638
1380000 113.707 0.004631972557901952 184.623 0.002075906728267313
1390000 114.519 0.004601584837159265 185.939 0.002055286917499435
1400000 115.315 0.00457390246609943 187.267 0.002042220062312284
1410000 116.139 0.004540969800821042 188.503 0.002028040914977762
1420000 116.955 0.004501714870767169 189.84 0.002016098438737198
1430000 117.775 0.004464915282214744 191.184 0.001997268228295103
1440000 118.583 0.004430868870539261 192.512 0.001982328154269383
1450000 119.383 0.004393816977757702 193.848 0.001963911457296132
1460000 120.199 0.004350937202471346 195.164 0.00194789397171024
1470000 121.011 0.00431531134693785 196.492 0.001935455124569431
1480000 121.831 0.004277928099121567 197.836 0.001927399847405022
1490000 122.651 0.004245858566659723 199.056 0.001912983486559538
1500000 123.471 0.004219604846496245 200.38 0.001901126717892649
1510000 124.291 0.004194403290574578 201.72 0.001892343185353706
1520000 125.115 0.004161543498129829 203.056 0.001887270567212133
1530000 125.927 0.004129140573979788 204.368 0.001884732202711001
1540000 126.76 0.004117319655960073 205.709 0.001872924954127697
1550000 127.596 0.004106870737929942 207.041 0.001859379254541444
1560000 128.476 0.004084688323250923 208.373 0.001850154340346195
1570000 129.268 0.004063859717233402 209.617 0.001839677977577071
1580000 130.056 0.004052925233273221 210.941 0.001829717359468522
1590000 130.872 0.004030951533658577 212.281 0.001814266697808967
1600000 131.68 0.004000145929749264 213.605 0.001802583522812836
1610000 132.496 0.00396797975567824 214.921 0.001795272117432665
1620000 133.304 0.003950066969773231 216.253 0.001790030340080646
1630000 134.1 0.003928431716334242 217.585 0.001780377141435942
1640000 134.892 0.003911061249646506 218.917 0.001767411622202077
1650000 135.696 0.00389386566733197 220.149 0.001752472547508933
1660000 136.5 0.003876642709388104 221.4940000000001 0.001741179687708101
1670000 137.296 0.003853465119139184 222.8100000000001 0.001732875218122972
1680000 138.088 0.003824426654034166 224.1180000000001 0.001727324539045048
1690000 138.888 0.003792332864481442 225.4220000000001 0.001720932826133471
1700000 139.704 0.003759074266988496 226.734 0.001710844339886656
1710000 140.508 0.003738811478900594 228.082 0.001698909007314744
1720000 141.304 0.003723085791624398 229.418 0.001688213572570787
1730000 142.113 0.003699646300064451 230.7380000000001 0.001676720763123913
1740000 142.905 0.003678211382309607 231.966 0.001664204033802636
1750000 143.705 0.003657749185380698 233.314 0.001655369953225834
1760000 144.509 0.003642228236945945 234.662 0.001649605264203526
1770000 145.309 0.00362572716589864 236.006 0.0016439631731967
1780000 146.113 0.003610878502726425 237.327 0.001631957390108593
1790000 146.933 0.003590049483688562 238.659 0.001622379721696163
1800000 147.741 0.003571194928036224 240.0230000000001 0.001613388501094175
1810000 148.561 0.003556021876058689 241.331 0.001606252894110424
1820000 149.369 0.003545891082562118 242.551 0.00159609299328195
1830000 150.189 0.003527933621091974 243.883 0.001591685621482372
1840000 151.017 0.003502784445306968 245.2070000000001 0.001588295647173078
1850000 151.833 0.003475686638592373 246.571 0.001581861171087739
1860000 152.621 0.003453034957545134 247.919 0.001572494411457174
1870000 153.429 0.003431635486871569 249.351 0.001565140309973221
1880000 154.241 0.003413687422955736 250.783 0.001560948557267786
1890000 155.053 0.003395312751980151 252.151 0.001554315307670958
1900000 155.853 0.003377587195405168 253.368 0.00154577042368809
1910000 156.661 0.003355153523438249 254.688 0.001536410669703964
1920000 157.481 0.003339336027955586 256 0.001531715294123947
1930000 158.314 0.003321334205586968 257.328 0.00153206802994517
1940000 159.134 0.003307478954756803 258.656 0.001526812243724757
1950000 159.97 0.003289624622072277 259.992 0.001520911610911946
1960000 160.802 0.00326464806106363 261.316 0.001513427680091598
1970000 161.682 0.003241875903042711 262.664 0.001507329528524142
1980000 162.4700000000001 0.003222091298662645 263.912 0.001500411601016232
1990000 163.262 0.003199685876731894 265.248 0.001495192784482083
2000000 164.05 0.00318276149852741 266.588 0.001492687982469223
2010000 164.842 0.003165534518875164 267.912 0.001484427254682605
2020000 165.654 0.003149297815734566 269.257 0.001477228684809331
2030000 166.466 0.003132870130650647 270.601 0.001468786376391707
2040000 167.27 0.003112462883359233 271.949 0.001464779546693522
2050000 168.086 0.003097702504363441 273.269 0.001460372035854495
2060000 168.902 0.003083383140715993 274.609 0.001453047659309887
2070000 169.726 0.003070739732159906 275.833 0.001445545654498557
2080000 170.542 0.003057940499594367 277.165 0.001441571540042536
2090000 171.35 0.003045283028571068 278.517 0.001433447293687049
2100000 172.17 0.003032419622590086 279.849 0.001426823370589534
2110000 172.962 0.00302386513459359 281.1729999999999 0.001419419288344595
2120000 173.754 0.003012374612787697 282.513 0.001409885899550221
2130000 174.551 0.003000125512457671 283.829 0.001401460703826598
2140000 175.351 0.002987349467103054 285.15 0.00139514759483666
2150000 176.147 0.002972547280625347 286.386 0.001390837316968344
2160000 176.951 0.002959848377092008 287.702 0.00138621348077143
2170000 177.763 0.002953381923319916 289.018 0.00137706086824764
2180000 178.575 0.002944699055846572 290.3460000000001 0.00137192152012744
2190000 179.375 0.002935494480510279 291.6540000000001 0.001371055192274671
2200000 180.195 0.002925636774244587 292.966 0.001368253440152824
2210000 181.003 0.002916029820179106 294.2860000000001 0.001361020901993606
2220000 181.803 0.002903688518069562 295.6180000000001 0.001352219023029435
2230000 182.619 0.002892718554459503 296.8580000000001 0.001344923848856113
2240000 183.435 0.002877952319056356 298.19 0.001339132143972195
2250000 184.255 0.002864372219690066 299.5180000000001 0.00133037583418055
2260000 185.075 0.002853660346167824 300.814 0.001324615119296099
2270000 185.891 0.00284298179854451 302.159 0.001318380018880802
2280000 186.699 0.002833128484674433 303.4830000000001 0.001314761796539466
2290000 187.503 0.002819517298834721 304.799 0.00131033242724271
2300000 188.299 0.002804602750673713 306.1630000000001 0.001305381892909955
2310000 189.103 0.002787807258512989 307.367 0.001294822400405705
2320000 189.927 0.002773514826557589 308.691 0.001285912826375339
2330000 190.74 0.002758949974143806 310.027 0.001280507069168017
2340000 191.556 0.002744817979090276 311.343 0.001272725413562705
2350000 192.38 0.00273901489094317 312.659 0.001262563947741822
2360000 193.212 0.002733789799292061 313.967 0.001257689507245942
2370000 194.06 0.002724819692099931 315.2990000000001 0.001251590727736654
2380000 194.9 0.002715030510949131 316.639 0.001247254895771683
2390000 195.792 0.002700934117790408 317.8840000000001 0.001242729057502866
2400000 196.596 0.002685586478687427 319.22 0.001237822586950085
2410000 197.404 0.0026712800992683 320.556 0.001233839303354289
2420000 198.212 0.002655372604484261 321.9040000000001 0.001227788722148002
2430000 199.036 0.002645285368560885 323.212 0.001224194801772588
2440000 199.836 0.002639406755736581 324.5240000000001 0.001223590315467476
2450000 200.644 0.002626274627635285 325.8680000000001 0.001220432967157223
2460000 201.432 0.002614029844386912 327.2040000000001 0.001214274052712967
2470000 202.236 0.002605043708473415 328.4400000000001 0.001209934011457594
2480000 203.036 0.002595382042172565 329.764 0.001204041051735044
2490000 203.836 0.002587809114949867 331.084 0.001197357381338538
2500000 204.652 0.002579668932808187 332.4160000000001 0.001189044950688207
2510000 205.468 0.002572608411596016 333.737 0.0011832522924286
2520000 206.273 0.002561678469526759 335.049 0.001177954003507518
2530000 207.089 0.002552571238479989 336.373 0.001171031688068042
2540000 207.893 0.002541127521881007 337.717 0.001166065151574524
2550000 208.709 0.002527939352673161 339.045 0.001159150136159135
2560000 209.509 0.002515468195667804 340.289 0.001154668746593923
2570000 210.329 0.002504886299384201 341.645 0.001149991457763884
2580000 211.133 0.002498752662292854 342.973 0.001146145668634134
2590000 211.941 0.00249158573671465 344.309 0.001142389200271047
2600000 212.729 0.002488941984536672 345.649 0.001136573552852671
2610000 213.517 0.002481755961850158 346.9930000000001 0.001131850639610709
2620000 214.329 0.002468143810955075 348.329 0.001125258081903867
2630000 215.137 0.0024549968618169 349.67 0.001120185387673512
2640000 215.941 0.002446839192788441 350.898 0.001117597621681765
2650000 216.753 0.002439490535568557 352.214 0.001112017929218854
2660000 217.561 0.002426156994167746 353.554 0.001108938699877389
2670000 218.361 0.002413182191090883 354.874 0.001104688216050373
2680000 219.177 0.002400842288915946 356.198 0.001099028242303324
2690000 219.997 0.002387766410072642 357.526 0.001096047956476394
2700000 220.813 0.002375923713209927 358.842 0.001089807655565543
2710000 221.625 0.002366422830101556 360.174 0.001083707914107921
2720000 222.454 0.002357628081134755 361.494 0.00107854159939858
2730000 223.27 0.002345689244945948 362.718 0.001072211814565918
2740000 224.094 0.002336077721918547 364.062 0.001069572953304185
2750000 224.91 0.002327394853995227 365.387 0.001066532985114078
2760000 225.726 0.002316626555104013 366.6949999999999 0.001062894635419211
2770000 226.558 0.002303666647485249 368.035 0.001061093049196202
2780000 227.39 0.002294264662465201 369.403 0.00105846768231505
2790000 228.226 0.002285254444716418 370.723 0.001054173170359887
2800000 229.05 0.002277930249652825 372.059 0.001050600448677951
2810000 229.906 0.002269129593771757 373.275 0.001046963593037704
2820000 230.694 0.00226315745159092 374.579 0.001045142289155772
2830000 231.502 0.002257396701333202 375.927 0.001041697089526664
2840000 232.294 0.002247829513947192 377.259 0.00103686363166628
2850000 233.09 0.00224062475217175 378.5829999999999 0.001030846350938603
2860000 233.878 0.002237036079108584 379.911 0.001028065173210138
2870000 234.678 0.002232340649464027 381.236 0.001025063555770527
2880000 235.478 0.002224461232143632 382.564 0.001020189318143714
2890000 236.286 0.002215948451756063 383.816 0.001017358531325701
2900000 237.106 0.002209036094495229 385.144 0.001012615558814101
2910000 237.91 0.002198326566445928 386.456 0.001008595595960265
2920000 238.707 0.002189845008568041 387.792 0.00100602354653845
2930000 239.507 0.00217854809734764 389.132 0.001003117833020443
2940000 240.307 0.002169322314900028 390.468 0.0009987955279492048
2950000 241.111 0.002165550936937174 391.816 0.0009939216413261281
2960000 241.919 0.002161403790155023 393.16 0.0009892645903244353
2970000 242.739 0.002156811961867371 394.468 0.0009851390015723218
2980000 243.559 0.002150273872001035 395.688 0.0009817900314889395
2990000 244.379 0.002143289581086269 397.001 0.0009788360204619801
3000000 245.187 0.002135376296652449 398.321 0.0009758914646564809
3010000 245.995 0.002129254644274007 399.633 0.0009723007665907005
3020000 246.803 0.002122229851965934 400.977 0.0009712146117727818
3030000 247.623 0.002114347252322488 402.293 0.0009680205496166261
3040000 248.435 0.002109948344584908 403.6369999999999 0.000965567088810221
3050000 249.247 0.002103351755654289 404.961 0.0009638042125376606
3060000 250.055 0.002094031543737796 406.193 0.0009599333851829235
3070000 250.859 0.002086330340098036 407.513 0.000955543081137484
3080000 251.659 0.002081604064331555 408.821 0.0009514574301910083
3090000 252.467 0.002073789057700431 410.157 0.0009469008404436645
3100000 253.275 0.00207026315846724 411.481 0.000943473956692569
3110000 254.068 0.002066129540730963 412.821 0.0009399134115179748
3120000 254.88 0.002058446128445141 414.138 0.0009376102847181027
3130000 255.688 0.002052361569720305 415.462 0.0009342935353805804
3140000 256.504 0.002044867891231165 416.6740000000001 0.0009298265545820914
3150000 257.336 0.002036843027681589 417.982 0.0009263833335327106
3160000 258.152 0.00203341060130288 419.306 0.0009222900295654265
3170000 258.976 0.002030059518118254 420.63 0.0009203755293782167
3180000 259.78 0.002026604366735709 421.95 0.0009163946114782753
3190000 260.588 0.002020458134774789 423.2740000000001 0.0009131784651114303
3200000 261.4 0.002012890351910384 424.5740000000001 0.000910441698328309
3210000 262.228 0.002006235468257843 425.91 0.0009070810267088213
3220000 263.056 0.001998154429062402 427.15 0.000904208479750221
3230000 263.932 0.001990941704957169 428.4780000000001 0.0009015320225183376
3240000 264.732 0.001987487537972166 429.8270000000001 0.0009005402487516946
3250000 265.528 0.001981936200526827 431.159 0.0008981753357595143
3260000 266.332 0.00197500184701689 432.463 0.0008964831489782797
3270000 267.136 0.001969089699174065 433.767 0.0008961640209842906
3280000 267.928 0.00196266142065954 435.1030000000001 0.0008934857930848842
3290000 268.728 0.001958879500756965 436.435 0.0008910970287620341
3300000 269.516 0.001954338886255993 437.7670000000001 0.0008882763784490679
3310000 270.313 0.001947705756949891 439.023 0.0008856569024393019
3320000 271.1009999999999 0.001943774996511105 440.3510000000001 0.0008836033240223719
3330000 271.917 0.0019385740716781 441.6750000000001 0.0008810095122361605
3340000 272.725 0.001935131808177514 443.003 0.0008799075951501416
3350000 273.517 0.001932003286238767 444.3270000000001 0.0008784354809721198
3360000 274.309 0.001928512996332894 445.636 0.0008754918694288679
3370000 275.1129999999999 0.001924300504622685 446.9560000000001 0.0008711548459135975
3380000 275.925 0.001922840252351569 448.2640000000001 0.0008674324506013881
3390000 276.7409999999999 0.001918960604301357 449.4880000000001 0.0008642351646655369
3400000 277.557 0.001911707809023548 450.8160000000001 0.0008619302070113418
3410000 278.365 0.001907661517310833 452.1360000000001 0.0008604557636511053
3420000 279.177 0.001901264881293511 453.4520000000001 0.0008574964845474007
3430000 279.985 0.001890938016842838 454.7680000000001 0.0008566189485597094
3440000 280.777 0.001886654755822506 456.0880000000001 0.0008543178451981912
3450000 281.585 0.001881307925225853 457.4160000000001 0.0008525304494425319
3460000 282.3969999999999 0.001875185046197933 458.7840000000001 0.0008500947283788844
3470000 283.229 0.00186888903214428 459.992 0.0008472776891810871
3480000 284.045 0.001861430706099048 461.277 0.0008465100169007652
3490000 284.869 0.001856744183136328 462.605 0.0008432089566533394
3500000 285.685 0.00185241900498481 463.917 0.0008408954377225921
3510000 286.506 0.001846753884144646 465.229 0.0008391832442597642
3520000 287.33 0.001840540189963291 466.557 0.0008374570207606042
3530000 288.1460000000001 0.001835510207443099 467.873 0.000835928241150226
3540000 288.954 0.001833447549564311 469.1969999999999 0.0008326564632348604
3550000 289.766 0.001828610001589455 470.545 0.0008290295549954422
3560000 290.586 0.00182473253405481 471.753 0.000827991776340202
3570000 291.4180000000001 0.001818898684552313 473.065 0.0008252757165307196
3580000 292.2380000000001 0.001812491725858208 474.413 0.0008224259949153364
3590000 293.054 0.00180719599625624 475.737 0.0008197565073101157
3600000 293.8740000000001 0.00180353679046222 477.0540000000001 0.0008179988274016369
3610000 294.702 0.001797845540902454 478.366 0.0008160199344830567
3620000 295.522 0.001793266027866056 479.6820000000001 0.0008123611217872452
3630000 296.35 0.001787819703704218 480.998 0.0008104565296620813
3640000 297.25 0.001785035973918608 482.23 0.0008082951482852403
3650000 298.046 0.001782990260897323 483.562 0.0008068861577708394
3660000 298.838 0.001777689939013407 484.8820000000001 0.0008057012893499335
3670000 299.6340000000001 0.001773380132737574 486.2260000000001 0.0008030038195908676
3680000 300.4300000000001 0.001767784581271114 487.558 0.0008000736977709207
3690000 301.226 0.001763935641938435 488.878 0.000797449592335087
3700000 302.022 0.001760012550972733 490.234 0.0007945869794249339
3710000 302.831 0.00175672685053974 491.574 0.0007925328957370027
3720000 303.635 0.001751517456786052 492.814 0.0007916004564634354
3730000 304.4229999999999 0.001745801018167707 494.151 0.0007914593625138023
3740000 305.215 0.001742238749241003 495.495 0.0007899104631995828
3750000 306.019 0.001739518309001958 496.799 0.0007881301126768976
3760000 306.843 0.001734908443699735 498.143 0.000785787559116772
3770000 307.659 0.0017319257637825 499.4709999999999 0.0007831827220744719
3780000 308.443 0.001727660039278155 500.803 0.0007808493499968187
3790000 309.2430000000001 0.001723940004758916 502.151 0.0007792113857935319
3800000 310.031 0.001719889353835086 503.475 0.0007765957165260617
3810000 310.843 0.001718261620672115 504.703 0.0007749857984643987
3820000 311.655 0.001714070175059371 506.0429999999999 0.000772606306152461
3830000 312.471 0.001712997353568569 507.387 0.000771263362561752
3840000 313.275 0.001708993321854262 508.711 0.0007704147553499193
3850000 314.099 0.001704728376515762 510.064 0.0007678155790188888
3860000 314.907 0.001700535404655781 511.44 0.000765135587778217
3870000 315.727 0.001697578003434311 512.784 0.0007623238086428794
3880000 316.539 0.001691957205903903 514.1360000000001 0.000759534525424155
3890000 317.3630000000001 0.001688339578989236 515.38 0.0007577963273890873
3900000 318.188 0.001685541346939782 516.7159999999999 0.0007559971368414594
3910000 319.0240000000001 0.001683860700491673 518.0680000000001 0.000755075580839547
3920000 319.828 0.001677423275016884 519.408 0.000752988407674295
3930000 320.648 0.001672851524965654 520.76 0.0007533872454159706
3940000 321.4560000000001 0.001669831847610339 522.096 0.0007525422511649432
3950000 322.2880000000001 0.001666246533924665 523.404 0.0007519390249372891
3960000 323.112 0.00166416073772953 524.748 0.0007502282126446759
3970000 323.932 0.001660373332355832 525.9809999999999 0.0007478421281491128
3980000 324.76 0.0016579325292397 527.3330000000001 0.0007453143222980295
3990000 325.5840000000001 0.001656654175809825 528.697 0.0007439548407608616
4000000 326.4 0.001653218135641489 530.0169999999999 0.0007429227296553647
4010000 327.22 0.001649534984405885 531.361 0.0007418857234202106
4020000 328.052 0.001643473759289544 532.6970000000001 0.0007407015915870132
4030000 328.9 0.001639216538008828 534.025 0.0007372665925758927
4040000 329.74 0.00163438103589685 535.373 0.0007347280000679773
4050000 330.632 0.001629907963216451 536.713 0.0007331976225870593
4060000 331.4279999999999 0.001625711467090119 537.957 0.0007311317550620176
4070000 332.22 0.001620077313275044 539.309 0.0007293406381653299
4080000 333.008 0.001614355803270699 540.6610000000001 0.000726005152906779
4090000 333.8 0.00161003947739547 541.994 0.0007243330638898891
4100000 334.605 0.001604630351592146 543.338 0.0007235209815322241
4110000 335.417 0.001599364278708406 544.71 0.0007230588769237177
4120000 336.2329999999999 0.001595668166572367 546.082 0.0007214306678347211
4130000 337.041 0.001591065038889747 547.4219999999999 0.0007195172297480831
4140000 337.853 0.001585257578968724 548.6419999999999 0.0007179064470164455
4150000 338.653 0.001581241484996675 549.974 0.0007162399512651156
4160000 339.473 0.001578099839362893 551.2859999999999 0.000715371342813675
4170000 340.2769999999999 0.001575584305097371 552.5939999999999 0.0007131212294667539
4180000 341.085 0.00157256300378166 553.902 0.0007113041630764071
4190000 341.885 0.001568197282371406 555.2140000000001 0.0007103442449508902
4200000 342.701 0.001563140738652916 556.582 0.0007098590881718644
4210000 343.533 0.001558997145485428 557.907 0.0007088752789976362
4220000 344.3489999999999 0.001555067706683118 559.143 0.0007065337446833939
4230000 345.153 0.001551042584054069 560.491 0.0007055691576303231
4240000 345.953 0.001548709172754878 561.8109999999999 0.0007039092835117802
4250000 346.753 0.001545561535514739 563.123 0.0007030199021152413
4260000 347.557 0.00154110336107074 564.463 0.0007021213768536273
4270000 348.373 0.001536798723665145 565.7909999999999 0.0007004890356517159
4280000 349.169 0.001533808244955074 567.1270000000001 0.0006987720941228385
4290000 349.9809999999999 0.001532412237574542 568.491 0.0006967640073809802
4300000 350.7860000000001 0.001528592908410438 569.7389999999999 0.0006949203168680312
4310000 351.598 0.001525189761440306 571.0749999999999 0.0006955870371611291
4320000 352.402 0.001521938181661379 572.431 0.0006940500700765678
4330000 353.21 0.00151846624828662 573.7760000000001 0.0006931683967719513
4340000 354.026 0.001514718383951213 575.12 0.0006923603010525424
4350000 354.85 0.001513313615061412 576.4680000000002 0.0006904461519846236
4360000 355.658 0.001511570734737133 577.8080000000001 0.0006895639970662231
4370000 356.478 0.001509089146836759 579.144 0.0006884134592182588
4380000 357.29 0.001505436730756903 580.4720000000001 0.0006869993578439647
4390000 358.102 0.001502222774870615 581.7280000000001 0.0006861814459020949
4400000 358.9300000000001 0.001499586567217184 583.176 0.0006850685400556879
4410000 359.754 0.001495332732183529 584.572 0.0006845678711036198
4420000 360.582 0.001493340853075138 586.0240000000001 0.0006830677114487576
4430000 361.4100000000001 0.001489036214309093 587.4720000000001 0.0006795284785142179
4440000 362.23 0.001486701906725493 588.8570000000001 0.0006787985572713702
4450000 363.05 0.001483385422408659 590.225 0.0006769851481930037
4460000 363.8939999999999 0.001479083551616912 591.6129999999999 0.0006763695715925807
4470000 364.77 0.001473997194426549 592.8890000000001 0.0006751632054727714
4480000 365.554 0.001469778285938974 594.241 0.0006749544710177679
4490000 366.3429999999999 0.001467301547853018 595.633 0.0006744486440015999
4500000 367.1429999999999 0.001465234183880223 597.0170000000002 0.0006734558935475392
4510000 367.9349999999999 0.001462488701093633 598.385 0.0006721940142500843
4520000 368.739 0.001460898998599701 599.741 0.000670428065039206
4530000 369.5309999999999 0.001456712586980287 601.1090000000002 0.0006687261658631136
4540000 370.3469999999999 0.001453388433039794 602.441 0.0006682296521237776
4550000 371.171 0.001448129943689484 603.7769999999999 0.0006675826368653206
4560000 371.9749999999999 0.00144228545810892 604.994 0.0006668823650176985
4570000 372.7789999999999 0.001439711640177291 606.346 0.0006656153415283938
4580000 373.591 0.001438980513876607 607.682 0.0006633013524389951
4590000 374.383 0.001437087230122574 609.0219999999999 0.0006618914033880282
4600000 375.195 0.001435604874674126 610.378 0.0006594803063839493
4610000 376.003 0.001432973178441579 611.702 0.000659436657686937
4620000 376.815 0.001430022600427842 613.0219999999999 0.0006576268633661741
4630000 377.6389999999999 0.001426497645603099 614.3620000000002 0.0006556131656810664
4640000 378.451 0.00142179500160946 615.582 0.0006544240943768299
4650000 379.259 0.001418807712103958 616.902 0.0006536587628726299
4660000 380.079 0.001417839743731032 618.2660000000001 0.0006537268091180305
4670000 380.879 0.001415936869835892 619.6260000000001 0.0006541179974349533
4680000 381.687 0.001413761412224421 620.9589999999999 0.0006529819756481546
4690000 382.476 0.00141154522325462 622.287 0.0006521672113301683
4700000 383.2679999999999 0.001409023546171616 623.615 0.0006517716542020081
4710000 384.068 0.001406435700038874 624.955 0.0006511046168178374
4720000 384.8679999999999 0.00140337799036674 626.183 0.0006493000077803634
4730000 385.68 0.001399695414141987 627.519 0.000648353681223314
4740000 386.496 0.001394830137274699 628.871 0.0006472424496023988
4750000 387.308 0.001390633170415521 630.207 0.0006462825270177749
4760000 388.124 0.001387363044418234 631.539 0.0006460317985909348
4770000 388.94 0.001385413685021875 632.8670000000001 0.0006455313160943338
4780000 389.756 0.001381256102701278 634.2030000000001 0.0006449572106465171
4790000 390.576 0.001377194932996986 635.5189999999999 0.0006437270924573897
4800000 391.384 0.001373377724621788 636.8920000000002 0.0006419481512302339
4810000 392.208 0.001370156286998656 638.1320000000002 0.00064098676128888
4820000 393.04 0.001366463756027191 639.4640000000002 0.0006386985933366947
4830000 393.872 0.001363632371706405 640.8040000000001 0.0006374188310612278
4840000 394.696 0.001359319692013353 642.1200000000001 0.0006364556664610815
4850000 395.52 0.001355348414148292 643.4200000000001 0.0006348441114916639
4860000 396.336 0.001352264734518119 644.748 0.0006323239032847597
4870000 397.144 0.001347900959151697 646.0640000000002 0.000630895715747441
4880000 397.96 0.001345554527686087 647.3800000000002 0.0006298797551742565
4890000 398.829 0.001342912816488263 648.6120000000001 0.0006286758075878198
4900000 399.609 0.001339593396337557 649.9320000000001 0.000627465185596447
4910000 400.401 0.001335657835704765 651.2600000000001 0.0006261041445246791
4920000 401.1929999999999 0.001331800390052009 652.6240000000001 0.0006242903839967283
4930000 402.001 0.001328604434550585 653.957 0.0006227643549928589
4940000 402.7929999999999 0.001326892837403766 655.3170000000002 0.0006216830891484617
4950000 403.585 0.00132317594219002 656.6730000000001 0.0006201616489832426
4960000 404.381 0.001318671813232159 658.021 0.0006199087811624494
4970000 405.181 0.001316751999060748 659.269 0.000619590847025791
4980000 405.981 0.001314420801042365 660.6049999999999 0.000618446304481042
4990000 406.773 0.001311691303057562 661.961 0.0006177132269347065
5000000 407.569 0.001308687117735439 663.289 0.0006170660891026755
5010000 408.377 0.001305693026041346 664.6369999999999 0.0006156763111053539
5020000 409.185 0.001304628078796135 665.961 0.0006152210242946431
5030000 409.985 0.001302083956786552 667.3009999999999 0.000613749277789532
5040000 410.8049999999999 0.001299150896916283 668.6370000000001 0.0006120810917595727
5050000 411.617 0.001296908093418352 669.878 0.0006098823955635079
5060000 412.409 0.001293569607673205 671.21 0.000609344599712865
5070000 413.201 0.001290806407712694 672.554 0.0006076517916435861
5080000 413.985 0.00128744179842592 673.898 0.0006066590507949949
5090000 414.7980000000001 0.001285791864105438 675.2339999999999 0.0006058545802652312
5100000 415.6180000000001 0.001282747681639591 676.578 0.0006048980403127536
5110000 416.434 0.001281288817771461 677.9100000000001 0.0006032285736827853
5120000 417.258 0.001279172076726019 679.226 0.000600753654379606
5130000 418.086 0.001275361721540573 680.47 0.0005998898864249242
5140000 418.918 0.001272992933148599 681.826 0.0005987094352976785
5150000 419.7260000000001 0.001270127523921451 683.146 0.0005974624143463433
5160000 420.546 0.001266546159607703 684.462 0.0005960617120417693
5170000 421.3700000000001 0.001264466705853448 685.8069999999999 0.0005945619498432897
5180000 422.19 0.001263267182710281 687.135 0.0005942398505533574
5190000 423.006 0.001260869625056238 688.4789999999999 0.000593933276069141
5200000 423.814 0.001257855298356549 689.8069999999999 0.0005934361667994131
5210000 424.614 0.001255195818700392 691.135 0.0005928385414784748
5220000 425.4300000000001 0.001254115639281946 692.3829999999999 0.0005916242723574275
5230000 426.258 0.001252196370025979 693.731 0.000590924029666347
5240000 427.0820000000001 0.001251988892006539 695.063 0.0005897164813877884
5250000 427.91 0.001251354776106262 696.399 0.0005885991682589197
5260000 428.73 0.001250096681751456 697.7149999999999 0.0005882446344460214
5270000 429.5620000000001 0.001246558311394444 699.059 0.0005871095486259939
5280000 430.399 0.001243551434504239 700.399 0.0005860514790735088
5290000 431.231 0.00124102472502771 701.7280000000001 0.0005846653855819679
5300000 432.1150000000001 0.001239383088019433 702.9640000000001 0.0005837612285503768
5310000 432.911 0.001236648192189645 704.3000000000001 0.0005828268061417766
5320000 433.703 0.001234283481212138 705.6360000000001 0.000582066993749882
5330000 434.499 0.001232538055378487 706.972 0.0005815371791334223
5340000 435.2910000000001 0.00123100573942958 708.332 0.0005815128732507687
5350000 436.087 0.001229410935408257 709.6720000000001 0.0005803247826228573
5360000 436.887 0.001226687642098197 711.004 0.0005787202941065883
5370000 437.691 0.001223834055676076 712.336 0.0005775396014471091
5380000 438.499 0.001220543694190541 713.5680000000001 0.0005765658190668695
5390000 439.307 0.00121735321233206 714.9040000000001 0.0005756732635558226
5400000 440.091 0.001215542708280024 716.2320000000001 0.0005749545600331814
5410000 440.907 0.001212720702211391 717.569 0.0005738285195760808
5420000 441.715 0.001210467034721286 718.909 0.0005722923231514483
5430000 442.527 0.001209526861916481 720.249 0.0005722104199548042
5440000 443.3430000000001 0.001209218950359971 721.5930000000001 0.0005712047044517801
5450000 444.155 0.001208754510539823 722.933 0.0005696783763897802
5460000 444.975 0.001209030824884817 724.241 0.0005685940144143912
5470000 445.783 0.001207897315068191 725.453 0.0005679040228676588
5480000 446.596 0.001205290282639047 726.833 0.0005667293777175788
5490000 447.4040000000001 0.001202271016969763 728.165 0.0005664191218458993
5500000 448.2080000000001 0.001199527186029208 729.5089999999999 0.0005657045741766902
5510000 449.0120000000001 0.001198880568483874 730.853 0.0005646526092937838
5520000 449.82 0.001198465299751009 732.1850000000001 0.0005635423042977896
5530000 450.628 0.001195958054265179 733.526 0.0005623042969067308
5540000 451.4520000000001 0.001192050225831706 734.8699999999999 0.0005613729558634618
5550000 452.276 0.001189426064900787 736.1139999999999 0.0005594907542330419
5560000 453.0880000000001 0.001187986916131717 737.4459999999999 0.0005578320501618901
5570000 453.884 0.001185972370650525 738.766 0.0005554946153634182
5580000 454.688 0.00118475864818097 740.1019999999999 0.0005549062978338623
5590000 455.476 0.001182549294091994 741.4459999999999 0.00055325220333593
5600000 456.284 0.00117911222058562 742.7859999999998 0.0005523559521962353
5610000 457.0840000000001 0.001176421709662153 744.122 0.0005511593027264728
5620000 457.888 0.001175020317464382 745.454 0.0005496996712293146
5630000 458.6720000000001 0.00117286658309673 746.682 0.0005488472907081793
5640000 459.4680000000001 0.001172390126234944 748.01 0.0005491355029562756
5650000 460.26 0.001172577491494716 749.3349999999999 0.0005482112942571173
5660000 461.064 0.001170998702997808 750.6669999999999 0.0005482783137123612
5670000 461.872 0.001169825095119862 751.9989999999998 0.0005473654152359701
5680000 462.689 0.001167814564750436 753.3389999999999 0.0005467671182973967
5690000 463.505 0.001167171519882545 754.655 0.0005457818956331382
5700000 464.329 0.001167073231395115 755.9709999999999 0.0005453631762287926
5710000 465.1569999999999 0.001166174706882777 757.2949999999998 0.0005441880890145331
5720000 466.037 0.001165108629031765 758.5189999999999 0.0005428952741281352
5730000 466.837 0.001163231010699904 759.827 0.0005419425316369537
5740000 467.641 0.001162321250466502 761.1629999999999 0.0005411176635755177
5750000 468.445 0.001161452243521224 762.4829999999998 0.0005405406695752942
5760000 469.2529999999999 0.001160614482517915 763.7869999999999 0.0005391315769139851
5770000 470.069 0.001158673164966263 765.116 0.0005381204788130594
5780000 470.893 0.001155877209953814 766.432 0.0005371510869149795
5790000 471.705 0.001154751981256994 767.76 0.000535948093197936
5800000 472.521 0.001154515433821989 769.0000000000001 0.0005346818104568591
5810000 473.325 0.001153028648435153 770.3240000000001 0.0005333523673966137
5820000 474.133 0.001151681275813758 771.668 0.0005322871176672088
5830000 474.929 0.001150694406548709 773.024 0.000531463864162035
5840000 475.737 0.001149646452644652 774.3680000000001 0.0005303261381198719
5850000 476.549 0.001149640582533559 775.708 0.0005291006876300788
5860000 477.357 0.001147900613457727 777.0480000000001 0.0005287350707530428
5870000 478.1620000000001 0.001145709527225164 778.384 0.0005282960250987744
5880000 478.978 0.001144515775828074 779.624 0.0005282056663719152
5890000 479.778 0.001141882905020966 780.9609999999999 0.0005281069434213144
5900000 480.562 0.001139450580021042 782.2850000000001 0.0005269654542777644
5910000 481.374 0.001136206506096023 783.605 0.0005262900429979736
5920000 482.1780000000001 0.001133706466120737 784.937 0.0005253922989607876
5930000 482.978 0.001131625175774609 786.2650000000001 0.0005246284305291718
5940000 483.7940000000001 0.001129480412975496 787.605 0.0005237531213560103
5950000 484.606 0.00112835116229196 788.929 0.000523033335588018
5960000 485.426 0.001127144112205201 790.2729999999999 0.0005224876820519518
5970000 486.238 0.001125981746324387 791.5170000000001 0.0005214065243397716
5980000 487.062 0.001123844468176278 792.8530000000001 0.0005214335343181331
5990000 487.8860000000001 0.00112134231652028 794.1729999999999 0.0005205443286847872
6000000 488.702 0.001119413809882957 795.513 0.0005193805189136888
6010000 489.518 0.001119554446762996 796.829 0.0005180354275571585
6020000 490.342 0.001118864590761982 798.158 0.0005164876368804117
6030000 491.1540000000001 0.001117333789800314 799.526 0.0005153303018151865
6040000 491.9660000000001 0.001115653305248031 800.854 0.0005139960131268028
6050000 492.77 0.001114344865460126 802.098 0.0005125175332667762
6060000 493.586 0.001112922735019665 803.4379999999999 0.0005121861263944744
6070000 494.4069999999999 0.00111080449834414 804.758 0.0005114682549333606
6080000 495.211 0.001108832667206029 806.086 0.0005106444312119229
6090000 496.027 0.001106186419964702 807.402 0.0005099398544891492
6100000 496.851 0.001102348112757743 808.742 0.0005094995254707809
6110000 497.675 0.001098211842780087 810.086 0.0005082076997748973
6120000 498.5069999999999 0.001094593131392204 811.414 0.0005073290454594098
6130000 499.3509999999999 0.001093164867484239 812.65 0.0005067810973997098
6140000 500.219 0.001091280281658534 813.971 0.0005069337743441996
6150000 501.0069999999999 0.001089190757493631 815.295 0.0005059513979647658
6160000 501.811 0.001087566339414224 816.627 0.0005046639983390467
6170000 502.607 0.001085265898174256 817.971 0.0005038306626265997
6180000 503.415 0.001082996726907738 819.3149999999999 0.0005032431785428638
6190000 504.211 0.001080472268039249 820.6469999999999 0.0005025905906290651
6200000 505.0149999999999 0.001078659803452214 821.967 0.0005024528405104425
6210000 505.811 0.001075531385509008 823.1950000000001 0.0005018284396893966
6220000 506.615 0.001074018666063239 824.527 0.0005015889052280259
6230000 507.4349999999999 0.001071972415841508 825.879 0.0005011015685556473
6240000 508.243 0.001069702832857591 827.1950000000001 0.000500440377055051
6250000 509.039 0.001068885790608588 828.515 0.0004996977827628822
6260000 509.835 0.001067697503109427 829.8440000000001 0.0004990075453748069
6270000 510.6279999999999 0.001067000381300659 831.172 0.000498906496533243
6280000 511.416 0.001065808646051091 832.5200000000001 0.0004981104045059591
6290000 512.228 0.001064356799511487 833.8680000000001 0.0004977610841764449
6300000 513.048 0.001062908339275925 835.1080000000001 0.0004973296949001138
6310000 513.852 0.001061930316024735 836.4320000000001 0.0004970620373472905
6320000 514.6560000000001 0.001060786482254176 837.768 0.0004971648858245176
6330000 515.484 0.001059206621724887 839.0920000000001 0.0004964776773761107
6340000 516.292 0.001057842472546947 840.4000000000001 0.0004959655715244329
6350000 517.104 0.001056648509424084 841.7360000000001 0.0004949260693119661
6360000 517.8920000000001 0.001053918113633252 843.076 0.0004945652886785802
6370000 518.7040000000001 0.001051892690145643 844.428 0.0004936641821115359
6380000 519.5240000000001 0.001050610111178631 845.6730000000001 0.0004927961757476214
6390000 520.3280000000001 0.001049465155566892 847.0010000000001 0.0004924080543226579
6400000 521.1320000000001 0.001048654614802988 848.349 0.0004918122229333957
6410000 521.952 0.001047347708837417 849.681 0.0004909446028102537
6420000 522.768 0.001045984802372278 850.9970000000001 0.0004909016562864701
6430000 523.5720000000001 0.00104550254396231 852.3290000000001 0.0004904327135582566
6440000 524.3720000000001 0.001044987279415001 853.665 0.0004894705687523233
6450000 525.1800000000001 0.001043460653851449 855.0050000000001 0.0004884180382466171
6460000 525.984 0.001042713872252666 856.2330000000001 0.0004874114405193797
6470000 526.785 0.00104136020900141 857.5570000000001 0.0004869979320016513
6480000 527.605 0.001040052884293933 858.897 0.0004863804555161072
6490000 528.4210000000002 0.001039404297921886 860.2370000000001 0.0004853135892497319
6500000 529.249 0.001037129620634989 861.562 0.0004858249013436521
6510000 530.077 0.001035202127209204 862.9060000000001 0.0004861214543974952
6520000 530.8969999999999 0.001033366663872232 864.254 0.0004858714144852926
6530000 531.7090000000001 0.001031509990092247 865.598 0.0004860844450653738
6540000 532.5450000000001 0.001028784841520475 866.8340000000001 0.0004852213235114476
6550000 533.373 0.001026361664886128 868.1820000000001 0.0004843629427524876
6560000 534.237 0.001024312876562737 869.522 0.0004835924270861643
6570000 535.0170000000001 0.001023651259581357 870.8620000000001 0.0004833075335195761
6580000 535.8050000000001 0.001023286389726224 872.202 0.0004827447784078562
6590000 536.6090000000002 0.001022181422826022 873.546 0.0004820073743557277
6600000 537.409 0.001020369860143871 874.866 0.0004811416564703827
6610000 538.2090000000001 0.001018949932956665 876.178 0.0004799620764436826
6620000 539.0010000000001 0.001018244535532252 877.5070000000001 0.0004798230730805459
6630000 539.821 0.001017847240382173 878.7189999999999 0.0004798144537484907
6640000 540.6410000000001 0.001016909980286802 880.063 0.0004788668406106832
6650000 541.441 0.001016330882274798 881.379 0.0004781461479465047
6660000 542.2420000000001 0.001015204923042816 882.6830000000001 0.0004779564872198072
6670000 543.054 0.001013147283618437 883.9910000000001 0.0004773125366243721
6680000 543.87 0.001012972845102531 885.307 0.0004767655408519743
6690000 544.6740000000001 0.001013042024495536 886.6310000000001 0.0004759146526194372
6700000 545.478 0.001012044911438739 887.9590000000001 0.0004754212738061006
6710000 546.274 0.001010434546714585 889.1950000000001 0.0004741854814455855
6720000 547.0820000000001 0.001008233486325618 890.519 0.0004737394381340936
6730000 547.8860000000001 0.001007165446063009 891.8270000000001 0.0004727708183892152
6740000 548.6899999999999 0.001007314873227719 893.1440000000002 0.0004719463372076468
6750000 549.502 0.001005925474344556 894.4760000000001 0.0004715038416335237
6760000 550.29 0.001004963957838886 895.7880000000001 0.0004700595922616149
6770000 551.0820000000001 0.001004503545615613 897.0880000000001 0.0004699738724283144
6780000 551.878 0.001002862032440808 898.4200000000001 0.0004688996118030254
6790000 552.694 0.001001371547566805 899.6560000000001 0.0004685360610847955
6800000 553.5020000000001 0.0009998042719108749 900.9800000000001 0.0004679739294542008
6810000 554.306 0.0009978781535762392 902.3200000000002 0.0004682846662436799
6820000 555.0980000000001 0.0009961947103589045 903.6480000000001 0.0004676367757681296
6830000 555.894 0.0009945728238790409 904.9880000000001 0.0004669885089914206
6840000 556.71 0.000992190879537751 906.3240000000002 0.0004659761462399334
6850000 557.51 0.000990093815700651 907.6640000000001 0.0004650288000669652
6860000 558.311 0.0009878859251677037 908.9690000000001 0.0004639810436625189
6870000 559.1270000000001 0.0009874733704091046 910.2170000000001 0.000462655980831708
6880000 559.919 0.0009866457215558474 911.5410000000002 0.0004619318588307453
6890000 560.735 0.0009859360293983227 912.8490000000002 0.0004611592362426372
6900000 561.5549999999999 0.0009840987191501224 914.1970000000001 0.0004602386111680624
6910000 562.375 0.0009823568260134985 915.5370000000001 0.0004593384739113036
6920000 563.1790000000001 0.0009817525717133577 916.8770000000001 0.0004590913501953728
6930000 563.975 0.0009803544572063157 918.2170000000001 0.0004592007413056548
6940000 564.7790000000001 0.000979616699570105 919.557 0.0004591862524164089
6950000 565.591 0.0009783802746006825 920.7890000000001 0.0004589798436421678
6960000 566.423 0.0009768679491753713 922.125 0.0004585782605168516
6970000 567.263 0.0009752161046772168 923.457 0.0004577364577083483
6980000 568.175 0.0009741874305033474 924.8049999999999 0.0004574373563875946
6990000 568.9749999999999 0.000972920886075354 926.158 0.000457104484371224
7000000 569.779 0.0009724229431971463 927.482 0.0004568338396421112
7010000 570.5749999999999 0.0009717649775650917 928.826 0.0004559027661890385
7020000 571.383 0.000970562675012011 930.1619999999999 0.0004552812749229988
7030000 572.187 0.0009685110500687855 931.4739999999999 0.0004547399126796456
7040000 572.995 0.0009661953692085634 932.6940000000001 0.0004538208748021392
7050000 573.811 0.0009637862572977421 934.03 0.0004534860298642069
7060000 574.6240000000001 0.0009615525217614459 935.3820000000001 0.0004528321535650328
7070000 575.4280000000001 0.000960059398280525 936.718 0.0004519318956794005
7080000 576.224 0.0009584904409777019 938.034 0.0004506132766227944
7090000 577.0240000000001 0.0009573416622333375 939.346 0.0004498268491919642
7100000 577.8280000000002 0.0009551244089714437 940.6739999999999 0.0004494314703756662
7110000 578.6240000000001 0.000953463576348991 941.991 0.0004490732700000235
7120000 579.436 0.0009518508186018733 943.211 0.0004488200233201299
7130000 580.248 0.0009516904925934112 944.567 0.000448095590962859
7140000 581.0600000000001 0.0009502550732937795 945.891 0.0004473902362783694
7150000 581.8720000000001 0.0009491219403519177 947.2270000000001 0.0004466081086374095
7160000 582.7000000000002 0.0009488419199234396 948.5749999999999 0.0004457649660278536
7170000 583.5160000000001 0.0009490985985978645 949.9229999999999 0.0004451378691379149
7180000 584.332 0.0009490651521802519 951.2510000000001 0.0004445738162428114
7190000 585.1560000000001 0.000947488898956138 952.607 0.0004439480667031894
7200000 585.9760000000001 0.0009453637585807836 953.8389999999999 0.0004439089135887614
7210000 586.7840000000002 0.0009437127299510635 955.163 0.0004441000473067294
7220000 587.5880000000001 0.0009427533876986967 956.495 0.0004438379741723109
7230000 588.3960000000001 0.0009408891961786297 957.824 0.0004436459536031978
7240000 589.2160000000001 0.0009390070420795161 959.1560000000001 0.0004434651585248724
7250000 590.0440000000001 0.0009379240262768515 960.5000000000001 0.0004426914642555803
7260000 590.8570000000002 0.0009369853431656743 961.8200000000001 0.0004420232033018234
7270000 591.677 0.0009356424864059444 963.176 0.0004417172228844403
7280000 592.4770000000001 0.0009346833250295729 964.5320000000002 0.00044182746036299
7290000 593.2690000000001 0.000933449611817094 965.76 0.0004422499033626941
7300000 594.0810000000001 0.0009320801557359059 967.08 0.0004425647479979746
7310000 594.9090000000001 0.0009306563872814465 968.388 0.0004430692636389741
7320000 595.7530000000002 0.0009290418632796284 969.7080000000001 0.0004429575245462633
7330000 596.5810000000001 0.0009277360896440738 971.0440000000001 0.0004425430318063173
7340000 597.3850000000001 0.0009251327350700052 972.388 0.0004415853206172542
7350000 598.1930000000001 0.0009226715836196072 973.7330000000001 0.0004411054916022754
7360000 598.9970000000001 0.000920928188637341 975.0730000000001 0.0004413569413916841
7370000 599.821 0.0009188681683759936 976.3090000000001 0.0004411837714385391
7380000 600.6410000000001 0.000917090548490214 977.6210000000001 0.0004411465382204883
7390000 601.5210000000001 0.0009153185989561062 978.9450000000001 0.0004403894703081664
7400000 602.3090000000001 0.0009134054677015576 980.2810000000001 0.000439633960924919
7410000 603.1010000000001 0.0009114712763191976 981.6369999999999 0.0004391429078983434
7420000 603.9010000000001 0.0009099121648370106 982.9730000000001 0.0004383983236045016
7430000 604.7090000000002 0.0009091140835949368 984.3050000000001 0.0004378889061158974
7440000 605.5090000000001 0.0009083132672236785 985.6449999999999 0.0004370563664055401
7450000 606.3220000000001 0.0009075087650122195 986.8729999999999 0.0004363238064107744
7460000 607.1220000000001 0.0009066836267325088 988.2049999999999 0.0004357780575580123
7470000 607.918 0.000904884288470337 989.5699999999998 0.000435101466498184
7480000 608.73 0.0009037232733666665 990.9179999999999 0.0004346276036735813
7490000 609.522 0.0009033678820690084 992.274 0.0004344457337423403
7500000 610.3260000000001 0.0009022719260136381 993.6459999999998 0.0004336871625932733
7510000 611.138 0.0009018396562327701 994.9859999999999 0.0004335632805028444
7520000 611.9580000000001 0.0009016993887763388 996.3100000000001 0.0004328223048232584
7530000 612.758 0.0009007583512661544 997.6659999999999 0.0004323748541943675
7540000 613.5420000000001 0.0008995550359149592 998.8939999999999 0.0004322397006931129
7550000 614.3380000000001 0.0008986063009028072 1000.23 0.0004320794751968685
7560000 615.134 0.0008971402050355016 1001.574 0.0004315384774551651


==> figs/webkb-cornell-r5-c6-speedup.dat <==
Samples Time KLD Time KLD
10000 2.484 0.2228084663092508 3.068000000000001 0.1775577805421951
20000 3.216 0.1761865967794928 4.4 0.1176675819714476
30000 4.04 0.1422828281332738 5.856 0.08659439830011134
40000 4.9 0.1179353949399641 7.24 0.06771334520214521
50000 5.756 0.100283916483399 8.604000000000001 0.05535321632540986
60000 6.600000000000001 0.08870096046639703 10.088 0.04666954842864025
70000 7.424 0.07890637713943166 11.468 0.04104634262400282
80000 8.236000000000001 0.06992211866857509 12.821 0.03587724815277137
90000 9.076000000000001 0.0636237730250315 14.309 0.03222739406572194
100000 9.923999999999999 0.05843661006761079 15.665 0.02915940492599866
110000 10.776 0.05366596241374223 17.045 0.02667583846439858
120000 11.612 0.04944841879675336 18.389 0.02448794041782123
130000 12.468 0.04560082478107735 19.717 0.02260556753350782
140000 13.312 0.04269152548878242 21.053 0.02098271784653238
150000 14.125 0.04011202190916893 22.365 0.01958384840566399
160000 14.961 0.03783165808623853 23.701 0.01828084035809765
170000 15.805 0.03585633246960131 25.049 0.01719166882156786
180000 16.637 0.03413053255582709 26.397 0.01625346154336598
190000 17.485 0.03253473739042525 27.741 0.0154769052462527
200000 18.321 0.03127317533069293 29.074 0.01481511828636966
210000 19.177 0.02982668081092592 30.398 0.01412104815235729
220000 20.025 0.028506853309544 31.714 0.01340379560859081
230000 20.857 0.02733535082873163 33.046 0.01283463086971669
240000 21.70900000000001 0.02616436365534362 34.378 0.01228328655757329
250000 22.541 0.02511041765212428 35.626 0.01180244557510479
260000 23.397 0.02424138171518185 36.95 0.01135415726076379
270000 24.23700000000001 0.02326373313589815 38.26200000000001 0.01104225338866569
280000 25.105 0.02236571083167853 39.57 0.01067742301465599
290000 25.953 0.02165658437461105 40.89000000000001 0.01031255544933156
300000 26.813 0.02098198506980833 42.20200000000001 0.009973021884229934
310000 27.749 0.02040646533837639 43.546 0.009580516339184591
320000 28.52500000000001 0.01981292899549326 44.879 0.009261862501124223
330000 29.32500000000001 0.01926457182379501 46.119 0.009010846110041139
340000 30.126 0.01870557066591119 47.45499999999999 0.008727027795801881
350000 30.934 0.01815233876164273 48.78299999999999 0.008394957461284647
360000 31.742 0.01770016190394437 50.09099999999999 0.008117150003085261
370000 32.554 0.01723319682383353 51.443 0.00790097652933607
380000 33.398 0.01680668369053468 52.77099999999999 0.007770259805171988
390000 34.202 0.01641805293150545 54.095 0.007560945449287705
400000 35.002 0.01605360809516659 55.451 0.007340949511387821
410000 35.81 0.01575332687475893 56.795 0.007147086808902301
420000 36.61000000000001 0.01543135363768351 58.04300000000001 0.006936291521122728
430000 37.41800000000001 0.01511486205286293 59.42299999999999 0.006739789893668507
440000 38.21400000000001 0.01478963204232272 60.763 0.006558871538546334
450000 39.04600000000001 0.01448108538331621 62.1 0.006423166652252578
460000 39.85800000000001 0.01408914530039257 63.432 0.006304087414861555
470000 40.69400000000001 0.01377853506494077 64.764 0.006153390493906107
480000 41.502 0.01349223078807534 66.08799999999999 0.006031316146794857
490000 42.34600000000001 0.01316912864784576 67.404 0.005921158120010138
500000 43.162 0.01294658767878018 68.636 0.005788780532354681
510000 43.998 0.01273582600630724 69.97199999999999 0.005663287423986388
520000 44.806 0.01252550467136761 71.312 0.005527549930548931
530000 45.654 0.01229885118615567 72.63200000000001 0.005398760146452795
540000 46.475 0.01202335137890655 73.96000000000001 0.005305034135690909
550000 47.287 0.01178389469764928 75.28399999999999 0.005203778971988932
560000 48.111 0.0115770113127229 76.60000000000001 0.005104896298242947
570000 48.939 0.01135009172156712 77.95300000000002 0.005035870257171999
580000 49.763 0.01115458778866825 79.18500000000002 0.004948613915635852
590000 50.579 0.01097268045991226 80.49300000000001 0.004872538682798953
600000 51.399 0.01079392473705032 81.83700000000002 0.004782248345639961
610000 52.215 0.01061885690745654 83.14900000000002 0.004665820830890488
620000 53.035 0.01044269820528087 84.473 0.004559111309115569
630000 53.863 0.01026662216816976 85.79300000000001 0.004497456713440878
640000 54.683 0.01008434726133051 87.117 0.004436864388199375
650000 55.499 0.009914665760921596 88.441 0.004348976349211432
660000 56.32700000000001 0.009725309587389735 89.68100000000001 0.004276309972346968
670000 57.15500000000001 0.009531631611580873 90.997 0.004219719646704887
680000 57.97100000000001 0.009377449595878074 92.32899999999999 0.004179513582455955
690000 58.79900000000001 0.009257424417446087 93.68199999999999 0.004121062036120237
700000 59.627 0.009154125194884512 95.02199999999999 0.004053974331227353
710000 60.459 0.009031245071775199 96.36199999999999 0.003988929640895118
720000 61.383 0.008893676154907982 97.70599999999999 0.003935309509246532
730000 62.2 0.008772286872412834 99.02199999999999 0.003882130483453451
740000 63.02 0.00864909075639504 100.346 0.003830486505107021
750000 63.828 0.008542739231232742 101.574 0.003774261278637418
760000 64.63199999999999 0.008445977502282152 102.882 0.003703722983953998
770000 65.456 0.008329126586701147 104.214 0.003659836904626718
780000 66.264 0.008202957491310066 105.538 0.003616552695146336
790000 67.06800000000001 0.008107490884327421 106.85 0.00357616848815574
800000 67.872 0.008005461995077798 108.17 0.003534071412687219
810000 68.68799999999999 0.007877263561352424 109.507 0.003485789239806841
820000 69.492 0.007771161561086802 110.827 0.003432378346620656
830000 70.29600000000001 0.00768727726430019 112.039 0.003393893086341146
840000 71.092 0.0075815171859618 113.355 0.003342300617473745
850000 71.896 0.007459583147727353 114.691 0.003304292672234036
860000 72.712 0.007358218548594844 116.019 0.003275044757160716
870000 73.52 0.007262578934698915 117.355 0.003228705141739776
880000 74.324 0.007185185613480874 118.699 0.003191932437770584
890000 75.12800000000001 0.00709655351831678 120.023 0.003160887201408063
900000 75.94000000000001 0.00700732177924196 121.371 0.003141052430820404
910000 76.76000000000001 0.006939682761422763 122.615 0.003123768073535618
920000 77.584 0.006871963177697876 123.951 0.003101942048201651
930000 78.38100000000001 0.006795896556564007 125.28 0.003064449176026605
940000 79.20500000000001 0.006724408067050373 126.616 0.003028488705998598
950000 80.01700000000001 0.006661956958859129 127.932 0.002994708664930447
960000 80.85700000000001 0.006597576845763372 129.248 0.002971328043813126
970000 81.67300000000002 0.006547417240101708 130.576 0.002950127199138616
980000 82.48500000000001 0.006468062554172345 131.896 0.002925635339630445
990000 83.29700000000001 0.006393868835993118 133.24 0.002900449437768692
1000000 84.105 0.006325831112125734 134.46 0.002868799376203842
1010000 84.941 0.006258277416230127 135.78 0.002838902461552118
1020000 85.76100000000001 0.006204498980945598 137.116 0.002802159471665001
1030000 86.58900000000001 0.006143564388122842 138.468 0.002768877004898815
1040000 87.39700000000001 0.006072273553371278 139.816 0.002748925093174773
1050000 88.23700000000001 0.006027909875862596 141.157 0.002723230010064856
1060000 89.04900000000001 0.005980301369015027 142.477 0.002704199545740498
1070000 89.87700000000001 0.005933906305581456 143.809 0.002667246251826339
1080000 90.697 0.005882512339624719 145.045 0.002636983010026032
1090000 91.54100000000001 0.005832906163275078 146.361 0.002612607787688963
1100000 92.35299999999999 0.005778880470606367 147.685 0.002591761592697884
1110000 93.15299999999999 0.005732503757467847 149.029 0.002568545643242434
1120000 93.99799999999999 0.005682846185006782 150.373 0.002544319666157793
1130000 94.81799999999998 0.005637209137959223 151.733 0.002522629585604854
1140000 95.65799999999999 0.005579190532463107 153.089 0.002508049645903629
1150000 96.542 0.00553190639653362 154.413 0.002485433781597207
1160000 97.34599999999999 0.005482829228348295 155.621 0.002464209377580504
1170000 98.17 0.00543384558395672 156.954 0.00244789422359858
1180000 98.974 0.005392512805758286 158.282 0.002427469974911087
1190000 99.79399999999998 0.005335429454345893 159.614 0.002401838745579759
1200000 100.61 0.005293367974039541 160.938 0.002380004895265108
1210000 101.426 0.005261851534709868 162.258 0.002369245082101745
1220000 102.23 0.005229421705615044 163.59 0.002351239059152818
1230000 103.042 0.005189021190248887 164.894 0.002327662443869429
1240000 103.858 0.005148853089695189 166.13 0.002306297884733787
1250000 104.67 0.005109944236921874 167.45 0.002278977913633485
1260000 105.478 0.005060597269504264 168.77 0.002260274739418233
1270000 106.286 0.005018868996341045 170.078 0.002234317676627085
1280000 107.102 0.004989375681830187 171.422 0.002219961930055311
1290000 107.906 0.004954940014429489 172.73 0.002201798724622429
1300000 108.702 0.004918650913657729 174.043 0.00218720438407268
1310000 109.518 0.004885031877895736 175.371 0.002172233051567903
1320000 110.327 0.004849122296525988 176.687 0.002161604918794001
1330000 111.163 0.004811455357668226 177.919 0.002153510331575164
1340000 111.983 0.004784822287889055 179.295 0.002134392601459796
1350000 112.799 0.004756616973161536 180.647 0.002119881287236616
1360000 113.603 0.004717963675030056 181.951 0.00210520805918829
1370000 114.415 0.004677439063200622 183.287 0.00208870892149638
1380000 115.239 0.004631972557901952 184.623 0.002075906728267313
1390000 116.059 0.004601584837159265 185.939 0.002055286917499435
1400000 116.867 0.00457390246609943 187.267 0.002042220062312284
1410000 117.683 0.004540969800821042 188.503 0.002028040914977762
1420000 118.523 0.004501714870767169 189.84 0.002016098438737198
1430000 119.343 0.004464915282214744 191.184 0.001997268228295103
1440000 120.167 0.004430868870539261 192.512 0.001982328154269383
1450000 120.967 0.004393816977757702 193.848 0.001963911457296132
1460000 121.803 0.004350937202471346 195.164 0.00194789397171024
1470000 122.611 0.00431531134693785 196.492 0.001935455124569431
1480000 123.443 0.004277928099121567 197.836 0.001927399847405022
1490000 124.263 0.004245858566659723 199.056 0.001912983486559538
1500000 125.087 0.004219604846496245 200.38 0.001901126717892649
1510000 125.919 0.004194403290574578 201.72 0.001892343185353706
1520000 126.74 0.004161543498129829 203.056 0.001887270567212133
1530000 127.58 0.004129140573979788 204.368 0.001884732202711001
1540000 128.404 0.004117319655960073 205.709 0.001872924954127697
1550000 129.256 0.004106870737929942 207.041 0.001859379254541444
1560000 130.084 0.004084688323250923 208.373 0.001850154340346195
1570000 130.968 0.004063859717233402 209.617 0.001839677977577071
1580000 131.756 0.004052925233273221 210.941 0.001829717359468522
1590000 132.596 0.004030951533658577 212.281 0.001814266697808967
1600000 133.4 0.004000145929749264 213.605 0.001802583522812836
1610000 134.22 0.00396797975567824 214.921 0.001795272117432665
1620000 135.036 0.003950066969773231 216.253 0.001790030340080646
1630000 135.844 0.003928431716334242 217.585 0.001780377141435942
1640000 136.64 0.003911061249646506 218.917 0.001767411622202077
1650000 137.448 0.00389386566733197 220.149 0.001752472547508933
1660000 138.264 0.003876642709388104 221.4940000000001 0.001741179687708101
1670000 139.056 0.003853465119139184 222.8100000000001 0.001732875218122972
1680000 139.868 0.003824426654034166 224.1180000000001 0.001727324539045048
1690000 140.668 0.003792332864481442 225.4220000000001 0.001720932826133471
1700000 141.488 0.003759074266988496 226.734 0.001710844339886656
1710000 142.297 0.003738811478900594 228.082 0.001698909007314744
1720000 143.105 0.003723085791624398 229.418 0.001688213572570787
1730000 143.921 0.003699646300064451 230.7380000000001 0.001676720763123913
1740000 144.721 0.003678211382309607 231.966 0.001664204033802636
1750000 145.533 0.003657749185380698 233.314 0.001655369953225834
1760000 146.333 0.003642228236945945 234.662 0.001649605264203526
1770000 147.141 0.00362572716589864 236.006 0.0016439631731967
1780000 147.957 0.003610878502726425 237.327 0.001631957390108593
1790000 148.781 0.003590049483688562 238.659 0.001622379721696163
1800000 149.601 0.003571194928036224 240.0230000000001 0.001613388501094175
1810000 150.425 0.003556021876058689 241.331 0.001606252894110424
1820000 151.245 0.003545891082562118 242.551 0.00159609299328195
1830000 152.073 0.003527933621091974 243.883 0.001591685621482372
1840000 152.905 0.003502784445306968 245.2070000000001 0.001588295647173078
1850000 153.729 0.003475686638592373 246.571 0.001581861171087739
1860000 154.513 0.003453034957545134 247.919 0.001572494411457174
1870000 155.341 0.003431635486871569 249.351 0.001565140309973221
1880000 156.149 0.003413687422955736 250.783 0.001560948557267786
1890000 156.961 0.003395312751980151 252.151 0.001554315307670958
1900000 157.773 0.003377587195405168 253.368 0.00154577042368809
1910000 158.586 0.003355153523438249 254.688 0.001536410669703964
1920000 159.41 0.003339336027955586 256 0.001531715294123947
1930000 160.246 0.003321334205586968 257.328 0.00153206802994517
1940000 161.07 0.003307478954756803 258.656 0.001526812243724757
1950000 161.894 0.003289624622072277 259.992 0.001520911610911946
1960000 162.742 0.00326464806106363 261.316 0.001513427680091598
1970000 163.554 0.003241875903042711 262.664 0.001507329528524142
1980000 164.394 0.003222091298662645 263.912 0.001500411601016232
1990000 165.262 0.003199685876731894 265.248 0.001495192784482083
2000000 166.066 0.00318276149852741 266.588 0.001492687982469223
2010000 166.858 0.003165534518875164 267.912 0.001484427254682605
2020000 167.674 0.003149297815734566 269.257 0.001477228684809331
2030000 168.49 0.003132870130650647 270.601 0.001468786376391707
2040000 169.29 0.003112462883359233 271.949 0.001464779546693522
2050000 170.114 0.003097702504363441 273.269 0.001460372035854495
2060000 170.93 0.003083383140715993 274.609 0.001453047659309887
2070000 171.778 0.003070739732159906 275.833 0.001445545654498557
2080000 172.59 0.003057940499594367 277.165 0.001441571540042536
2090000 173.414 0.003045283028571068 278.517 0.001433447293687049
2100000 174.231 0.003032419622590086 279.849 0.001426823370589534
2110000 175.047 0.00302386513459359 281.1729999999999 0.001419419288344595
2120000 175.835 0.003012374612787697 282.513 0.001409885899550221
2130000 176.643 0.003000125512457671 283.829 0.001401460703826598
2140000 177.463 0.002987349467103054 285.15 0.00139514759483666
2150000 178.267 0.002972547280625347 286.386 0.001390837316968344
2160000 179.091 0.002959848377092008 287.702 0.00138621348077143
2170000 179.907 0.002953381923319916 289.018 0.00137706086824764
2180000 180.727 0.002944699055846572 290.3460000000001 0.00137192152012744
2190000 181.531 0.002935494480510279 291.6540000000001 0.001371055192274671
2200000 182.355 0.002925636774244587 292.966 0.001368253440152824
2210000 183.175 0.002916029820179106 294.2860000000001 0.001361020901993606
2220000 183.987 0.002903688518069562 295.6180000000001 0.001352219023029435
2230000 184.807 0.002892718554459503 296.8580000000001 0.001344923848856113
2240000 185.619 0.002877952319056356 298.19 0.001339132143972195
2250000 186.459 0.002864372219690066 299.5180000000001 0.00133037583418055
2260000 187.271 0.002853660346167824 300.814 0.001324615119296099
2270000 188.103 0.00284298179854451 302.159 0.001318380018880802
2280000 188.911 0.002833128484674433 303.4830000000001 0.001314761796539466
2290000 189.723 0.002819517298834721 304.799 0.00131033242724271
2300000 190.52 0.002804602750673713 306.1630000000001 0.001305381892909955
2310000 191.332 0.002787807258512989 307.367 0.001294822400405705
2320000 192.16 0.002773514826557589 308.691 0.001285912826375339
2330000 192.984 0.002758949974143806 310.027 0.001280507069168017
2340000 193.804 0.002744817979090276 311.343 0.001272725413562705
2350000 194.628 0.00273901489094317 312.659 0.001262563947741822
2360000 195.468 0.002733789799292061 313.967 0.001257689507245942
2370000 196.316 0.002724819692099931 315.2990000000001 0.001251590727736654
2380000 197.144 0.002715030510949131 316.639 0.001247254895771683
2390000 198 0.002700934117790408 317.8840000000001 0.001242729057502866
2400000 198.908 0.002685586478687427 319.22 0.001237822586950085
2410000 199.724 0.0026712800992683 320.556 0.001233839303354289
2420000 200.54 0.002655372604484261 321.9040000000001 0.001227788722148002
2430000 201.368 0.002645285368560885 323.212 0.001224194801772588
2440000 202.184 0.002639406755736581 324.5240000000001 0.001223590315467476
2450000 203 0.002626274627635285 325.8680000000001 0.001220432967157223
2460000 203.796 0.002614029844386912 327.2040000000001 0.001214274052712967
2470000 204.596 0.002605043708473415 328.4400000000001 0.001209934011457594
2480000 205.412 0.002595382042172565 329.764 0.001204041051735044
2490000 206.217 0.002587809114949867 331.084 0.001197357381338538
2500000 207.049 0.002579668932808187 332.4160000000001 0.001189044950688207
2510000 207.861 0.002572608411596016 333.737 0.0011832522924286
2520000 208.681 0.002561678469526759 335.049 0.001177954003507518
2530000 209.493 0.002552571238479989 336.373 0.001171031688068042
2540000 210.313 0.002541127521881007 337.717 0.001166065151574524
2550000 211.133 0.002527939352673161 339.045 0.001159150136159135
2560000 211.933 0.002515468195667804 340.289 0.001154668746593923
2570000 212.765 0.002504886299384201 341.645 0.001149991457763884
2580000 213.569 0.002498752662292854 342.973 0.001146145668634134
2590000 214.397 0.00249158573671465 344.309 0.001142389200271047
2600000 215.185 0.002488941984536672 345.649 0.001136573552852671
2610000 215.989 0.002481755961850158 346.9930000000001 0.001131850639610709
2620000 216.789 0.002468143810955075 348.329 0.001125258081903867
2630000 217.609 0.0024549968618169 349.67 0.001120185387673512
2640000 218.425 0.002446839192788441 350.898 0.001117597621681765
2650000 219.237 0.002439490535568557 352.214 0.001112017929218854
2660000 220.061 0.002426156994167746 353.554 0.001108938699877389
2670000 220.853 0.002413182191090883 354.874 0.001104688216050373
2680000 221.693 0.002400842288915946 356.198 0.001099028242303324
2690000 222.514 0.002387766410072642 357.526 0.001096047956476394
2700000 223.346 0.002375923713209927 358.842 0.001089807655565543
2710000 224.162 0.002366422830101556 360.174 0.001083707914107921
2720000 224.994 0.002357628081134755 361.494 0.00107854159939858
2730000 225.818 0.002345689244945948 362.718 0.001072211814565918
2740000 226.646 0.002336077721918547 364.062 0.001069572953304185
2750000 227.474 0.002327394853995227 365.387 0.001066532985114078
2760000 228.298 0.002316626555104013 366.6949999999999 0.001062894635419211
2770000 229.134 0.002303666647485249 368.035 0.001061093049196202
2780000 229.962 0.002294264662465201 369.403 0.00105846768231505
2790000 230.81 0.002285254444716418 370.723 0.001054173170359887
2800000 231.626 0.002277930249652825 372.059 0.001050600448677951
2810000 232.438 0.002269129593771757 373.275 0.001046963593037704
2820000 233.33 0.00226315745159092 374.579 0.001045142289155772
2830000 234.15 0.002257396701333202 375.927 0.001041697089526664
2840000 234.946 0.002247829513947192 377.259 0.00103686363166628
2850000 235.75 0.00224062475217175 378.5829999999999 0.001030846350938603
2860000 236.562 0.002237036079108584 379.911 0.001028065173210138
2870000 237.358 0.002232340649464027 381.236 0.001025063555770527
2880000 238.175 0.002224461232143632 382.564 0.001020189318143714
2890000 238.991 0.002215948451756063 383.816 0.001017358531325701
2900000 239.807 0.002209036094495229 385.144 0.001012615558814101
2910000 240.631 0.002198326566445928 386.456 0.001008595595960265
2920000 241.419 0.002189845008568041 387.792 0.00100602354653845
2930000 242.231 0.00217854809734764 389.132 0.001003117833020443
2940000 243.035 0.002169322314900028 390.468 0.0009987955279492048
2950000 243.851 0.002165550936937174 391.816 0.0009939216413261281
2960000 244.663 0.002161403790155023 393.16 0.0009892645903244353
2970000 245.483 0.002156811961867371 394.468 0.0009851390015723218
2980000 246.315 0.002150273872001035 395.688 0.0009817900314889395
2990000 247.135 0.002143289581086269 397.001 0.0009788360204619801
3000000 247.963 0.002135376296652449 398.321 0.0009758914646564809
3010000 248.775 0.002129254644274007 399.633 0.0009723007665907005
3020000 249.599 0.002122229851965934 400.977 0.0009712146117727818
3030000 250.419 0.002114347252322488 402.293 0.0009680205496166261
3040000 251.247 0.002109948344584908 403.6369999999999 0.000965567088810221
3050000 252.063 0.002103351755654289 404.961 0.0009638042125376606
3060000 252.871 0.002094031543737796 406.193 0.0009599333851829235
3070000 253.687 0.002086330340098036 407.513 0.000955543081137484
3080000 254.492 0.002081604064331555 408.821 0.0009514574301910083
3090000 255.312 0.002073789057700431 410.157 0.0009469008404436645
3100000 256.124 0.00207026315846724 411.481 0.000943473956692569
3110000 256.936 0.002066129540730963 412.821 0.0009399134115179748
3120000 257.748 0.002058446128445141 414.138 0.0009376102847181027
3130000 258.568 0.002052361569720305 415.462 0.0009342935353805804
3140000 259.376 0.002044867891231165 416.6740000000001 0.0009298265545820914
3150000 260.212 0.002036843027681589 417.982 0.0009263833335327106
3160000 261.044 0.00203341060130288 419.306 0.0009222900295654265
3170000 261.868 0.002030059518118254 420.63 0.0009203755293782167
3180000 262.692 0.002026604366735709 421.95 0.0009163946114782753
3190000 263.496 0.002020458134774789 423.2740000000001 0.0009131784651114303
3200000 264.328 0.002012890351910384 424.5740000000001 0.000910441698328309
3210000 265.152 0.002006235468257843 425.91 0.0009070810267088213
3220000 265.992 0.001998154429062402 427.15 0.000904208479750221
3230000 266.828 0.001990941704957169 428.4780000000001 0.0009015320225183376
3240000 267.712 0.001987487537972166 429.8270000000001 0.0009005402487516946
3250000 268.512 0.001981936200526827 431.159 0.0008981753357595143
3260000 269.324 0.00197500184701689 432.463 0.0008964831489782797
3270000 270.133 0.001969089699174065 433.767 0.0008961640209842906
3280000 270.929 0.00196266142065954 435.1030000000001 0.0008934857930848842
3290000 271.749 0.001958879500756965 436.435 0.0008910970287620341
3300000 272.537 0.001954338886255993 437.7670000000001 0.0008882763784490679
3310000 273.337 0.001947705756949891 439.023 0.0008856569024393019
3320000 274.141 0.001943774996511105 440.3510000000001 0.0008836033240223719
3330000 274.957 0.0019385740716781 441.6750000000001 0.0008810095122361605
3340000 275.777 0.001935131808177514 443.003 0.0008799075951501416
3350000 276.569 0.001932003286238767 444.3270000000001 0.0008784354809721198
3360000 277.373 0.001928512996332894 445.636 0.0008754918694288679
3370000 278.169 0.001924300504622685 446.9560000000001 0.0008711548459135975
3380000 278.997 0.001922840252351569 448.2640000000001 0.0008674324506013881
3390000 279.809 0.001918960604301357 449.4880000000001 0.0008642351646655369
3400000 280.6370000000001 0.001911707809023548 450.8160000000001 0.0008619302070113418
3410000 281.465 0.001907661517310833 452.1360000000001 0.0008604557636511053
3420000 282.281 0.001901264881293511 453.4520000000001 0.0008574964845474007
3430000 283.1010000000001 0.001890938016842838 454.7680000000001 0.0008566189485597094
3440000 283.901 0.001886654755822506 456.0880000000001 0.0008543178451981912
3450000 284.717 0.001881307925225853 457.4160000000001 0.0008525304494425319
3460000 285.545 0.001875185046197933 458.7840000000001 0.0008500947283788844
3470000 286.3820000000001 0.00186888903214428 459.992 0.0008472776891810871
3480000 287.21 0.001861430706099048 461.277 0.0008465100169007652
3490000 288.026 0.001856744183136328 462.605 0.0008432089566533394
3500000 288.8460000000001 0.00185241900498481 463.917 0.0008408954377225921
3510000 289.6700000000001 0.001846753884144646 465.229 0.0008391832442597642
3520000 290.5020000000001 0.001840540189963291 466.557 0.0008374570207606042
3530000 291.3260000000001 0.001835510207443099 467.873 0.000835928241150226
3540000 292.1420000000001 0.001833447549564311 469.1969999999999 0.0008326564632348604
3550000 292.9580000000001 0.001828610001589455 470.545 0.0008290295549954422
3560000 293.7860000000001 0.00182473253405481 471.753 0.000827991776340202
3570000 294.6180000000001 0.001818898684552313 473.065 0.0008252757165307196
3580000 295.438 0.001812491725858208 474.413 0.0008224259949153364
3590000 296.266 0.00180719599625624 475.737 0.0008197565073101157
3600000 297.09 0.00180353679046222 477.0540000000001 0.0008179988274016369
3610000 297.9340000000001 0.001797845540902454 478.366 0.0008160199344830567
3620000 298.7500000000001 0.001793266027866056 479.6820000000001 0.0008123611217872452
3630000 299.5900000000001 0.001787819703704218 480.998 0.0008104565296620813
3640000 300.4140000000001 0.001785035973918608 482.23 0.0008082951482852403
3650000 301.326 0.001782990260897323 483.562 0.0008068861577708394
3660000 302.1270000000001 0.001777689939013407 484.8820000000001 0.0008057012893499335
3670000 302.919 0.001773380132737574 486.2260000000001 0.0008030038195908676
3680000 303.727 0.001767784581271114 487.558 0.0008000736977709207
3690000 304.5190000000001 0.001763935641938435 488.878 0.000797449592335087
3700000 305.335 0.001760012550972733 490.234 0.0007945869794249339
3710000 306.1390000000001 0.00175672685053974 491.574 0.0007925328957370027
3720000 306.959 0.001751517456786052 492.814 0.0007916004564634354
3730000 307.747 0.001745801018167707 494.151 0.0007914593625138023
3740000 308.559 0.001742238749241003 495.495 0.0007899104631995828
3750000 309.363 0.001739518309001958 496.799 0.0007881301126768976
3760000 310.1910000000001 0.001734908443699735 498.143 0.000785787559116772
3770000 311.019 0.0017319257637825 499.4709999999999 0.0007831827220744719
3780000 311.8030000000001 0.001727660039278155 500.803 0.0007808493499968187
3790000 312.623 0.001723940004758916 502.151 0.0007792113857935319
3800000 313.4110000000001 0.001719889353835086 503.475 0.0007765957165260617
3810000 314.2430000000001 0.001718261620672115 504.703 0.0007749857984643987
3820000 315.0550000000001 0.001714070175059371 506.0429999999999 0.000772606306152461
3830000 315.8790000000001 0.001712997353568569 507.387 0.000771263362561752
3840000 316.695 0.001708993321854262 508.711 0.0007704147553499193
3850000 317.523 0.001704728376515762 510.064 0.0007678155790188888
3860000 318.3400000000001 0.001700535404655781 511.44 0.000765135587778217
3870000 319.1640000000001 0.001697578003434311 512.784 0.0007623238086428794
3880000 319.9920000000001 0.001691957205903903 514.1360000000001 0.000759534525424155
3890000 320.808 0.001688339578989236 515.38 0.0007577963273890873
3900000 321.6560000000001 0.001685541346939782 516.7159999999999 0.0007559971368414594
3910000 322.4840000000001 0.001683860700491673 518.0680000000001 0.000755075580839547
3920000 323.296 0.001677423275016884 519.408 0.000752988407674295
3930000 324.1320000000001 0.001672851524965654 520.76 0.0007533872454159706
3940000 324.9520000000001 0.001669831847610339 522.096 0.0007525422511649432
3950000 325.7880000000001 0.001666246533924665 523.404 0.0007519390249372891
3960000 326.6240000000001 0.00166416073772953 524.748 0.0007502282126446759
3970000 327.444 0.001660373332355832 525.9809999999999 0.0007478421281491128
3980000 328.2680000000001 0.0016579325292397 527.3330000000001 0.0007453143222980295
3990000 329.1000000000001 0.001656654175809825 528.697 0.0007439548407608616
4000000 329.932 0.001653218135641489 530.0169999999999 0.0007429227296553647
4010000 330.744 0.001649534984405885 531.361 0.0007418857234202106
4020000 331.588 0.001643473759289544 532.6970000000001 0.0007407015915870132
4030000 332.428 0.001639216538008828 534.025 0.0007372665925758927
4040000 333.272 0.00163438103589685 535.373 0.0007347280000679773
4050000 334.121 0.001629907963216451 536.713 0.0007331976225870593
4060000 335.029 0.001625711467090119 537.957 0.0007311317550620176
4070000 335.825 0.001620077313275044 539.309 0.0007293406381653299
4080000 336.621 0.001614355803270699 540.6610000000001 0.000726005152906779
4090000 337.413 0.00161003947739547 541.994 0.0007243330638898891
4100000 338.217 0.001604630351592146 543.338 0.0007235209815322241
4110000 339.049 0.001599364278708406 544.71 0.0007230588769237177
4120000 339.869 0.001595668166572367 546.082 0.0007214306678347211
4130000 340.693 0.001591065038889747 547.4219999999999 0.0007195172297480831
4140000 341.501 0.001585257578968724 548.6419999999999 0.0007179064470164455
4150000 342.317 0.001581241484996675 549.974 0.0007162399512651156
4160000 343.129 0.001578099839362893 551.2859999999999 0.000715371342813675
4170000 343.941 0.001575584305097371 552.5939999999999 0.0007131212294667539
4180000 344.753 0.00157256300378166 553.902 0.0007113041630764071
4190000 345.553 0.001568197282371406 555.2140000000001 0.0007103442449508902
4200000 346.389 0.001563140738652916 556.582 0.0007098590881718644
4210000 347.209 0.001558997145485428 557.907 0.0007088752789976362
4220000 348.037 0.001555067706683118 559.143 0.0007065337446833939
4230000 348.845 0.001551042584054069 560.491 0.0007055691576303231
4240000 349.657 0.001548709172754878 561.8109999999999 0.0007039092835117802
4250000 350.45 0.001545561535514739 563.123 0.0007030199021152413
4260000 351.2740000000001 0.00154110336107074 564.463 0.0007021213768536273
4270000 352.086 0.001536798723665145 565.7909999999999 0.0007004890356517159
4280000 352.878 0.001533808244955074 567.1270000000001 0.0006987720941228385
4290000 353.7140000000001 0.001532412237574542 568.491 0.0006967640073809802
4300000 354.514 0.001528592908410438 569.7389999999999 0.0006949203168680312
4310000 355.342 0.001525189761440306 571.0749999999999 0.0006955870371611291
4320000 356.15 0.001521938181661379 572.431 0.0006940500700765678
4330000 356.978 0.00151846624828662 573.7760000000001 0.0006931683967719513
4340000 357.7860000000001 0.001514718383951213 575.12 0.0006923603010525424
4350000 358.6180000000001 0.001513313615061412 576.4680000000002 0.0006904461519846236
4360000 359.4300000000001 0.001511570734737133 577.8080000000001 0.0006895639970662231
4370000 360.258 0.001509089146836759 579.144 0.0006884134592182588
4380000 361.078 0.001505436730756903 580.4720000000001 0.0006869993578439647
4390000 361.8940000000001 0.001502222774870615 581.7280000000001 0.0006861814459020949
4400000 362.734 0.001499586567217184 583.176 0.0006850685400556879
4410000 363.554 0.001495332732183529 584.572 0.0006845678711036198
4420000 364.398 0.001493340853075138 586.0240000000001 0.0006830677114487576
4430000 365.222 0.001489036214309093 587.4720000000001 0.0006795284785142179
4440000 366.047 0.001486701906725493 588.8570000000001 0.0006787985572713702
4450000 366.8749999999999 0.001483385422408659 590.225 0.0006769851481930037
4460000 367.719 0.001479083551616912 591.6129999999999 0.0006763695715925807
4470000 368.567 0.001473997194426549 592.8890000000001 0.0006751632054727714
4480000 369.4589999999999 0.001469778285938974 594.241 0.0006749544710177679
4490000 370.247 0.001467301547853018 595.633 0.0006744486440015999
4500000 371.055 0.001465234183880223 597.0170000000002 0.0006734558935475392
4510000 371.8589999999999 0.001462488701093633 598.385 0.0006721940142500843
4520000 372.659 0.001460898998599701 599.741 0.000670428065039206
4530000 373.451 0.001456712586980287 601.1090000000002 0.0006687261658631136
4540000 374.275 0.001453388433039794 602.441 0.0006682296521237776
4550000 375.099 0.001448129943689484 603.7769999999999 0.0006675826368653206
4560000 375.911 0.00144228545810892 604.994 0.0006668823650176985
4570000 376.719 0.001439711640177291 606.346 0.0006656153415283938
4580000 377.539 0.001438980513876607 607.682 0.0006633013524389951
4590000 378.347 0.001437087230122574 609.0219999999999 0.0006618914033880282
4600000 379.1549999999999 0.001435604874674126 610.378 0.0006594803063839493
4610000 379.971 0.001432973178441579 611.702 0.000659436657686937
4620000 380.787 0.001430022600427842 613.0219999999999 0.0006576268633661741
4630000 381.627 0.001426497645603099 614.3620000000002 0.0006556131656810664
4640000 382.436 0.00142179500160946 615.582 0.0006544240943768299
4650000 383.256 0.001418807712103958 616.902 0.0006536587628726299
4660000 384.084 0.001417839743731032 618.2660000000001 0.0006537268091180305
4670000 384.896 0.001415936869835892 619.6260000000001 0.0006541179974349533
4680000 385.712 0.001413761412224421 620.9589999999999 0.0006529819756481546
4690000 386.5000000000001 0.00141154522325462 622.287 0.0006521672113301683
4700000 387.316 0.001409023546171616 623.615 0.0006517716542020081
4710000 388.116 0.001406435700038874 624.955 0.0006511046168178374
4720000 388.928 0.00140337799036674 626.183 0.0006493000077803634
4730000 389.736 0.001399695414141987 627.519 0.000648353681223314
4740000 390.5720000000001 0.001394830137274699 628.871 0.0006472424496023988
4750000 391.384 0.001390633170415521 630.207 0.0006462825270177749
4760000 392.204 0.001387363044418234 631.539 0.0006460317985909348
4770000 393.028 0.001385413685021875 632.8670000000001 0.0006455313160943338
4780000 393.84 0.001381256102701278 634.2030000000001 0.0006449572106465171
4790000 394.6840000000001 0.001377194932996986 635.5189999999999 0.0006437270924573897
4800000 395.492 0.001373377724621788 636.8920000000002 0.0006419481512302339
4810000 396.3320000000001 0.001370156286998656 638.1320000000002 0.00064098676128888
4820000 397.172 0.001366463756027191 639.4640000000002 0.0006386985933366947
4830000 398.017 0.001363632371706405 640.8040000000001 0.0006374188310612278
4840000 398.837 0.001359319692013353 642.1200000000001 0.0006364556664610815
4850000 399.681 0.001355348414148292 643.4200000000001 0.0006348441114916639
4860000 400.493 0.001352264734518119 644.748 0.0006323239032847597
4870000 401.313 0.001347900959151697 646.0640000000002 0.000630895715747441
4880000 402.133 0.001345554527686087 647.3800000000002 0.0006298797551742565
4890000 402.957 0.001342912816488263 648.6120000000001 0.0006286758075878198
4900000 403.849 0.001339593396337557 649.9320000000001 0.000627465185596447
4910000 404.637 0.001335657835704765 651.2600000000001 0.0006261041445246791
4920000 405.4450000000001 0.001331800390052009 652.6240000000001 0.0006242903839967283
4930000 406.249 0.001328604434550585 653.957 0.0006227643549928589
4940000 407.045 0.001326892837403766 655.3170000000002 0.0006216830891484617
4950000 407.853 0.00132317594219002 656.6730000000001 0.0006201616489832426
4960000 408.661 0.001318671813232159 658.021 0.0006199087811624494
4970000 409.473 0.001316751999060748 659.269 0.000619590847025791
4980000 410.277 0.001314420801042365 660.6049999999999 0.000618446304481042
4990000 411.081 0.001311691303057562 661.961 0.0006177132269347065
5000000 411.889 0.001308687117735439 663.289 0.0006170660891026755
5010000 412.689 0.001305693026041346 664.6369999999999 0.0006156763111053539
5020000 413.509 0.001304628078796135 665.961 0.0006152210242946431
5030000 414.314 0.001302083956786552 667.3009999999999 0.000613749277789532
5040000 415.138 0.001299150896916283 668.6370000000001 0.0006120810917595727
5050000 415.954 0.001296908093418352 669.878 0.0006098823955635079
5060000 416.758 0.001293569607673205 671.21 0.000609344599712865
5070000 417.554 0.001290806407712694 672.554 0.0006076517916435861
5080000 418.3460000000001 0.00128744179842592 673.898 0.0006066590507949949
5090000 419.1660000000001 0.001285791864105438 675.2339999999999 0.0006058545802652312
5100000 419.986 0.001282747681639591 676.578 0.0006048980403127536
5110000 420.8260000000001 0.001281288817771461 677.9100000000001 0.0006032285736827853
5120000 421.65 0.001279172076726019 679.226 0.000600753654379606
5130000 422.482 0.001275361721540573 680.47 0.0005998898864249242
5140000 423.314 0.001272992933148599 681.826 0.0005987094352976785
5150000 424.138 0.001270127523921451 683.146 0.0005974624143463433
5160000 424.9660000000001 0.001266546159607703 684.462 0.0005960617120417693
5170000 425.7980000000001 0.001264466705853448 685.8069999999999 0.0005945619498432897
5180000 426.626 0.001263267182710281 687.135 0.0005942398505533574
5190000 427.4380000000001 0.001260869625056238 688.4789999999999 0.000593933276069141
5200000 428.2540000000001 0.001257855298356549 689.8069999999999 0.0005934361667994131
5210000 429.0500000000001 0.001255195818700392 691.135 0.0005928385414784748
5220000 429.8820000000001 0.001254115639281946 692.3829999999999 0.0005916242723574275
5230000 430.707 0.001252196370025979 693.731 0.000590924029666347
5240000 431.5470000000001 0.001251988892006539 695.063 0.0005897164813877884
5250000 432.375 0.001251354776106262 696.399 0.0005885991682589197
5260000 433.2070000000001 0.001250096681751456 697.7149999999999 0.0005882446344460214
5270000 434.039 0.001246558311394444 699.059 0.0005871095486259939
5280000 434.8750000000001 0.001243551434504239 700.399 0.0005860514790735088
5290000 435.723 0.00124102472502771 701.7280000000001 0.0005846653855819679
5300000 436.535 0.001239383088019433 702.9640000000001 0.0005837612285503768
5310000 437.391 0.001236648192189645 704.3000000000001 0.0005828268061417766
5320000 438.259 0.001234283481212138 705.6360000000001 0.000582066993749882
5330000 439.063 0.001232538055378487 706.972 0.0005815371791334223
5340000 439.8550000000001 0.00123100573942958 708.332 0.0005815128732507687
5350000 440.667 0.001229410935408257 709.6720000000001 0.0005803247826228573
5360000 441.467 0.001226687642098197 711.004 0.0005787202941065883
5370000 442.275 0.001223834055676076 712.336 0.0005775396014471091
5380000 443.091 0.001220543694190541 713.5680000000001 0.0005765658190668695
5390000 443.895 0.00121735321233206 714.9040000000001 0.0005756732635558226
5400000 444.703 0.001215542708280024 716.2320000000001 0.0005749545600331814
5410000 445.5110000000001 0.001212720702211391 717.569 0.0005738285195760808
5420000 446.3360000000001 0.001210467034721286 718.909 0.0005722923231514483
5430000 447.1440000000001 0.001209526861916481 720.249 0.0005722104199548042
5440000 447.9760000000001 0.001209218950359971 721.5930000000001 0.0005712047044517801
5450000 448.784 0.001208754510539823 722.933 0.0005696783763897802
5460000 449.6080000000001 0.001209030824884817 724.241 0.0005685940144143912
5470000 450.4280000000001 0.001207897315068191 725.453 0.0005679040228676588
5480000 451.248 0.001205290282639047 726.833 0.0005667293777175788
5490000 452.0640000000001 0.001202271016969763 728.165 0.0005664191218458993
5500000 452.872 0.001199527186029208 729.5089999999999 0.0005657045741766902
5510000 453.6800000000001 0.001198880568483874 730.853 0.0005646526092937838
5520000 454.4920000000001 0.001198465299751009 732.1850000000001 0.0005635423042977896
5530000 455.308 0.001195958054265179 733.526 0.0005623042969067308
5540000 456.1320000000001 0.001192050225831706 734.8699999999999 0.0005613729558634618
5550000 456.968 0.001189426064900787 736.1139999999999 0.0005594907542330419
5560000 457.7880000000001 0.001187986916131717 737.4459999999999 0.0005578320501618901
5570000 458.592 0.001185972370650525 738.766 0.0005554946153634182
5580000 459.3960000000001 0.00118475864818097 740.1019999999999 0.0005549062978338623
5590000 460.1960000000001 0.001182549294091994 741.4459999999999 0.00055325220333593
5600000 461.012 0.00117911222058562 742.7859999999998 0.0005523559521962353
5610000 461.816 0.001176421709662153 744.122 0.0005511593027264728
5620000 462.621 0.001175020317464382 745.454 0.0005496996712293146
5630000 463.413 0.00117286658309673 746.682 0.0005488472907081793
5640000 464.2089999999999 0.001172390126234944 748.01 0.0005491355029562756
5650000 465.009 0.001172577491494716 749.3349999999999 0.0005482112942571173
5660000 465.817 0.001170998702997808 750.6669999999999 0.0005482783137123612
5670000 466.629 0.001169825095119862 751.9989999999998 0.0005473654152359701
5680000 467.449 0.001167814564750436 753.3389999999999 0.0005467671182973967
5690000 468.2569999999999 0.001167171519882545 754.655 0.0005457818956331382
5700000 469.093 0.001167073231395115 755.9709999999999 0.0005453631762287926
5710000 469.913 0.001166174706882777 757.2949999999998 0.0005441880890145331
5720000 470.7689999999999 0.001165108629031765 758.5189999999999 0.0005428952741281352
5730000 471.665 0.001163231010699904 759.827 0.0005419425316369537
5740000 472.485 0.001162321250466502 761.1629999999999 0.0005411176635755177
5750000 473.285 0.001161452243521224 762.4829999999998 0.0005405406695752942
5760000 474.097 0.001160614482517915 763.7869999999999 0.0005391315769139851
5770000 474.913 0.001158673164966263 765.116 0.0005381204788130594
5780000 475.737 0.001155877209953814 766.432 0.0005371510869149795
5790000 476.561 0.001154751981256994 767.76 0.000535948093197936
5800000 477.373 0.001154515433821989 769.0000000000001 0.0005346818104568591
5810000 478.198 0.001153028648435153 770.3240000000001 0.0005333523673966137
5820000 479.01 0.001151681275813758 771.668 0.0005322871176672088
5830000 479.826 0.001150694406548709 773.024 0.000531463864162035
5840000 480.6300000000001 0.001149646452644652 774.3680000000001 0.0005303261381198719
5850000 481.458 0.001149640582533559 775.708 0.0005291006876300788
5860000 482.2660000000001 0.001147900613457727 777.0480000000001 0.0005287350707530428
5870000 483.062 0.001145709527225164 778.384 0.0005282960250987744
5880000 483.9020000000001 0.001144515775828074 779.624 0.0005282056663719152
5890000 484.694 0.001141882905020966 780.9609999999999 0.0005281069434213144
5900000 485.5020000000001 0.001139450580021042 782.2850000000001 0.0005269654542777644
5910000 486.3100000000001 0.001136206506096023 783.605 0.0005262900429979736
5920000 487.1340000000001 0.001133706466120737 784.937 0.0005253922989607876
5930000 487.9340000000001 0.001131625175774609 786.2650000000001 0.0005246284305291718
5940000 488.7620000000001 0.001129480412975496 787.605 0.0005237531213560103
5950000 489.5740000000001 0.00112835116229196 788.929 0.000523033335588018
5960000 490.3940000000001 0.001127144112205201 790.2729999999999 0.0005224876820519518
5970000 491.222 0.001125981746324387 791.5170000000001 0.0005214065243397716
5980000 492.042 0.001123844468176278 792.8530000000001 0.0005214335343181331
5990000 492.886 0.00112134231652028 794.1729999999999 0.0005205443286847872
6000000 493.698 0.001119413809882957 795.513 0.0005193805189136888
6010000 494.539 0.001119554446762996 796.829 0.0005180354275571585
6020000 495.355 0.001118864590761982 798.158 0.0005164876368804117
6030000 496.183 0.001117333789800314 799.526 0.0005153303018151865
6040000 496.999 0.001115653305248031 800.854 0.0005139960131268028
6050000 497.807 0.001114344865460126 802.098 0.0005125175332667762
6060000 498.631 0.001112922735019665 803.4379999999999 0.0005121861263944744
6070000 499.4469999999999 0.00111080449834414 804.758 0.0005114682549333606
6080000 500.267 0.001108832667206029 806.086 0.0005106444312119229
6090000 501.091 0.001106186419964702 807.402 0.0005099398544891492
6100000 501.9229999999999 0.001102348112757743 808.742 0.0005094995254707809
6110000 502.743 0.001098211842780087 810.086 0.0005082076997748973
6120000 503.583 0.001094593131392204 811.414 0.0005073290454594098
6130000 504.419 0.001093164867484239 812.65 0.0005067810973997098
6140000 505.259 0.001091280281658534 813.971 0.0005069337743441996
6150000 506.1469999999999 0.001089190757493631 815.295 0.0005059513979647658
6160000 506.955 0.001087566339414224 816.627 0.0005046639983390467
6170000 507.763 0.001085265898174256 817.971 0.0005038306626265997
6180000 508.575 0.001082996726907738 819.3149999999999 0.0005032431785428638
6190000 509.379 0.001080472268039249 820.6469999999999 0.0005025905906290651
6200000 510.188 0.001078659803452214 821.967 0.0005024528405104425
6210000 510.992 0.001075531385509008 823.1950000000001 0.0005018284396893966
6220000 511.812 0.001074018666063239 824.527 0.0005015889052280259
6230000 512.6239999999999 0.001071972415841508 825.879 0.0005011015685556473
6240000 513.4399999999999 0.001069702832857591 827.1950000000001 0.000500440377055051
6250000 514.2479999999999 0.001068885790608588 828.515 0.0004996977827628822
6260000 515.052 0.001067697503109427 829.8440000000001 0.0004990075453748069
6270000 515.852 0.001067000381300659 831.172 0.000498906496533243
6280000 516.6519999999999 0.001065808646051091 832.5200000000001 0.0004981104045059591
6290000 517.476 0.001064356799511487 833.8680000000001 0.0004977610841764449
6300000 518.292 0.001062908339275925 835.1080000000001 0.0004973296949001138
6310000 519.116 0.001061930316024735 836.4320000000001 0.0004970620373472905
6320000 519.9159999999999 0.001060786482254176 837.768 0.0004971648858245176
6330000 520.74 0.001059206621724887 839.0920000000001 0.0004964776773761107
6340000 521.552 0.001057842472546947 840.4000000000001 0.0004959655715244329
6350000 522.376 0.001056648509424084 841.7360000000001 0.0004949260693119661
6360000 523.1759999999999 0.001053918113633252 843.076 0.0004945652886785802
6370000 523.9919999999998 0.001051892690145643 844.428 0.0004936641821115359
6380000 524.824 0.001050610111178631 845.6730000000001 0.0004927961757476214
6390000 525.6279999999999 0.001049465155566892 847.0010000000001 0.0004924080543226579
6400000 526.453 0.001048654614802988 848.349 0.0004918122229333957
6410000 527.269 0.001047347708837417 849.681 0.0004909446028102537
6420000 528.1049999999999 0.001045984802372278 850.9970000000001 0.0004909016562864701
6430000 528.917 0.00104550254396231 852.3290000000001 0.0004904327135582566
6440000 529.745 0.001044987279415001 853.665 0.0004894705687523233
6450000 530.549 0.001043460653851449 855.0050000000001 0.0004884180382466171
6460000 531.365 0.001042713872252666 856.2330000000001 0.0004874114405193797
6470000 532.1769999999999 0.00104136020900141 857.5570000000001 0.0004869979320016513
6480000 532.9929999999999 0.001040052884293933 858.897 0.0004863804555161072
6490000 533.829 0.001039404297921886 860.2370000000001 0.0004853135892497319
6500000 534.6569999999999 0.001037129620634989 861.562 0.0004858249013436521
6510000 535.505 0.001035202127209204 862.9060000000001 0.0004861214543974952
6520000 536.3209999999999 0.001033366663872232 864.254 0.0004858714144852926
6530000 537.1569999999999 0.001031509990092247 865.598 0.0004860844450653738
6540000 537.9929999999999 0.001028784841520475 866.8340000000001 0.0004852213235114476
6550000 538.833 0.001026361664886128 868.1820000000001 0.0004843629427524876
6560000 539.717 0.001024312876562737 869.522 0.0004835924270861643
6570000 540.5129999999999 0.001023651259581357 870.8620000000001 0.0004833075335195761
6580000 541.3129999999999 0.001023286389726224 872.202 0.0004827447784078562
6590000 542.1179999999999 0.001022181422826022 873.546 0.0004820073743557277
6600000 542.934 0.001020369860143871 874.866 0.0004811416564703827
6610000 543.726 0.001018949932956665 876.178 0.0004799620764436826
6620000 544.5459999999999 0.001018244535532252 877.5070000000001 0.0004798230730805459
6630000 545.3699999999999 0.001017847240382173 878.7189999999999 0.0004798144537484907
6640000 546.1899999999999 0.001016909980286802 880.063 0.0004788668406106832
6650000 547.0019999999998 0.001016330882274798 881.379 0.0004781461479465047
6660000 547.8059999999999 0.001015204923042816 882.6830000000001 0.0004779564872198072
6670000 548.626 0.001013147283618437 883.9910000000001 0.0004773125366243721
6680000 549.4419999999999 0.001012972845102531 885.307 0.0004767655408519743
6690000 550.2699999999999 0.001013042024495536 886.6310000000001 0.0004759146526194372
6700000 551.074 0.001012044911438739 887.9590000000001 0.0004754212738061006
6710000 551.8699999999999 0.001010434546714585 889.1950000000001 0.0004741854814455855
6720000 552.6979999999999 0.001008233486325618 890.519 0.0004737394381340936
6730000 553.506 0.001007165446063009 891.8270000000001 0.0004727708183892152
6740000 554.326 0.001007314873227719 893.1440000000002 0.0004719463372076468
6750000 555.1419999999999 0.001005925474344556 894.4760000000001 0.0004715038416335237
6760000 555.942 0.001004963957838886 895.7880000000001 0.0004700595922616149
6770000 556.7419999999998 0.001004503545615613 897.0880000000001 0.0004699738724283144
6780000 557.55 0.001002862032440808 898.4200000000001 0.0004688996118030254
6790000 558.371 0.001001371547566805 899.6560000000001 0.0004685360610847955
6800000 559.179 0.0009998042719108749 900.9800000000001 0.0004679739294542008
6810000 560.0069999999999 0.0009978781535762392 902.3200000000002 0.0004682846662436799
6820000 560.8069999999999 0.0009961947103589045 903.6480000000001 0.0004676367757681296
6830000 561.6109999999999 0.0009945728238790409 904.9880000000001 0.0004669885089914206
6840000 562.439 0.000992190879537751 906.3240000000002 0.0004659761462399334
6850000 563.255 0.000990093815700651 907.6640000000001 0.0004650288000669652
6860000 564.0629999999999 0.0009878859251677037 908.9690000000001 0.0004639810436625189
6870000 564.8909999999998 0.0009874733704091046 910.2170000000001 0.000462655980831708
6880000 565.6909999999998 0.0009866457215558474 911.5410000000002 0.0004619318588307453
6890000 566.5069999999999 0.0009859360293983227 912.8490000000002 0.0004611592362426372
6900000 567.347 0.0009840987191501224 914.1970000000001 0.0004602386111680624
6910000 568.1669999999999 0.0009823568260134985 915.5370000000001 0.0004593384739113036
6920000 568.9909999999999 0.0009817525717133577 916.8770000000001 0.0004590913501953728
6930000 569.7949999999998 0.0009803544572063157 918.2170000000001 0.0004592007413056548
6940000 570.627 0.000979616699570105 919.557 0.0004591862524164089
6950000 571.447 0.0009783802746006825 920.7890000000001 0.0004589798436421678
6960000 572.2909999999999 0.0009768679491753713 922.125 0.0004585782605168516
6970000 573.1349999999999 0.0009752161046772168 923.457 0.0004577364577083483
6980000 574.032 0.0009741874305033474 924.8049999999999 0.0004574373563875946
6990000 574.856 0.000972920886075354 926.158 0.000457104484371224
7000000 575.66 0.0009724229431971463 927.482 0.0004568338396421112
7010000 576.476 0.0009717649775650917 928.826 0.0004559027661890385
7020000 577.28 0.000970562675012011 930.1619999999999 0.0004552812749229988
7030000 578.116 0.0009685110500687855 931.4739999999999 0.0004547399126796456
7040000 578.928 0.0009661953692085634 932.6940000000001 0.0004538208748021392
7050000 579.756 0.0009637862572977421 934.03 0.0004534860298642069
7060000 580.568 0.0009615525217614459 935.3820000000001 0.0004528321535650328
7070000 581.376 0.000960059398280525 936.718 0.0004519318956794005
7080000 582.192 0.0009584904409777019 938.034 0.0004506132766227944
7090000 582.9920000000001 0.0009573416622333375 939.346 0.0004498268491919642
7100000 583.8240000000001 0.0009551244089714437 940.6739999999999 0.0004494314703756662
7110000 584.62 0.000953463576348991 941.991 0.0004490732700000235
7120000 585.452 0.0009518508186018733 943.211 0.0004488200233201299
7130000 586.264 0.0009516904925934112 944.567 0.000448095590962859
7140000 587.0920000000001 0.0009502550732937795 945.891 0.0004473902362783694
7150000 587.912 0.0009491219403519177 947.2270000000001 0.0004466081086374095
7160000 588.74 0.0009488419199234396 948.5749999999999 0.0004457649660278536
7170000 589.568 0.0009490985985978645 949.9229999999999 0.0004451378691379149
7180000 590.401 0.0009490651521802519 951.2510000000001 0.0004445738162428114
7190000 591.2329999999999 0.000947488898956138 952.607 0.0004439480667031894
7200000 592.053 0.0009453637585807836 953.8389999999999 0.0004439089135887614
7210000 592.8850000000001 0.0009437127299510635 955.163 0.0004441000473067294
7220000 593.693 0.0009427533876986967 956.495 0.0004438379741723109
7230000 594.521 0.0009408891961786297 957.824 0.0004436459536031978
7240000 595.329 0.0009390070420795161 959.1560000000001 0.0004434651585248724
7250000 596.173 0.0009379240262768515 960.5000000000001 0.0004426914642555803
7260000 596.9930000000001 0.0009369853431656743 961.8200000000001 0.0004420232033018234
7270000 597.8209999999999 0.0009356424864059444 963.176 0.0004417172228844403
7280000 598.6329999999999 0.0009346833250295729 964.5320000000002 0.00044182746036299
7290000 599.433 0.000933449611817094 965.76 0.0004422499033626941
7300000 600.2569999999999 0.0009320801557359059 967.08 0.0004425647479979746
7310000 601.0890000000001 0.0009306563872814465 968.388 0.0004430692636389741
7320000 601.941 0.0009290418632796284 969.7080000000001 0.0004429575245462633
7330000 602.769 0.0009277360896440738 971.0440000000001 0.0004425430318063173
7340000 603.5809999999999 0.0009251327350700052 972.388 0.0004415853206172542
7350000 604.393 0.0009226715836196072 973.7330000000001 0.0004411054916022754
7360000 605.2050000000002 0.000920928188637341 975.0730000000001 0.0004413569413916841
7370000 606.0419999999999 0.0009188681683759936 976.3090000000001 0.0004411837714385391
7380000 606.8819999999999 0.000917090548490214 977.6210000000001 0.0004411465382204883
7390000 607.7620000000001 0.0009153185989561062 978.9450000000001 0.0004403894703081664
7400000 608.566 0.0009134054677015576 980.2810000000001 0.000439633960924919
7410000 609.374 0.0009114712763191976 981.6369999999999 0.0004391429078983434
7420000 610.178 0.0009099121648370106 982.9730000000001 0.0004383983236045016
7430000 610.9859999999999 0.0009091140835949368 984.3050000000001 0.0004378889061158974
7440000 611.8019999999999 0.0009083132672236785 985.6449999999999 0.0004370563664055401
7450000 612.61 0.0009075087650122195 986.8729999999999 0.0004363238064107744
7460000 613.418 0.0009066836267325088 988.2049999999999 0.0004357780575580123
7470000 614.226 0.000904884288470337 989.5699999999998 0.000435101466498184
7480000 615.05 0.0009037232733666665 990.9179999999999 0.0004346276036735813
7490000 615.8579999999999 0.0009033678820690084 992.274 0.0004344457337423403
7500000 616.674 0.0009022719260136381 993.6459999999998 0.0004336871625932733
7510000 617.4940000000001 0.0009018396562327701 994.9859999999999 0.0004335632805028444
7520000 618.314 0.0009016993887763388 996.3100000000001 0.0004328223048232584
7530000 619.126 0.0009007583512661544 997.6659999999999 0.0004323748541943675
7540000 619.914 0.0008995550359149592 998.8939999999999 0.0004322397006931129
7550000 620.7299999999999 0.0008986063009028072 1000.23 0.0004320794751968685
7560000 621.534 0.0008971402050355016 1001.574 0.0004315384774551651


==> figs/webkb-cornell-rao_kld-speedup.dat <==
Samples Time KLD Time KLD
10000 2.492 0.2228084663092508 2.44 0.2083340006365575
20000 3.216 0.1761865967794928 3.168 0.1642994736446546
30000 3.992 0.1422828281332738 3.944 0.1329551665316148
40000 4.796 0.1179353949399641 4.752 0.1105805174334673
50000 5.616000000000001 0.100283916483399 5.568000000000001 0.09379940724606028
60000 6.436000000000001 0.08870096046639703 6.388 0.08309254577357122
70000 7.24 0.07890637713943166 7.184 0.0741206059131492
80000 8.055999999999999 0.06992211866857509 7.988 0.06576078412879835
90000 8.880000000000001 0.0636237730250315 8.812000000000001 0.05994753817811074
100000 9.703999999999999 0.05843661006761079 9.640000000000001 0.05516230647450982
110000 10.532 0.05366596241374223 10.464 0.05066744437734867
120000 11.372 0.04944841879675336 11.3 0.04673067674120925
130000 12.196 0.04560082478107735 12.136 0.04318133400931367
140000 13.008 0.04269152548878242 12.944 0.04047421057265563
150000 13.816 0.04011202190916893 13.756 0.03795798479231459
160000 14.633 0.03783165808623853 14.565 0.03577611979653147
170000 15.465 0.03585633246960131 15.393 0.0339329862339977
180000 16.281 0.03413053255582709 16.217 0.03229677341968914
190000 17.109 0.03253473739042525 17.041 0.03081806857826963
200000 17.945 0.03127317533069293 17.873 0.02966357637339094
210000 18.777 0.02982668081092592 18.717 0.02828772263596176
220000 19.609 0.028506853309544 19.637 0.02702744728773824
230000 20.441 0.02733535082873163 20.437 0.02591360578048687
240000 21.261 0.02616436365534362 21.233 0.02482696198419146
250000 22.097 0.02511041765212428 22.041 0.02385327036507271
260000 22.929 0.02424138171518185 22.837 0.02303717409911713
270000 23.765 0.02326373313589815 23.649 0.02211213804634025
280000 24.613 0.02236571083167853 24.473 0.02126770681706871
290000 25.449 0.02165658437461105 25.273 0.02060510969783793
300000 26.305 0.02098198506980833 26.089 0.01995545247567973
310000 27.209 0.02040646533837639 26.905 0.01943098784666884
320000 27.989 0.01981292899549326 27.689 0.01889541436318429
330000 28.76900000000001 0.01926457182379501 28.485 0.01840818634592795
340000 29.557 0.01870557066591119 29.285 0.01786520675092754
350000 30.35 0.01815233876164273 30.09 0.01732428535681152
360000 31.15 0.01770016190394437 30.898 0.01687902076695594
370000 31.95 0.01723319682383353 31.714 0.01643111882180366
380000 32.76199999999999 0.01680668369053468 32.538 0.01602111389792006
390000 33.55799999999999 0.01641805293150545 33.34999999999999 0.01566454578510628
400000 34.35399999999999 0.01605360809516659 34.15 0.01531592671165339
410000 35.154 0.01575332687475893 34.958 0.01502711860458556
420000 35.946 0.01543135363768351 35.762 0.0147111725360113
430000 36.742 0.01511486205286293 36.57 0.0144167981658007
440000 37.538 0.01478963204232272 37.374 0.01411164175862376
450000 38.354 0.01448108538331621 38.206 0.01383050707733879
460000 39.162 0.01408914530039257 39.026 0.01344222002991872
470000 39.974 0.01377853506494077 39.854 0.01313448908036089
480000 40.786 0.01349223078807534 40.686 0.0128556210419514
490000 41.61000000000001 0.01316912864784576 41.52200000000001 0.01253554823024058
500000 42.422 0.01294658767878018 42.35400000000001 0.01231397141483839
510000 43.23 0.01273582600630724 43.19 0.0121044250478343
520000 44.042 0.01252550467136761 44.02999999999999 0.01191681812892027
530000 44.866 0.01229885118615567 44.922 0.01170729872986752
540000 45.686 0.01202335137890655 45.742 0.01144636387339163
550000 46.499 0.01178389469764928 46.547 0.01121406817834332
560000 47.307 0.0115770113127229 47.35899999999999 0.01101926952710592
570000 48.13099999999999 0.01135009172156712 48.17899999999999 0.01080789766367155
580000 48.95499999999999 0.01115458778866825 49.00299999999999 0.01062996510284109
590000 49.77499999999999 0.01097268045991226 49.819 0.01045371841389598
600000 50.571 0.01079392473705032 50.62299999999999 0.01028187330047185
610000 51.38699999999999 0.01061885690745654 51.431 0.01011524556970948
620000 52.191 0.01044269820528087 52.239 0.009949025551933756
630000 53.011 0.01026662216816976 53.05499999999999 0.009781209155392212
640000 53.819 0.01008434726133051 53.867 0.009611359747523618
650000 54.631 0.009914665760921596 54.671 0.009449826593373562
660000 55.451 0.009725309587389735 55.491 0.009269863745093063
670000 56.267 0.009531631611580873 56.303 0.009078966040971106
680000 57.075 0.009377449595878074 57.10700000000001 0.008924518138030751
690000 57.895 0.009257424417446087 57.923 0.008808468762449813
700000 58.71100000000001 0.009154125194884512 58.731 0.008705829931472443
710000 59.53899999999999 0.009031245071775199 59.55099999999999 0.00859647804125128
720000 60.439 0.008893676154907982 60.383 0.008463601996498397
730000 61.255 0.008772286872412834 61.223 0.008350256513314332
740000 62.06 0.00864909075639504 62.052 0.008233918480705284
750000 62.868 0.008542739231232742 62.88 0.008124024204227552
760000 63.66399999999999 0.008445977502282152 63.696 0.008033066186887511
770000 64.47999999999999 0.008329126586701147 64.532 0.007925333509661172
780000 65.276 0.008202957491310066 65.35599999999999 0.007807470166773723
790000 66.068 0.008107490884327421 66.16800000000001 0.007716640805800215
800000 66.864 0.008005461995077798 66.98399999999999 0.007622962967606305
810000 67.66799999999999 0.007877263561352424 67.82000000000001 0.007507922795172863
820000 68.46799999999999 0.007771161561086802 68.652 0.00741080897209729
830000 69.26000000000001 0.00768727726430019 69.524 0.007336760304103605
840000 70.056 0.0075815171859618 70.312 0.00723772211581149
850000 70.84399999999999 0.007459583147727353 71.104 0.007120925219042015
860000 71.65599999999999 0.007358218548594844 71.92400000000001 0.007022151587581438
870000 72.456 0.007262578934698915 72.74000000000001 0.006929440641047943
880000 73.26000000000001 0.007185185613480874 73.54000000000001 0.006853827820712572
890000 74.05199999999999 0.00709655351831678 74.34400000000001 0.006766940441198599
900000 74.85199999999999 0.00700732177924196 75.14800000000001 0.006682667493892615
910000 75.676 0.006939682761422763 75.97600000000001 0.006622210462964832
920000 76.488 0.006871963177697876 76.79200000000002 0.006554394131260562
930000 77.28 0.006795896556564007 77.59200000000001 0.00647644513100493
940000 78.09300000000002 0.006724408067050373 78.41700000000002 0.006407182174954982
950000 78.91300000000001 0.006661956958859129 79.23700000000002 0.006349318848269278
960000 79.721 0.006597576845763372 80.05700000000002 0.006286755174192088
970000 80.54100000000001 0.006547417240101708 80.87300000000002 0.006238362186085909
980000 81.34500000000001 0.006468062554172345 81.68500000000002 0.006161105407435787
990000 82.14500000000001 0.006393868835993118 82.49700000000001 0.0060889001105186
1000000 82.95300000000002 0.006325831112125734 83.31300000000002 0.006022369624706933
1010000 83.77300000000001 0.006258277416230127 84.137 0.005955972723729092
1020000 84.589 0.006204498980945598 84.95700000000002 0.00590603412387524
1030000 85.39700000000001 0.006143564388122842 85.77300000000001 0.005850110593519312
1040000 86.20100000000001 0.006072273553371278 86.581 0.005781481853551935
1050000 87.021 0.006027909875862596 87.41700000000002 0.005742394389355215
1060000 87.837 0.005980301369015027 88.23700000000001 0.005698293459413198
1070000 88.65700000000001 0.005933906305581456 89.06100000000002 0.005652722235742251
1080000 89.46900000000001 0.005882512339624719 89.873 0.005604108537749588
1090000 90.29700000000001 0.005832906163275078 90.70900000000002 0.005555274190292816
1100000 91.09700000000001 0.005778880470606367 91.51700000000002 0.005501318049660277
1110000 91.90500000000002 0.005732503757467847 92.333 0.005456379117047547
1120000 92.73299999999999 0.005682846185006782 93.173 0.00540477487908805
1130000 93.569 0.005637209137959223 94.06599999999999 0.005358474835501128
1140000 94.44199999999998 0.005579190532463107 94.86599999999999 0.005303382348207312
1150000 95.23399999999999 0.00553190639653362 95.66999999999999 0.005258287221632059
1160000 96.026 0.005482829228348295 96.474 0.005212010905117099
1170000 96.84199999999998 0.00543384558395672 97.294 0.00516621284400917
1180000 97.63399999999999 0.005392512805758286 98.10199999999999 0.005128825414558741
1190000 98.43799999999999 0.005335429454345893 98.91800000000001 0.005073592594930835
1200000 99.246 0.005293367974039541 99.73399999999999 0.00503335518851275
1210000 100.054 0.005261851534709868 100.55 0.005004750032070866
1220000 100.85 0.005229421705615044 101.358 0.004976080896989413
1230000 101.65 0.005189021190248887 102.166 0.004938999111773101
1240000 102.458 0.005148853089695189 102.986 0.004901333745162567
1250000 103.262 0.005109944236921874 103.802 0.004865397242800116
1260000 104.058 0.005060597269504264 104.606 0.004818159528022847
1270000 104.858 0.005018868996341045 105.422 0.004777537058380841
1280000 105.662 0.004989375681830187 106.238 0.00474734928968801
1290000 106.454 0.004954940014429489 107.046 0.004716285664116723
1300000 107.242 0.004918650913657729 107.842 0.004683835438219092
1310000 108.046 0.004885031877895736 108.654 0.004652080604867726
1320000 108.85 0.004849122296525988 109.47 0.004617798123719294
1330000 109.674 0.004811455357668226 110.303 0.004580156769991679
1340000 110.491 0.004784822287889055 111.131 0.004554260416952874
1350000 111.291 0.004756616973161536 111.939 0.004527625816074501
1360000 112.091 0.004717963675030056 112.755 0.004488819679318861
1370000 112.895 0.004677439063200622 113.567 0.00445072862160838
1380000 113.707 0.004631972557901952 114.391 0.004408695634871752
1390000 114.519 0.004601584837159265 115.207 0.004378803675899061
1400000 115.315 0.00457390246609943 116.019 0.004353192698777752
1410000 116.139 0.004540969800821042 116.855 0.004320961405428674
1420000 116.955 0.004501714870767169 117.687 0.004282563307636488
1430000 117.775 0.004464915282214744 118.535 0.004247369335329373
1440000 118.583 0.004430868870539261 119.407 0.004214070122326496
1450000 119.383 0.004393816977757702 120.199 0.004178560114240368
1460000 120.199 0.004350937202471346 121.015 0.004137729850264264
1470000 121.011 0.00431531134693785 121.819 0.004101592941907208
1480000 121.831 0.004277928099121567 122.635 0.004064365304928061
1490000 122.651 0.004245858566659723 123.455 0.004033863878905873
1500000 123.471 0.004219604846496245 124.267 0.00400967345308304
1510000 124.291 0.004194403290574578 125.079 0.003986367473975652
1520000 125.115 0.004161543498129829 125.895 0.00395523127118359
1530000 125.927 0.004129140573979788 126.696 0.00392644026717165
1540000 126.76 0.004117319655960073 127.52 0.003915947232548673
1550000 127.596 0.004106870737929942 128.34 0.003906078653164034
1560000 128.476 0.004084688323250923 129.156 0.003885812317952553
1570000 129.268 0.004063859717233402 129.964 0.003865057256251419
1580000 130.056 0.004052925233273221 130.772 0.00385323007992187
1590000 130.872 0.004030951533658577 131.604 0.00383146339805379
1600000 131.68 0.004000145929749264 132.428 0.003801885262254904
1610000 132.496 0.00396797975567824 133.256 0.003770510584447438
1620000 133.304 0.003950066969773231 134.076 0.003751949356047755
1630000 134.1 0.003928431716334242 134.896 0.003731824213480579
1640000 134.892 0.003911061249646506 135.7 0.00371512155326226
1650000 135.696 0.00389386566733197 136.52 0.003698014867847183
1660000 136.5 0.003876642709388104 137.336 0.003682154327923432
1670000 137.296 0.003853465119139184 138.152 0.003659591789218165
1680000 138.088 0.003824426654034166 138.96 0.003630800638474978
1690000 138.888 0.003792332864481442 139.788 0.003601225599030567
1700000 139.704 0.003759074266988496 140.612 0.003568722076377853
1710000 140.508 0.003738811478900594 141.432 0.003548942079429539
1720000 141.304 0.003723085791624398 142.249 0.003534165408354852
1730000 142.113 0.003699646300064451 143.093 0.00351304746948879
1740000 142.905 0.003678211382309607 143.961 0.003492744557401678
1750000 143.705 0.003657749185380698 144.761 0.003474280212235474
1760000 144.509 0.003642228236945945 145.581 0.003459870816570182
1770000 145.309 0.00362572716589864 146.373 0.00344617318701232
1780000 146.113 0.003610878502726425 147.181 0.003432880782188389
1790000 146.933 0.003590049483688562 147.997 0.003412251340540256
1800000 147.741 0.003571194928036224 148.809 0.003394327125694938
1810000 148.561 0.003556021876058689 149.629 0.003379673393251167
1820000 149.369 0.003545891082562118 150.437 0.00337091908733412
1830000 150.189 0.003527933621091974 151.261 0.003354837542265777
1840000 151.017 0.003502784445306968 152.089 0.003332135906552808
1850000 151.833 0.003475686638592373 152.905 0.003306275748957138
1860000 152.621 0.003453034957545134 153.689 0.003285675637268622
1870000 153.429 0.003431635486871569 154.497 0.003264937458825526
1880000 154.241 0.003413687422955736 155.313 0.003247472123837291
1890000 155.053 0.003395312751980151 156.117 0.003229008396545207
1900000 155.853 0.003377587195405168 156.917 0.003211103721760214
1910000 156.661 0.003355153523438249 157.725 0.00319010026948969
1920000 157.481 0.003339336027955586 158.538 0.003176542482850255
1930000 158.314 0.003321334205586968 159.366 0.003159323654244881
1940000 159.134 0.003307478954756803 160.1780000000001 0.003146703783348796
1950000 159.97 0.003289624622072277 161.006 0.003131230543583135
1960000 160.802 0.00326464806106363 161.83 0.003109354773147585
1970000 161.682 0.003241875903042711 162.634 0.003087803878494987
1980000 162.4700000000001 0.003222091298662645 163.4460000000001 0.00307007712525139
1990000 163.262 0.003199685876731894 164.262 0.003050062795552729
2000000 164.05 0.00318276149852741 165.066 0.00303427162457895
2010000 164.842 0.003165534518875164 165.886 0.003018609177410195
2020000 165.654 0.003149297815734566 166.73 0.003004308462025217
2030000 166.466 0.003132870130650647 167.578 0.002987186762119748
2040000 167.27 0.003112462883359233 168.462 0.002967051450489169
2050000 168.086 0.003097702504363441 169.274 0.002953235047290438
2060000 168.902 0.003083383140715993 170.086 0.002938274927415166
2070000 169.726 0.003070739732159906 170.918 0.002925312027293268
2080000 170.542 0.003057940499594367 171.734 0.00291382084928622
2090000 171.35 0.003045283028571068 172.542 0.002902067018417468
2100000 172.17 0.003032419622590086 173.362 0.002888423972265041
2110000 172.962 0.00302386513459359 174.159 0.002880213071793999
2120000 173.754 0.003012374612787697 174.951 0.002869544376573552
2130000 174.551 0.003000125512457671 175.747 0.002858894014248569
2140000 175.351 0.002987349467103054 176.551 0.002846766320639149
2150000 176.147 0.002972547280625347 177.355 0.002833472050237004
2160000 176.951 0.002959848377092008 178.167 0.002822124167085561
2170000 177.763 0.002953381923319916 178.983 0.002816359477628015
2180000 178.575 0.002944699055846572 179.795 0.002807934929902149
2190000 179.375 0.002935494480510279 180.5950000000001 0.002799556932559622
2200000 180.195 0.002925636774244587 181.415 0.002791757301560206
2210000 181.003 0.002916029820179106 182.235 0.002784092197104793
2220000 181.803 0.002903688518069562 183.039 0.002772803614968747
2230000 182.619 0.002892718554459503 183.859 0.002762503698914297
2240000 183.435 0.002877952319056356 184.683 0.002749297748120574
2250000 184.255 0.002864372219690066 185.511 0.002736145943921406
2260000 185.075 0.002853660346167824 186.331 0.002725791640588057
2270000 185.891 0.00284298179854451 187.155 0.00271578771325725
2280000 186.699 0.002833128484674433 187.975 0.002706694199157695
2290000 187.503 0.002819517298834721 188.783 0.00269400097751176
2300000 188.299 0.002804602750673713 189.579 0.002680499474170024
2310000 189.103 0.002787807258512989 190.392 0.002665625401937599
2320000 189.927 0.002773514826557589 191.224 0.002652380203006685
2330000 190.74 0.002758949974143806 192.06 0.002637401035208424
2340000 191.556 0.002744817979090276 192.888 0.002623393277553213
2350000 192.38 0.00273901489094317 193.784 0.002617847417062627
2360000 193.212 0.002733789799292061 194.6 0.00261209834816211
2370000 194.06 0.002724819692099931 195.424 0.00260307056574102
2380000 194.9 0.002715030510949131 196.244 0.002593736319183831
2390000 195.792 0.002700934117790408 197.06 0.00258040155987197
2400000 196.596 0.002685586478687427 197.864 0.002565254360508626
2410000 197.404 0.0026712800992683 198.68 0.002551574438347794
2420000 198.212 0.002655372604484261 199.5 0.00253562728230179
2430000 199.036 0.002645285368560885 200.328 0.002524098896053503
2440000 199.836 0.002639406755736581 201.14 0.002517476659349803
2450000 200.644 0.002626274627635285 201.96 0.002504893127391794
2460000 201.432 0.002614029844386912 202.752 0.002493812105134946
2470000 202.236 0.002605043708473415 203.56 0.002485781407545057
2480000 203.036 0.002595382042172565 204.372 0.002476026281797194
2490000 203.836 0.002587809114949867 205.188 0.00246921913361213
2500000 204.652 0.002579668932808187 206.009 0.00246270374329644
2510000 205.468 0.002572608411596016 206.837 0.002456522021680873
2520000 206.273 0.002561678469526759 207.649 0.002446830089333145
2530000 207.089 0.002552571238479989 208.473 0.002438621063334455
2540000 207.893 0.002541127521881007 209.293 0.002427067681994351
2550000 208.709 0.002527939352673161 210.113 0.002413914363332229
2560000 209.509 0.002515468195667804 210.925 0.002402863508296178
2570000 210.329 0.002504886299384201 211.761 0.002393333859284148
2580000 211.133 0.002498752662292854 212.581 0.002387918793352088
2590000 211.941 0.00249158573671465 213.401 0.002381098830373028
2600000 212.729 0.002488941984536672 214.201 0.002378693835551966
2610000 213.517 0.002481755961850158 215.013 0.002371156717196534
2620000 214.329 0.002468143810955075 215.833 0.002357563392579941
2630000 215.137 0.0024549968618169 216.657 0.0023447151301724
2640000 215.941 0.002446839192788441 217.485 0.002337237421383937
2650000 216.753 0.002439490535568557 218.377 0.002330772384617834
2660000 217.561 0.002426156994167746 219.173 0.002317353049284841
2670000 218.361 0.002413182191090883 219.957 0.002303909213215866
2680000 219.177 0.002400842288915946 220.769 0.002291970113320159
2690000 219.997 0.002387766410072642 221.581 0.002280228237693198
2700000 220.813 0.002375923713209927 222.394 0.002269269347194263
2710000 221.625 0.002366422830101556 223.206 0.002259846672769842
2720000 222.454 0.002357628081134755 224.03 0.002250597448046254
2730000 223.27 0.002345689244945948 224.838 0.002238900483927913
2740000 224.094 0.002336077721918547 225.6540000000001 0.002230243047360459
2750000 224.91 0.002327394853995227 226.466 0.002221849923720575
2760000 225.726 0.002316626555104013 227.278 0.002211209152391431
2770000 226.558 0.002303666647485249 228.098 0.002197887268619952
2780000 227.39 0.002294264662465201 228.93 0.002188110089042359
2790000 228.226 0.002285254444716418 229.742 0.002179268067873546
2800000 229.05 0.002277930249652825 230.554 0.00217165328290782
2810000 229.906 0.002269129593771757 231.346 0.002162744183175162
2820000 230.694 0.00226315745159092 232.142 0.002157182515347776
2830000 231.502 0.002257396701333202 232.966 0.002151401096752665
2840000 232.294 0.002247829513947192 233.77 0.002142217257833865
2850000 233.09 0.00224062475217175 234.59 0.002135224820330049
2860000 233.878 0.002237036079108584 235.398 0.00213270435876095
2870000 234.678 0.002232340649464027 236.206 0.002128674048018582
2880000 235.478 0.002224461232143632 237.022 0.002120601041787088
2890000 236.286 0.002215948451756063 237.858 0.00211216524165728
2900000 237.106 0.002209036094495229 238.695 0.002105234494519156
2910000 237.91 0.002198326566445928 239.515 0.002094533953900238
2920000 238.707 0.002189845008568041 240.327 0.002085490938104926
2930000 239.507 0.00217854809734764 241.147 0.002074152017196737
2940000 240.307 0.002169322314900028 241.971 0.002064508999244409
2950000 241.111 0.002165550936937174 242.875 0.002060339363729752
2960000 241.919 0.002161403790155023 243.675 0.002056246378154769
2970000 242.739 0.002156811961867371 244.487 0.002052285655515892
2980000 243.559 0.002150273872001035 245.307 0.002045885594254
2990000 244.379 0.002143289581086269 246.123 0.002039016423747286
3000000 245.187 0.002135376296652449 246.935 0.002031091150205987
3010000 245.995 0.002129254644274007 247.747 0.002024825221671115
3020000 246.803 0.002122229851965934 248.559 0.00201798437621264
3030000 247.623 0.002114347252322488 249.387 0.002010322652967574
3040000 248.435 0.002109948344584908 250.195 0.002005468458692774
3050000 249.247 0.002103351755654289 251.007 0.001998731490823849
3060000 250.055 0.002094031543737796 251.815 0.001989576710793219
3070000 250.859 0.002086330340098036 252.615 0.001981900551767891
3080000 251.659 0.002081604064331555 253.415 0.001977730422849109
3090000 252.467 0.002073789057700431 254.22 0.001970636517699438
3100000 253.275 0.00207026315846724 255.032 0.001967122289453014
3110000 254.068 0.002066129540730963 255.828 0.001962885675336488
3120000 254.88 0.002058446128445141 256.64 0.001955492182531873
3130000 255.688 0.002052361569720305 257.448 0.001949720172932945
3140000 256.504 0.002044867891231165 258.264 0.001943076878890629
3150000 257.336 0.002036843027681589 259.096 0.001935858630689831
3160000 258.152 0.00203341060130288 259.908 0.001933125528346337
3170000 258.976 0.002030059518118254 260.732 0.001930077417500273
3180000 259.78 0.002026604366735709 261.536 0.001925902354016432
3190000 260.588 0.002020458134774789 262.34 0.001919828464224377
3200000 261.4 0.002012890351910384 263.148 0.00191253761548539
3210000 262.228 0.002006235468257843 263.968 0.001905432695511153
3220000 263.056 0.001998154429062402 264.788 0.001897466944008583
3230000 263.932 0.001990941704957169 265.612 0.001890451872607887
3240000 264.732 0.001987487537972166 266.444 0.001886743779345596
3250000 265.528 0.001981936200526827 267.268 0.00188076753570369
3260000 266.332 0.00197500184701689 268.104 0.001873485904108441
3270000 267.136 0.001969089699174065 268.984 0.001867520077100863
3280000 267.928 0.00196266142065954 269.78 0.001861239239390861
3290000 268.728 0.001958879500756965 270.5809999999999 0.001857577738751866
3300000 269.516 0.001954338886255993 271.377 0.001853291597962386
3310000 270.313 0.001947705756949891 272.1729999999999 0.001847443042374526
3320000 271.1009999999999 0.001943774996511105 272.9689999999999 0.001843667405872538
3330000 271.917 0.0019385740716781 273.7809999999999 0.001838810335013597
3340000 272.725 0.001935131808177514 274.6009999999999 0.001835874306799977
3350000 273.517 0.001932003286238767 275.397 0.001833146803312559
3360000 274.309 0.001928512996332894 276.1969999999999 0.001830464603966529
3370000 275.1129999999999 0.001924300504622685 276.997 0.00182721493715837
3380000 275.925 0.001922840252351569 277.817 0.001825976771725058
3390000 276.7409999999999 0.001918960604301357 278.6329999999999 0.001822446602033366
3400000 277.557 0.001911707809023548 279.461 0.0018158493357177
3410000 278.365 0.001907661517310833 280.2769999999999 0.001811824093943465
3420000 279.177 0.001901264881293511 281.093 0.001806086438336133
3430000 279.985 0.001890938016842838 281.913 0.001796538869114377
3440000 280.777 0.001886654755822506 282.713 0.001792272943088763
3450000 281.585 0.001881307925225853 283.529 0.001786719326483335
3460000 282.3969999999999 0.001875185046197933 284.357 0.001780862769670834
3470000 283.229 0.00186888903214428 285.197 0.001774910701834274
3480000 284.045 0.001861430706099048 286.022 0.00176832922280646
3490000 284.869 0.001856744183136328 286.846 0.001762849586598386
3500000 285.685 0.00185241900498481 287.674 0.001757890005426728
3510000 286.506 0.001846753884144646 288.502 0.001752175119924477
3520000 287.33 0.001840540189963291 289.334 0.001746478571234455
3530000 288.1460000000001 0.001835510207443099 290.158 0.001741619018406424
3540000 288.954 0.001833447549564311 290.974 0.001739640051569511
3550000 289.766 0.001828610001589455 291.806 0.001734778551445816
3560000 290.586 0.00182473253405481 292.642 0.00173131925241549
3570000 291.4180000000001 0.001818898684552313 293.538 0.001725955525684022
3580000 292.2380000000001 0.001812491725858208 294.342 0.001719993472413585
3590000 293.054 0.00180719599625624 295.142 0.001714305396002003
3600000 293.8740000000001 0.00180353679046222 295.954 0.00171051164277667
3610000 294.702 0.001797845540902454 296.77 0.001705087046043652
3620000 295.522 0.001793266027866056 297.578 0.001700687034236455
3630000 296.35 0.001787819703704218 298.39 0.001694791927074222
3640000 297.25 0.001785035973918608 299.202 0.001691364112266526
3650000 298.046 0.001782990260897323 300.01 0.001689597622829314
3660000 298.838 0.001777689939013407 300.818 0.001685237030021187
3670000 299.6340000000001 0.001773380132737574 301.622 0.001681499996750186
3680000 300.4300000000001 0.001767784581271114 302.431 0.001675834390520789
3690000 301.226 0.001763935641938435 303.235 0.00167230424597014
3700000 302.022 0.001760012550972733 304.047 0.001668086147100054
3710000 302.831 0.00175672685053974 304.859 0.001664690520115519
3720000 303.635 0.001751517456786052 305.667 0.001659853887643785
3730000 304.4229999999999 0.001745801018167707 306.471 0.001655104330990734
3740000 305.215 0.001742238749241003 307.275 0.001652169361640525
3750000 306.019 0.001739518309001958 308.091 0.001650124730558676
3760000 306.843 0.001734908443699735 308.927 0.001645886571766456
3770000 307.659 0.0017319257637825 309.755 0.001643109236109668
3780000 308.443 0.001727660039278155 310.547 0.001639165649110955
3790000 309.2430000000001 0.001723940004758916 311.355 0.001635760194727464
3800000 310.031 0.001719889353835086 312.163 0.001632311685738818
3810000 310.843 0.001718261620672115 312.979 0.001630918816165451
3820000 311.655 0.001714070175059371 313.807 0.001627247568037908
3830000 312.471 0.001712997353568569 314.639 0.001626596284006767
3840000 313.275 0.001708993321854262 315.463 0.001622618490278461
3850000 314.099 0.001704728376515762 316.299 0.001617752946597358
3860000 314.907 0.001700535404655781 317.127 0.001613100855931125
3870000 315.727 0.001697578003434311 317.9760000000001 0.001610090722771525
3880000 316.539 0.001691957205903903 318.8600000000001 0.001604556798426565
3890000 317.3630000000001 0.001688339578989236 319.672 0.001601038004755779
3900000 318.188 0.001685541346939782 320.488 0.001599123845877721
3910000 319.0240000000001 0.001683860700491673 321.308 0.001597892762419478
3920000 319.828 0.001677423275016884 322.1080000000001 0.00159197908532005
3930000 320.648 0.001672851524965654 322.932 0.001587565416059845
3940000 321.4560000000001 0.001669831847610339 323.7400000000001 0.001584055546691525
3950000 322.2880000000001 0.001666246533924665 324.5720000000001 0.001579614405624085
3960000 323.112 0.00166416073772953 325.396 0.001577280762743222
3970000 323.932 0.001660373332355832 326.212 0.001573341078742661
3980000 324.76 0.0016579325292397 327.032 0.0015710035753391
3990000 325.5840000000001 0.001656654175809825 327.852 0.001570279937531274
4000000 326.4 0.001653218135641489 328.676 0.001567238855952824
4010000 327.22 0.001649534984405885 329.488 0.001564185159057277
4020000 328.052 0.001643473759289544 330.316 0.001558134152630382
4030000 328.9 0.001639216538008828 331.152 0.001554349315799157
4040000 329.74 0.00163438103589685 331.9759999999999 0.001549488895866114
4050000 330.632 0.001629907963216451 332.8 0.001544693509761592
4060000 331.4279999999999 0.001625711467090119 333.6159999999999 0.001540412587222835
4070000 332.22 0.001620077313275044 334.4209999999999 0.001534614824971382
4080000 333.008 0.001614355803270699 335.2209999999999 0.001528668322258159
4090000 333.8 0.00161003947739547 336.037 0.001524195408209131
4100000 334.605 0.001604630351592146 336.857 0.001518862582275577
4110000 335.417 0.001599364278708406 337.6849999999999 0.001514004452719768
4120000 336.2329999999999 0.001595668166572367 338.525 0.001510409564511663
4130000 337.041 0.001591065038889747 339.349 0.00150594993642138
4140000 337.853 0.001585257578968724 340.1769999999999 0.001500324288106546
4150000 338.653 0.001581241484996675 341.001 0.001496186788662774
4160000 339.473 0.001578099839362893 341.841 0.001492770892775989
4170000 340.2769999999999 0.001575584305097371 342.665 0.001489994927522421
4180000 341.085 0.00157256300378166 343.557 0.001487238913295642
4190000 341.885 0.001568197282371406 344.3609999999999 0.001483363171509581
4200000 342.701 0.001563140738652916 345.1729999999999 0.001478905519477176
4210000 343.533 0.001558997145485428 345.993 0.001475007008278305
4220000 344.3489999999999 0.001555067706683118 346.8049999999999 0.001471570685016441
4230000 345.153 0.001551042584054069 347.617 0.001467822013120935
4240000 345.953 0.001548709172754878 348.4169999999999 0.001465316970761571
4250000 346.753 0.001545561535514739 349.213 0.001462427961317636
4260000 347.557 0.00154110336107074 350.022 0.001457932153413954
4270000 348.373 0.001536798723665145 350.838 0.00145346962477157
4280000 349.169 0.001533808244955074 351.638 0.001449990542299648
4290000 349.9809999999999 0.001532412237574542 352.45 0.001448039416641423
4300000 350.7860000000001 0.001528592908410438 353.258 0.001444253042681773
4310000 351.598 0.001525189761440306 354.07 0.00144093200434249
4320000 352.402 0.001521938181661379 354.886 0.001437584390037329
4330000 353.21 0.00151846624828662 355.698 0.001433949260578408
4340000 354.026 0.001514718383951213 356.522 0.001430332089977081
4350000 354.85 0.001513313615061412 357.346 0.001429048612868104
4360000 355.658 0.001511570734737133 358.162 0.00142740244050731
4370000 356.478 0.001509089146836759 358.982 0.001424987948292765
4380000 357.29 0.001505436730756903 359.802 0.001421873497227792
4390000 358.102 0.001502222774870615 360.622 0.001419445925630941
4400000 358.9300000000001 0.001499586567217184 361.454 0.001417316257754206
4410000 359.754 0.001495332732183529 362.274 0.001413363813403017
4420000 360.582 0.001493340853075138 363.1059999999999 0.001410668492254496
4430000 361.4100000000001 0.001489036214309093 363.942 0.001406386218334002
4440000 362.23 0.001486701906725493 364.7619999999999 0.001404215439002259
4450000 363.05 0.001483385422408659 365.582 0.001401090290176693
4460000 363.8939999999999 0.001479083551616912 366.4229999999999 0.001396756961172534
4470000 364.77 0.001473997194426549 367.2549999999999 0.001391872854187235
4480000 365.554 0.001469778285938974 368.1349999999999 0.001388155276722195
4490000 366.3429999999999 0.001467301547853018 368.927 0.001385173073648079
4500000 367.1429999999999 0.001465234183880223 369.735 0.001383170850874688
4510000 367.9349999999999 0.001462488701093633 370.535 0.001381222591731287
4520000 368.739 0.001460898998599701 371.3389999999999 0.001379993930293299
4530000 369.5309999999999 0.001456712586980287 372.143 0.00137655135208621
4540000 370.3469999999999 0.001453388433039794 372.9629999999999 0.001373974658180182
4550000 371.171 0.001448129943689484 373.791 0.001369015747546755
4560000 371.9749999999999 0.00144228545810892 374.607 0.001363677130726717
4570000 372.7789999999999 0.001439711640177291 375.4109999999999 0.001361038929568761
4580000 373.591 0.001438980513876607 376.227 0.001360460867281494
4590000 374.383 0.001437087230122574 377.0269999999999 0.001358829435208252
4600000 375.195 0.001435604874674126 377.8389999999999 0.001357429023960292
4610000 376.003 0.001432973178441579 378.655 0.001355276760113296
4620000 376.815 0.001430022600427842 379.4749999999999 0.001352602136553437
4630000 377.6389999999999 0.001426497645603099 380.307 0.001349519619168445
4640000 378.451 0.00142179500160946 381.115 0.00134493272807979
4650000 379.259 0.001418807712103958 381.932 0.001341835288037183
4660000 380.079 0.001417839743731032 382.764 0.001340487868716221
4670000 380.879 0.001415936869835892 383.58 0.001338552246008127
4680000 381.687 0.001413761412224421 384.396 0.00133650402149821
4690000 382.476 0.00141154522325462 385.196 0.001334344461579964
4700000 383.2679999999999 0.001409023546171616 386.004 0.001332139859864064
4710000 384.068 0.001406435700038874 386.8159999999999 0.001329478252437986
4720000 384.8679999999999 0.00140337799036674 387.624 0.001326639104339095
4730000 385.68 0.001399695414141987 388.448 0.00132355677833484
4740000 386.496 0.001394830137274699 389.272 0.001319047077458179
4750000 387.308 0.001390633170415521 390.0959999999999 0.001315387280738935
4760000 388.124 0.001387363044418234 390.924 0.00131231591280228
4770000 388.94 0.001385413685021875 391.7599999999999 0.001310170309952078
4780000 389.756 0.001381256102701278 392.604 0.001306260494508451
4790000 390.576 0.001377194932996986 393.492 0.001302241331221766
4800000 391.384 0.001373377724621788 394.288 0.001298740017906584
4810000 392.208 0.001370156286998656 395.096 0.00129577818221878
4820000 393.04 0.001366463756027191 395.924 0.001292133380347894
4830000 393.872 0.001363632371706405 396.744 0.00128944882124777
4840000 394.696 0.001359319692013353 397.5599999999999 0.001285338155358263
4850000 395.52 0.001355348414148292 398.377 0.001281411834099261
4860000 396.336 0.001352264734518119 399.181 0.001278095696267936
4870000 397.144 0.001347900959151697 399.9809999999999 0.00127396109324827
4880000 397.96 0.001345554527686087 400.773 0.001271479891783832
4890000 398.829 0.001342912816488263 401.573 0.001268645291637539
4900000 399.609 0.001339593396337557 402.373 0.001265257695522299
4910000 400.401 0.001335657835704765 403.1769999999999 0.001261530689803205
4920000 401.1929999999999 0.001331800390052009 403.985 0.001257928537454125
4930000 402.001 0.001328604434550585 404.8049999999999 0.001254882847047368
4940000 402.7929999999999 0.001326892837403766 405.605 0.001253458199256653
4950000 403.585 0.00132317594219002 406.413 0.001250042218460861
4960000 404.381 0.001318671813232159 407.225 0.001246129357411656
4970000 405.181 0.001316751999060748 408.045 0.001244442347002856
4980000 405.981 0.001314420801042365 408.853 0.001242262002670634
4990000 406.773 0.001311691303057562 409.661 0.001239802600365004
5000000 407.569 0.001308687117735439 410.477 0.00123716554370782
5010000 408.377 0.001305693026041346 411.297 0.001234561707067135
5020000 409.185 0.001304628078796135 412.1129999999999 0.001233393163203273
5030000 409.985 0.001302083956786552 412.9289999999999 0.001230996459460159
5040000 410.8049999999999 0.001299150896916283 413.773 0.001228234996674307
5050000 411.617 0.001296908093418352 414.598 0.00122603881766868
5060000 412.409 0.001293569607673205 415.406 0.001222772939540119
5070000 413.201 0.001290806407712694 416.214 0.001220316900538844
5080000 413.985 0.00128744179842592 417.018 0.001217510905893527
5090000 414.7980000000001 0.001285791864105438 417.866 0.001216065741527983
5100000 415.6180000000001 0.001282747681639591 418.762 0.001213344641676022
5110000 416.434 0.001281288817771461 419.586 0.001211904476684271
5120000 417.258 0.001279172076726019 420.402 0.001209887313158345
5130000 418.086 0.001275361721540573 421.222 0.001206506636453213
5140000 418.918 0.001272992933148599 422.05 0.001204416127751019
5150000 419.7260000000001 0.001270127523921451 422.862 0.001202007935875372
5160000 420.546 0.001266546159607703 423.682 0.001198699939247039
5170000 421.3700000000001 0.001264466705853448 424.506 0.001196574726526586
5180000 422.19 0.001263267182710281 425.33 0.001195487346873061
5190000 423.006 0.001260869625056238 426.138 0.001193232769512788
5200000 423.814 0.001257855298356549 426.938 0.001190328492040652
5210000 424.614 0.001255195818700392 427.734 0.001187764380385306
5220000 425.4300000000001 0.001254115639281946 428.546 0.001186761856156446
5230000 426.258 0.001252196370025979 429.366 0.001185015664413155
5240000 427.0820000000001 0.001251988892006539 430.187 0.001184865769744776
5250000 427.91 0.001251354776106262 431.019 0.001184418092403128
5260000 428.73 0.001250096681751456 431.831 0.001183171209116059
5270000 429.5620000000001 0.001246558311394444 432.659 0.001179875522164171
5280000 430.399 0.001243551434504239 433.487 0.001177495990695514
5290000 431.231 0.00124102472502771 434.303 0.001175689906644303
5300000 432.1150000000001 0.001239383088019433 435.111 0.001174758340709907
5310000 432.911 0.001236648192189645 435.9229999999999 0.001172452193036196
5320000 433.703 0.001234283481212138 436.735 0.001170178547655386
5330000 434.499 0.001232538055378487 437.551 0.001168529504864308
5340000 435.2910000000001 0.00123100573942958 438.367 0.001166736129417551
5350000 436.087 0.001229410935408257 439.179 0.001165208615704405
5360000 436.887 0.001226687642098197 439.999 0.00116273487860613
5370000 437.691 0.001223834055676076 440.827 0.001159879848386001
5380000 438.499 0.001220543694190541 441.659 0.001156708289671287
5390000 439.307 0.00121735321233206 442.495 0.001153674248676706
5400000 440.091 0.001215542708280024 443.391 0.001151783738024377
5410000 440.907 0.001212720702211391 444.203 0.00114917661992431
5420000 441.715 0.001210467034721286 445.007 0.00114695892757247
5430000 442.527 0.001209526861916481 445.831 0.001146053080564411
5440000 443.3430000000001 0.001209218950359971 446.644 0.001145812628069681
5450000 444.155 0.001208754510539823 447.456 0.001145295416624829
5460000 444.975 0.001209030824884817 448.276 0.001145539276221829
5470000 445.783 0.001207897315068191 449.088 0.001144339678555239
5480000 446.596 0.001205290282639047 449.904 0.001141479879040902
5490000 447.4040000000001 0.001202271016969763 450.712 0.001138395521096236
5500000 448.2080000000001 0.001199527186029208 451.5120000000001 0.001135928439822711
5510000 449.0120000000001 0.001198880568483874 452.32 0.00113570771822144
5520000 449.82 0.001198465299751009 453.1320000000001 0.001135737936593297
5530000 450.628 0.001195958054265179 453.952 0.001133387227640535
5540000 451.4520000000001 0.001192050225831706 454.78 0.001129859113748681
5550000 452.276 0.001189426064900787 455.6120000000001 0.001127452896276715
5560000 453.0880000000001 0.001187986916131717 456.424 0.00112584027381112
5570000 453.884 0.001185972370650525 457.224 0.001123920178817152
5580000 454.688 0.00118475864818097 458.028 0.001122651826132743
5590000 455.476 0.001182549294091994 458.8200000000001 0.001120757784320016
5600000 456.284 0.00117911222058562 459.636 0.001117547793304251
5610000 457.0840000000001 0.001176421709662153 460.436 0.001114991695651903
5620000 457.888 0.001175020317464382 461.244 0.001113664596754164
5630000 458.6720000000001 0.00117286658309673 462.0369999999999 0.001111490643266683
5640000 459.4680000000001 0.001172390126234944 462.8329999999999 0.001110936558796736
5650000 460.26 0.001172577491494716 463.6249999999999 0.001111304370734102
5660000 461.064 0.001170998702997808 464.4329999999999 0.001110145655959039
5670000 461.872 0.001169825095119862 465.245 0.001109058233319188
5680000 462.689 0.001167814564750436 466.061 0.001107144523789929
5690000 463.505 0.001167171519882545 466.877 0.001106379231370959
5700000 464.329 0.001167073231395115 467.7009999999999 0.001106271952072852
5710000 465.1569999999999 0.001166174706882777 468.537 0.001105726574400007
5720000 466.037 0.001165108629031765 469.425 0.001104896715104635
5730000 466.837 0.001163231010699904 470.2289999999999 0.001103235883928271
5740000 467.641 0.001162321250466502 471.037 0.00110226010738334
5750000 468.445 0.001161452243521224 471.845 0.001101529531858782
5760000 469.2529999999999 0.001160614482517915 472.6489999999999 0.001100772196480595
5770000 470.069 0.001158673164966263 473.473 0.00109873956513522
5780000 470.893 0.001155877209953814 474.301 0.00109575104428941
5790000 471.705 0.001154751981256994 475.117 0.001094301059769932
5800000 472.521 0.001154515433821989 475.937 0.001093865277462605
5810000 473.325 0.001153028648435153 476.7569999999999 0.001092163302564567
5820000 474.133 0.001151681275813758 477.569 0.001090947504361026
5830000 474.929 0.001150694406548709 478.382 0.001089811640960277
5840000 475.737 0.001149646452644652 479.194 0.001088690323367488
5850000 476.549 0.001149640582533559 480.014 0.001088522891612415
5860000 477.357 0.001147900613457727 480.826 0.001087036992642256
5870000 478.1620000000001 0.001145709527225164 481.634 0.001085355861535496
5880000 478.978 0.001144515775828074 482.458 0.001084404681213391
5890000 479.778 0.001141882905020966 483.2620000000001 0.001081988143186375
5900000 480.562 0.001139450580021042 484.062 0.001079920566922337
5910000 481.374 0.001136206506096023 484.878 0.00107715375852371
5920000 482.1780000000001 0.001133706466120737 485.69 0.001074618637792796
5930000 482.978 0.001131625175774609 486.502 0.001072555401956014
5940000 483.7940000000001 0.001129480412975496 487.3220000000001 0.00107034252673605
5950000 484.606 0.00112835116229196 488.15 0.001068998423603391
5960000 485.426 0.001127144112205201 488.97 0.001067856188097184
5970000 486.238 0.001125981746324387 489.802 0.001066650007968477
5980000 487.062 0.001123844468176278 490.634 0.001064735946237742
5990000 487.8860000000001 0.00112134231652028 491.47 0.001062277548438738
6000000 488.702 0.001119413809882957 492.298 0.001060341117089478
6010000 489.518 0.001119554446762996 493.142 0.001060491326090205
6020000 490.342 0.001118864590761982 494.0549999999999 0.001060193809219375
6030000 491.1540000000001 0.001117333789800314 494.8509999999999 0.001058979667527725
6040000 491.9660000000001 0.001115653305248031 495.651 0.001057524194145994
6050000 492.77 0.001114344865460126 496.4509999999999 0.00105655676616848
6060000 493.586 0.001112922735019665 497.2589999999999 0.001055480534491513
6070000 494.4069999999999 0.00111080449834414 498.071 0.001053572410053924
6080000 495.211 0.001108832667206029 498.8669999999999 0.001051613924795173
6090000 496.027 0.001106186419964702 499.6709999999999 0.001048784063434457
6100000 496.851 0.001102348112757743 500.4909999999999 0.00104508420645152
6110000 497.675 0.001098211842780087 501.3029999999999 0.001041211792655907
6120000 498.5069999999999 0.001094593131392204 502.119 0.001037781277840795
6130000 499.3509999999999 0.001093164867484239 502.9549999999999 0.001036337903921172
6140000 500.219 0.001091280281658534 503.7669999999999 0.001034257675737581
6150000 501.0069999999999 0.001089190757493631 504.5749999999999 0.001032105274205549
6160000 501.811 0.001087566339414224 505.3869999999999 0.001030548760406783
6170000 502.607 0.001085265898174256 506.203 0.001028417438706383
6180000 503.415 0.001082996726907738 507.023 0.001026199265361584
6190000 504.211 0.001080472268039249 507.8269999999999 0.001023842339368435
6200000 505.0149999999999 0.001078659803452214 508.6429999999999 0.001022329910496458
6210000 505.811 0.001075531385509008 509.455 0.001019378664359253
6220000 506.615 0.001074018666063239 510.2719999999999 0.001017677265950107
6230000 507.4349999999999 0.001071972415841508 511.1079999999999 0.001015705260935382
6240000 508.243 0.001069702832857591 511.928 0.001013610565075226
6250000 509.039 0.001068885790608588 512.74 0.001013109895190936
6260000 509.835 0.001067697503109427 513.5600000000001 0.001012039729502302
6270000 510.6279999999999 0.001067000381300659 514.3680000000001 0.001011064393671217
6280000 511.416 0.001065808646051091 515.1840000000001 0.001009956636685421
6290000 512.228 0.001064356799511487 516.032 0.001008598323350943
6300000 513.048 0.001062908339275925 516.8680000000001 0.001007359121791495
6310000 513.852 0.001061930316024735 517.704 0.001006456105027837
6320000 514.6560000000001 0.001060786482254176 518.596 0.001005298308549361
6330000 515.484 0.001059206621724887 519.4040000000001 0.001003793106349644
6340000 516.292 0.001057842472546947 520.2120000000001 0.001002477997126395
6350000 517.104 0.001056648509424084 521.016 0.00100114415056589
6360000 517.8920000000001 0.001053918113633252 521.808 0.0009982856006842038
6370000 518.7040000000001 0.001051892690145643 522.616 0.000996408264616054
6380000 519.5240000000001 0.001050610111178631 523.424 0.0009956300376020904
6390000 520.3280000000001 0.001049465155566892 524.2360000000001 0.0009949295069323896
6400000 521.1320000000001 0.001048654614802988 525.0440000000001 0.0009944831751749605
6410000 521.952 0.001047347708837417 525.864 0.0009937449138709489
6420000 522.768 0.001045984802372278 526.6809999999999 0.0009926418286252581
6430000 523.5720000000001 0.00104550254396231 527.4930000000001 0.0009922235146003478
6440000 524.3720000000001 0.001044987279415001 528.297 0.0009917005243446665
6450000 525.1800000000001 0.001043460653851449 529.101 0.0009901166548201756
6460000 525.984 0.001042713872252666 529.913 0.0009894285994455063
6470000 526.785 0.00104136020900141 530.717 0.0009882135942645216
6480000 527.605 0.001040052884293933 531.533 0.0009870181492983641
6490000 528.4210000000002 0.001039404297921886 532.349 0.0009863921054664125
6500000 529.249 0.001037129620634989 533.1769999999999 0.0009841282311611132
6510000 530.077 0.001035202127209204 534.0050000000001 0.0009820856068016174
6520000 530.8969999999999 0.001033366663872232 534.821 0.0009803304322117798
6530000 531.7090000000001 0.001031509990092247 535.633 0.0009785595621457236
6540000 532.5450000000001 0.001028784841520475 536.465 0.000976044191393299
6550000 533.373 0.001026361664886128 537.285 0.0009737670466320585
6560000 534.237 0.001024312876562737 538.0930000000001 0.0009719603226336657
6570000 535.0170000000001 0.001023651259581357 538.9010000000001 0.000971466758168384
6580000 535.8050000000001 0.001023286389726224 539.7170000000001 0.0009712361446904941
6590000 536.6090000000002 0.001022181422826022 540.5410000000001 0.0009703409261241439
6600000 537.409 0.001020369860143871 541.3689999999999 0.0009688649644096158
6610000 538.2090000000001 0.001018949932956665 542.202 0.0009675917988417334
6620000 539.0010000000001 0.001018244535532252 543.09 0.0009671669293904613
6630000 539.821 0.001017847240382173 543.918 0.0009666868068620387
6640000 540.6410000000001 0.001016909980286802 544.7380000000001 0.000965673178734875
6650000 541.441 0.001016330882274798 545.5459999999999 0.0009650681485696579
6660000 542.2420000000001 0.001015204923042816 546.342 0.0009640525523323522
6670000 543.054 0.001013147283618437 547.154 0.0009620418550056131
6680000 543.87 0.001012972845102531 547.966 0.0009617743622765088
6690000 544.6740000000001 0.001013042024495536 548.782 0.0009618177471488686
6700000 545.478 0.001012044911438739 549.586 0.0009609543725910838
6710000 546.274 0.001010434546714585 550.3860000000001 0.0009594631366383824
6720000 547.0820000000001 0.001008233486325618 551.206 0.0009573608390789311
6730000 547.8860000000001 0.001007165446063009 552.022 0.0009561870841390086
6740000 548.6899999999999 0.001007314873227719 552.83 0.0009562807507026892
6750000 549.502 0.001005925474344556 553.654 0.0009549083021193725
6760000 550.29 0.001004963957838886 554.45 0.0009540599937985425
6770000 551.0820000000001 0.001004503545615613 555.2500000000001 0.0009535936488096223
6780000 551.878 0.001002862032440808 556.0540000000001 0.0009518601399990966
6790000 552.694 0.001001371547566805 556.874 0.0009503534664797633
6800000 553.5020000000001 0.0009998042719108749 557.6899999999999 0.0009489060842187152
6810000 554.306 0.0009978781535762392 558.5069999999999 0.0009468526262434042
6820000 555.0980000000001 0.0009961947103589045 559.3150000000001 0.0009450619422399267
6830000 555.894 0.0009945728238790409 560.1190000000001 0.0009434649170837301
6840000 556.71 0.000992190879537751 560.943 0.0009410982771799042
6850000 557.51 0.000990093815700651 561.7549999999999 0.0009391597364655874
6860000 558.311 0.0009878859251677037 562.567 0.0009371729751314054
6870000 559.1270000000001 0.0009874733704091046 563.391 0.0009369444123178782
6880000 559.919 0.0009866457215558474 564.191 0.0009362069802658081
6890000 560.735 0.0009859360293983227 565.011 0.0009356143254973951
6900000 561.5549999999999 0.0009840987191501224 565.843 0.0009336820214931106
6910000 562.375 0.0009823568260134985 566.679 0.0009318497796045919
6920000 563.1790000000001 0.0009817525717133577 567.515 0.0009313368148049887
6930000 563.975 0.0009803544572063157 568.331 0.0009297352114991726
6940000 564.7790000000001 0.000979616699570105 569.215 0.0009290245416527728
6950000 565.591 0.0009783802746006825 570.0109999999999 0.0009280519352948437
6960000 566.423 0.0009768679491753713 570.823 0.0009265524613140627
6970000 567.263 0.0009752161046772168 571.643 0.000924824464499115
6980000 568.175 0.0009741874305033474 572.455 0.0009237995072192019
6990000 568.9749999999999 0.000972920886075354 573.263 0.0009225067404601419
7000000 569.779 0.0009724229431971463 574.0840000000001 0.0009218279640684952
7010000 570.5749999999999 0.0009717649775650917 574.888 0.0009211333877666217
7020000 571.383 0.000970562675012011 575.7040000000001 0.0009199134752132496
7030000 572.187 0.0009685110500687855 576.5240000000001 0.0009179608320954013
7040000 572.995 0.0009661953692085634 577.3440000000001 0.0009156437800259561
7050000 573.811 0.0009637862572977421 578.1640000000001 0.0009135716524868835
7060000 574.6240000000001 0.0009615525217614459 578.9880000000001 0.0009118356961972109
7070000 575.4280000000001 0.000960059398280525 579.8040000000001 0.0009105736439163443
7080000 576.224 0.0009584904409777019 580.6160000000001 0.0009089222857662709
7090000 577.0240000000001 0.0009573416622333375 581.4200000000001 0.0009077960758008503
7100000 577.8280000000002 0.0009551244089714437 582.236 0.0009056267689896301
7110000 578.6240000000001 0.000953463576348991 583.048 0.0009041204136961296
7120000 579.436 0.0009518508186018733 583.8680000000001 0.0009024346992809156
7130000 580.248 0.0009516904925934112 584.6880000000002 0.0009023555012553251
7140000 581.0600000000001 0.0009502550732937795 585.504 0.0009010976814630666
7150000 581.8720000000001 0.0009491219403519177 586.332 0.0008998671839458765
7160000 582.7000000000002 0.0009488419199234396 587.168 0.0008993675097430477
7170000 583.5160000000001 0.0009490985985978645 587.9960000000001 0.0008998655712558571
7180000 584.332 0.0009490651521802519 588.8320000000001 0.0008998766756929771
7190000 585.1560000000001 0.000947488898956138 589.6760000000002 0.0008984503441804277
7200000 585.9760000000001 0.0009453637585807836 590.501 0.0008963827676812777
7210000 586.7840000000002 0.0009437127299510635 591.3330000000001 0.0008947512034418817
7220000 587.5880000000001 0.0009427533876986967 592.153 0.0008938998762397979
7230000 588.3960000000001 0.0009408891961786297 592.9810000000001 0.0008921954265277238
7240000 589.2160000000001 0.0009390070420795161 593.817 0.0008903571427885784
7250000 590.0440000000001 0.0009379240262768515 594.745 0.0008892117984627759
7260000 590.8570000000002 0.0009369853431656743 595.553 0.0008882185028239614
7270000 591.677 0.0009356424864059444 596.369 0.0008868982926272067
7280000 592.4770000000001 0.0009346833250295729 597.1650000000001 0.000886061239209516
7290000 593.2690000000001 0.000933449611817094 597.9530000000001 0.0008850025380903377
7300000 594.0810000000001 0.0009320801557359059 598.7570000000001 0.0008838025151542755
7310000 594.9090000000001 0.0009306563872814465 599.581 0.0008824748441280554
7320000 595.7530000000002 0.0009290418632796284 600.421 0.0008810253783267037
7330000 596.5810000000001 0.0009277360896440738 601.245 0.0008797514207627829
7340000 597.3850000000001 0.0009251327350700052 602.1490000000001 0.0008771226008205328
7350000 598.1930000000001 0.0009226715836196072 602.9530000000001 0.0008747939044367795
7360000 598.9970000000001 0.000920928188637341 603.749 0.0008732326970066444
7370000 599.821 0.0009188681683759936 604.5650000000001 0.0008714610713632226
7380000 600.6410000000001 0.000917090548490214 605.3850000000001 0.0008696205087367327
7390000 601.5210000000001 0.0009153185989561062 606.1980000000002 0.0008679626895738082
7400000 602.3090000000001 0.0009134054677015576 607.01 0.0008663534558214431
7410000 603.1010000000001 0.0009114712763191976 607.822 0.0008645305276744837
7420000 603.9010000000001 0.0009099121648370106 608.6300000000001 0.0008633166604852091
7430000 604.7090000000002 0.0009091140835949368 609.4540000000001 0.0008625859788140998
7440000 605.5090000000001 0.0009083132672236785 610.2700000000001 0.000862024038326312
7450000 606.3220000000001 0.0009075087650122195 611.102 0.000861456349672429
7460000 607.1220000000001 0.0009066836267325088 611.922 0.0008607196165456236
7470000 607.918 0.000904884288470337 612.734 0.0008589171711709906
7480000 608.73 0.0009037232733666665 613.5540000000001 0.0008577966708837206
7490000 609.522 0.0009033678820690084 614.3660000000001 0.0008575756538578222
7500000 610.3260000000001 0.0009022719260136381 615.1900000000001 0.0008566323217437394
7510000 611.138 0.0009018396562327701 616.022 0.0008561168812132035
7520000 611.9580000000001 0.0009016993887763388 616.862 0.0008559130540545713
7530000 612.758 0.0009007583512661544 617.6820000000001 0.0008548477214712022
7540000 613.5420000000001 0.0008995550359149592 618.4940000000001 0.0008537696983385738
7550000 614.3380000000001 0.0008986063009028072 619.322 0.0008530612947422125
7560000 615.134 0.0008971402050355016 620.21 0.0008517369385537342
7570000 615.926 0.0008963267772216365 621.0060000000001 0.0008510789676914252
7580000 616.7300000000001 0.000895738744605799 621.8100000000002 0.0008505327054470016
7590000 617.5420000000001 0.0008945520144861577 622.623 0.0008493842666135693
7600000 618.33 0.0008944340052772831 623.419 0.0008493156223689932
7610000 619.134 0.0008930052183757655 624.223 0.0008480110719283994
7620000 619.926 0.0008922061538763905 625.019 0.0008471798957449768
7630000 620.758 0.0008907059040798062 625.8430000000001 0.0008455939386347619
7640000 621.5620000000001 0.0008888249376380707 626.6510000000001 0.0008439586684415018
7650000 622.3710000000001 0.0008869766203451834 627.455 0.0008422531226020553
7660000 623.1750000000001 0.0008849501481517434 628.263 0.0008404492335845145
7670000 623.9910000000001 0.0008840085607833095 629.0790000000001 0.0008395180394363795
7680000 624.8270000000001 0.0008831994561541456 629.9110000000001 0.0008388198502675233
7690000 625.647 0.0008827015422414287 630.7350000000001 0.0008382647631975633
7700000 626.4590000000001 0.0008813667332941965 631.547 0.0008371080076080001
7710000 627.2750000000001 0.000880191260311859 632.3710000000001 0.0008357975464715681
7720000 628.0910000000001 0.0008806896674501517 633.191 0.0008363074346355432
7730000 628.8950000000001 0.0008806105983626488 633.999 0.0008363552394636181
7740000 629.6870000000001 0.000880207418554842 634.8030000000001 0.0008360077518245627
7750000 630.491 0.0008795374845121888 635.599 0.0008355877629185138
7760000 631.3030000000001 0.0008783584202460029 636.4110000000001 0.0008345460577321085
7770000 632.1310000000001 0.0008773241865161001 637.2350000000001 0.0008336209188542085
7780000 632.9430000000001 0.0008764463874007673 638.0480000000001 0.0008327286057932018
7790000 633.7590000000001 0.0008762649411142681 638.8600000000001 0.0008325392392191995
7800000 634.6030000000001 0.0008749147645570792 639.6920000000001 0.0008315395323154126
7810000 635.471 0.0008731182303996865 640.5080000000002 0.0008298177820975016
7820000 636.2590000000001 0.0008723842616568156 641.3200000000002 0.0008288567921500245
7830000 637.0550000000001 0.00087129406256219 642.1440000000001 0.0008277036676810935
7840000 637.8630000000002 0.0008704022003578688 642.9720000000001 0.0008270195453405102
7850000 638.6600000000001 0.000869359005681952 643.7920000000001 0.0008260463197131491
7860000 639.4600000000002 0.0008682068378377364 644.6240000000001 0.0008249481210165173
7870000 640.2680000000001 0.0008668220558960405 645.5000000000001 0.0008235864636424987
7880000 641.0600000000003 0.0008666334896788364 646.3000000000001 0.0008234918395095306
7890000 641.8640000000001 0.0008665109788141508 647.1080000000002 0.0008234436205335406
7900000 642.6680000000001 0.0008657469118771803 647.9120000000001 0.0008227008618057926
7910000 643.4800000000001 0.0008645889097075286 648.7320000000001 0.0008215974613851426
7920000 644.2840000000001 0.000863337393028998 649.5400000000002 0.0008203700225687305
7930000 645.0960000000002 0.0008622210192865551 650.3560000000002 0.0008191978919337079
7940000 645.9120000000001 0.0008605552711574676 651.1720000000001 0.0008173568896031945
7950000 646.7200000000001 0.0008584645192086116 651.9840000000002 0.0008152904606874684
7960000 647.5320000000002 0.0008567247708190459 652.8000000000002 0.0008136715796225403
7970000 648.3400000000001 0.0008547990656902528 653.6160000000002 0.0008118307257665693
7980000 649.1560000000002 0.0008536458032730674 654.4490000000002 0.0008106306249492737
7990000 649.9560000000001 0.0008529769909097662 655.2570000000001 0.0008099818897263948
8000000 650.7600000000002 0.0008523990529744562 656.0650000000001 0.0008095277652512172
8010000 651.5720000000002 0.0008512547254710839 656.8810000000002 0.0008085515025030356
8020000 652.3920000000003 0.0008503846425659309 657.7090000000001 0.0008077683515144356
8030000 653.2040000000002 0.0008491658119534253 658.529 0.0008067142904271499
8040000 654.0360000000001 0.0008474490705659195 659.361 0.0008052375000817028
8050000 654.8570000000002 0.0008459703398699516 660.189 0.0008037905172783044
8060000 655.6650000000002 0.0008443466732875998 661.005 0.0008022668265153902
8070000 656.4610000000001 0.0008425941196354439 661.8050000000001 0.0008006505406235341
8080000 657.2570000000002 0.0008412044989419198 662.6130000000001 0.0007993169276386619
8090000 658.057 0.0008398948921947799 663.4250000000001 0.0007979329567537193
8100000 658.869 0.0008382157350427475 664.245 0.000796365367707131
8110000 659.697 0.0008370433655920048 665.085 0.0007951813319948848
8120000 660.5050000000001 0.0008364408937486771 665.9050000000001 0.0007943806175668914
8130000 661.321 0.0008359033116026629 666.729 0.0007936116461154899
8140000 662.145 0.0008348652316607563 667.5690000000001 0.0007925315110063253
8150000 662.965 0.0008341266722154347 668.397 0.0007920870759395132
8160000 663.777 0.0008326836505565872 669.2330000000001 0.0007908218122858476
8170000 664.5970000000001 0.0008318827964321654 670.1379999999999 0.0007900703078018379
8180000 665.417 0.0008311755784623793 670.946 0.0007893830138411702
8190000 666.225 0.0008304951453789959 671.7300000000001 0.0007887799498703695
8200000 667.029 0.000829817862820527 672.5219999999999 0.0007882856711012538
8210000 667.857 0.000828074364751695 673.3340000000001 0.0007869186164372448
8220000 668.6810000000002 0.000826777078539439 674.1419999999999 0.0007858295668241634
8230000 669.553 0.0008252733006361494 674.942 0.0007846228901663169
8240000 670.3499999999999 0.0008245815310138388 675.746 0.0007839862701836877
8250000 671.162 0.00082398856881567 676.574 0.0007834066609627776
8260000 671.954 0.000823327904437051 677.3820000000001 0.0007826815142859335
8270000 672.754 0.0008225867509546645 678.186 0.0007819825403096525
8280000 673.558 0.0008218578326346294 679.01 0.0007812291068304188
8290000 674.366 0.0008212181069006485 679.83 0.0007805879247388912
8300000 675.182 0.0008198431500364887 680.658 0.0007793326988885944
8310000 675.986 0.0008187332596280293 681.474 0.0007783117078108742
8320000 676.814 0.0008178613340619997 682.3100000000001 0.000777471328727784
8330000 677.626 0.0008162997249448883 683.134 0.0007760223533271892
8340000 678.4300000000001 0.0008154210958121534 683.946 0.0007753870456392338
8350000 679.2180000000001 0.0008140782168617227 684.75 0.0007743704931355552
8360000 680.014 0.0008129927222988065 685.5580000000001 0.0007735154670420373
8370000 680.802 0.0008116099768413293 686.3629999999999 0.0007720961606635875
8380000 681.6179999999999 0.0008109920567046907 687.191 0.0007713246167864114
8390000 682.426 0.0008101040954515097 688.019 0.0007703925252590032
8400000 683.23 0.0008085042850293868 688.8349999999999 0.0007688232875861149
8410000 684.0300000000001 0.0008069979507766844 689.6510000000001 0.0007672880404801088
8420000 684.8340000000001 0.0008061319633841376 690.467 0.0007664168553846148
8430000 685.638 0.0008052257751648852 691.295 0.000765459042272542
8440000 686.447 0.0008038672561902706 692.119 0.000764179820772417
8450000 687.255 0.0008027449622227128 692.947 0.0007630649200449764
8460000 688.063 0.0008024228425733469 693.775 0.0007628020223804646
8470000 688.871 0.000801866418489491 694.679 0.0007623840485861981
8480000 689.683 0.0008012420166777957 695.491 0.0007617407412536813
8490000 690.495 0.0008001857371945178 696.2950000000001 0.0007606118847124029
8500000 691.3190000000001 0.0007993407458330046 697.1189999999999 0.0007598097614518
8510000 692.1390000000001 0.0007985681349719765 697.939 0.000759144324628435
8520000 692.9589999999999 0.0007967774971840591 698.755 0.0007572971425582923
8530000 693.7710000000001 0.0007948885383699544 699.563 0.0007555622331692668
8540000 694.599 0.0007940415072669924 700.383 0.0007547300727878283
8550000 695.427 0.0007937420825683924 701.2149999999999 0.0007544890134526664
8560000 696.239 0.0007935755729451571 702.024 0.0007541139750410219
8570000 697.0429999999999 0.0007928709850228414 702.8320000000001 0.0007533664342053125
8580000 697.847 0.0007921844191793959 703.6320000000001 0.0007527637609598605
8590000 698.671 0.0007920918070048488 704.4440000000001 0.0007527860343236181
8600000 699.4990000000001 0.0007907911963065125 705.2680000000001 0.0007515919051138937
8610000 700.307 0.0007893900407867513 706.076 0.000750130026956062
8620000 701.1229999999999 0.000788495705924807 706.8840000000001 0.0007491585383111338
8630000 701.947 0.0007869911439575976 707.7000000000002 0.0007477442285978181
8640000 702.8280000000001 0.0007854872082489041 708.5160000000001 0.0007464210399445859
8650000 703.6880000000001 0.0007845698081727417 709.336 0.0007455650291112595
8660000 704.4920000000001 0.0007840012600022772 710.152 0.0007449675557481374
8670000 705.2760000000001 0.0007828568985224024 710.9600000000002 0.0007438802661780508
8680000 706.0800000000002 0.0007815028454108586 711.7840000000001 0.0007426434078834245
8690000 706.8680000000002 0.0007805235013280779 712.5920000000001 0.0007416908693231804
8700000 707.6800000000002 0.0007788851260592274 713.4160000000001 0.0007401457749038385
8710000 708.4960000000001 0.0007782263702235737 714.2520000000001 0.0007394566853126919
8720000 709.312 0.000777271570385023 715.0840000000001 0.0007384918436096823
8730000 710.104 0.0007760586411322999 715.9040000000001 0.0007373584718235342
8740000 710.9080000000001 0.0007752046790440015 716.7240000000002 0.0007365118423735841
8750000 711.6960000000001 0.0007740507916366808 717.528 0.0007353639739835217
8760000 712.5040000000001 0.0007732653240631005 718.365 0.0007345894041382614
8770000 713.3200000000002 0.0007723244326835467 719.277 0.0007336788923954391
8780000 714.1400000000001 0.0007713810803021858 720.0970000000001 0.0007328919410502781
8790000 714.9480000000001 0.0007705851091283267 720.9050000000001 0.0007322154712207155
8800000 715.7680000000001 0.0007692584587855494 721.725 0.0007311715179613356
8810000 716.5680000000001 0.0007684369218214989 722.529 0.0007304110403710638
8820000 717.3600000000001 0.0007680421327926603 723.3249999999999 0.0007300744327152816
8830000 718.157 0.0007674646010243679 724.1249999999999 0.0007294324155809613
8840000 718.9690000000002 0.0007672219473427743 724.941 0.0007293413828909994
8850000 719.7930000000001 0.0007670056603590126 725.761 0.0007291373273103402
8860000 720.597 0.0007662924843267017 726.573 0.0007283392291382366
8870000 721.4050000000001 0.0007660102369149762 727.3849999999999 0.0007280610463846233
8880000 722.2130000000002 0.0007651958658906297 728.2049999999999 0.0007271741240408102
8890000 723.021 0.0007641172624291918 729.013 0.0007262167474495999
8900000 723.8209999999999 0.0007623618449565454 729.8209999999999 0.0007245598999947501
8910000 724.6209999999999 0.0007612565257200575 730.6329999999999 0.0007234998280213088
8920000 725.425 0.0007599899046553599 731.441 0.0007222664020713985
8930000 726.2329999999999 0.0007594233639101026 732.2489999999999 0.0007217925443808866
8940000 727.0410000000001 0.0007584364144155876 733.069 0.0007209831227909035
8950000 727.8689999999999 0.0007575302924832314 733.8889999999999 0.0007201114125359015
8960000 728.681 0.0007567964172812141 734.702 0.0007194746083771741
8970000 729.4889999999999 0.0007561290742815844 735.5139999999999 0.0007189414932829752
8980000 730.293 0.0007547102470952242 736.322 0.000717565707957967
8990000 731.101 0.0007533281825193675 737.13 0.0007161692207242158
9000000 731.905 0.0007518990787234385 737.9299999999998 0.0007147016566014819
9010000 732.705 0.0007516269167824652 738.7299999999999 0.0007144390512566373
9020000 733.529 0.0007514223138598912 739.554 0.0007143056133502185
9030000 734.346 0.0007509923287279787 740.37 0.000713884772055446
9040000 735.158 0.0007497814331871053 741.1819999999999 0.0007128159130511329
9050000 735.978 0.0007485114505303562 741.9979999999999 0.0007116831330234366
9060000 736.8539999999999 0.0007470190982743439 742.8219999999999 0.0007100972511227321
9070000 737.638 0.0007460540623962711 743.646 0.0007091941785801108
9080000 738.442 0.0007451430847184547 744.5419999999999 0.0007084066963936787
9090000 739.234 0.000744003321052461 745.326 0.0007073562427013619
9100000 740.0339999999999 0.0007429759752225215 746.1219999999998 0.0007065401685485588
9110000 740.842 0.0007427824671567172 746.934 0.0007064209342238087
9120000 741.6420000000001 0.0007420593204926837 747.7379999999999 0.0007058289615620158
9130000 742.446 0.0007414173597029954 748.546 0.0007052919399296957
9140000 743.2339999999999 0.0007410357324757498 749.3459999999999 0.0007049090779488416
9150000 744.038 0.0007406132106252064 750.151 0.0007044425341426856
9160000 744.8459999999999 0.0007394950911381922 750.963 0.0007034662714536714
9170000 745.6420000000001 0.0007390244844126079 751.7669999999999 0.0007030772595895668
9180000 746.4499999999999 0.0007386682276406972 752.579 0.0007027407479984687
9190000 747.2579999999999 0.0007376000307050192 753.395 0.0007017308251751003
9200000 748.0700000000001 0.0007364980507394897 754.2149999999999 0.0007007179652405349
9210000 748.8819999999999 0.0007350306760816536 755.0229999999999 0.000699298597023633
9220000 749.694 0.0007342283724385425 755.843 0.000698602317661756
9230000 750.491 0.00073387195122432 756.6429999999999 0.0006982326591658615
9240000 751.2989999999999 0.0007334315012469862 757.4669999999999 0.0006977722580909418
9250000 752.103 0.0007331505401674414 758.2829999999999 0.0006974596339143247
9260000 752.9109999999999 0.0007328696052653115 759.095 0.0006970408677508024
9270000 753.715 0.0007326936981958593 759.9109999999999 0.0006968206334885567
9280000 754.5189999999999 0.0007307726832052388 760.727 0.000695071919395804
9290000 755.319 0.0007286416816801825 761.5309999999998 0.0006929877453792153
9300000 756.127 0.0007272016479580993 762.347 0.0006915698843193983
9310000 756.939 0.000726179282636259 763.175 0.000690554142313829
9320000 757.759 0.0007256965913572077 763.9989999999999 0.0006900962358358084
9330000 758.559 0.0007248893024715443 764.8109999999999 0.0006894874147474865
9340000 759.3789999999999 0.0007241390926332932 765.6389999999999 0.0006890103296387491
9350000 760.203 0.0007237934125545425 766.476 0.0006887205413380654
9360000 761.015 0.0007234598448399492 767.296 0.0006882840112617122
9370000 761.823 0.0007230646093985448 768.128 0.0006877857489817603
9380000 762.6469999999999 0.000723002254767559 768.9760000000001 0.0006876541700693607
9390000 763.467 0.0007221547632650442 769.8760000000001 0.0006870063070797509
9400000 764.2909999999999 0.0007217795896789789 770.6959999999999 0.0006868212220757492
9410000 765.1189999999999 0.0007215889696392777 771.508 0.0006866865889629311
9420000 765.9349999999999 0.0007214893806710917 772.3240000000001 0.0006865398582158933
9430000 766.748 0.0007212336041092888 773.1240000000001 0.0006863013365436359
9440000 767.568 0.000720015974239527 773.932 0.0006850662263278432
9450000 768.3920000000001 0.0007199125585425115 774.74 0.0006848983649514916
9460000 769.212 0.0007194302789016616 775.548 0.0006843988586206695
9470000 770.0560000000002 0.0007180457517940697 776.36 0.0006829758497678519
9480000 770.9400000000001 0.0007167351960791781 777.1800000000001 0.0006817939986290022
9490000 771.748 0.0007165491155454877 778.004 0.0006816254827213894
9500000 772.5599999999999 0.0007159617968244122 778.824 0.0006811538151818192
9510000 773.36 0.0007149930480174331 779.64 0.0006801606953936216
9520000 774.1760000000002 0.0007147176060077466 780.456 0.0006798371837305182
9530000 774.972 0.0007147037735869459 781.2680000000001 0.0006799134873190093
9540000 775.764 0.0007146629323696513 782.073 0.0006798397371716821
9550000 776.5680000000001 0.0007138366207079728 782.893 0.0006791645865644797
9560000 777.3680000000001 0.0007126312721866347 783.7049999999999 0.000678059994447199
9570000 778.176 0.0007130101354964076 784.533 0.0006784132442051652
9580000 778.98 0.0007125670895771424 785.3530000000001 0.0006780970603468598
9590000 779.7800000000001 0.0007115236217735527 786.1610000000001 0.0006770525623257231
9600000 780.5800000000002 0.0007107612304768972 786.977 0.000676262529654277
9610000 781.3920000000001 0.0007093402190195706 787.8049999999999 0.0006748596121004928
9620000 782.201 0.0007081567125018115 788.625 0.0006737133078706989
9630000 783.005 0.0007066070479236665 789.4450000000001 0.0006722080995265353
9640000 783.8249999999999 0.0007046463358411763 790.273 0.000670362515070981
9650000 784.629 0.0007033965803760671 791.0930000000001 0.0006691118652510154
9660000 785.4330000000001 0.0007030658358251395 791.909 0.0006688233238309331
9670000 786.237 0.0007029721953926825 792.725 0.0006687685841457911
9680000 787.037 0.0007023575438672673 793.5530000000001 0.0006681968241434712
9690000 787.849 0.0007013762502838828 794.385 0.0006673011540804893
9700000 788.6490000000001 0.0007006582842608467 795.2569999999999 0.0006666548045551116
9710000 789.4450000000001 0.0007001339421704376 796.049 0.0006661308767569401
9720000 790.245 0.0006993525647925661 796.837 0.0006654917506551509
9730000 791.053 0.0006985645594850328 797.6450000000001 0.0006648109425028923
9740000 791.8610000000001 0.0006975191689449621 798.45 0.0006638045003253635
9750000 792.6810000000002 0.000696271110195912 799.266 0.0006625811156820081
9760000 793.4970000000001 0.0006947641848781359 800.0899999999999 0.0006610428127740299
9770000 794.3209999999999 0.0006937213946265825 800.91 0.0006600013648276142
9780000 795.153 0.0006917623162605492 801.73 0.000658102368929714
9790000 795.9930000000001 0.0006901435212205251 802.574 0.0006566527472010679
9800000 796.8050000000001 0.0006890897462368948 803.39 0.0006555989089566478
9810000 797.6130000000001 0.0006884361028077537 804.198 0.0006548369731330644
9820000 798.4219999999999 0.0006872758797781564 805.002 0.0006536600983192347
9830000 799.2380000000001 0.0006863417017887962 805.818 0.0006526926796709945
9840000 800.0580000000001 0.0006858919893628801 806.634 0.0006522775168846514
9850000 800.878 0.0006855571369755004 807.446 0.0006519968078193102
9860000 801.6940000000001 0.0006850892061327917 808.254 0.0006515261654032087
9870000 802.5099999999999 0.0006849001564736923 809.058 0.0006513322880504524
9880000 803.3580000000001 0.0006839177024477656 809.886 0.0006504422820537047
9890000 804.2620000000001 0.0006829915977925919 810.722 0.0006496363513833437
9900000 805.062 0.0006813607646061349 811.542 0.0006483029073974789
9910000 805.8620000000001 0.0006807461265680156 812.374 0.0006478247000920793
9920000 806.658 0.0006806362707182434 813.1900000000001 0.0006476709476658062
9930000 807.4540000000001 0.0006804706198447983 814.003 0.0006474691939892581
9940000 808.2500000000001 0.0006799000159621128 814.819 0.0006468728516860357
9950000 809.038 0.0006792364632243613 815.627 0.0006463182193967573
9960000 809.8660000000001 0.0006783740386927459 816.467 0.0006455859196049002
9970000 810.694 0.0006778006682316386 817.323 0.0006450827843413845
9980000 811.506 0.0006779037476778655 818.1590000000001 0.0006451811172274218
9990000 812.302 0.0006772120597634263 818.987 0.0006446012581535107
10000000 813.1100000000001 0.00067624878965153 819.8989999999999 0.0006435880268664358
10010000 813.914 0.0006761408023944488 820.699 0.0006434980476952759
10020000 814.723 0.0006756488631682083 821.5070000000001 0.000643010976901587
10030000 815.539 0.0006751416645887947 822.3230000000001 0.0006425326236219369
10040000 816.347 0.0006747443261114787 823.1270000000001 0.0006421631950856359
10050000 817.135 0.000674249883597834 823.919 0.0006417686162252393
10060000 817.947 0.000673916477909771 824.727 0.0006414364205563104
10070000 818.751 0.0006736411194192203 825.535 0.0006411453156045312
10080000 819.575 0.0006729602549308885 826.3550000000001 0.0006404621447454044
10090000 820.403 0.0006726888928747878 827.183 0.0006401977292247268
10100000 821.215 0.0006727877451666903 827.9989999999999 0.0006402865357329854
10110000 822.035 0.0006727542745673668 828.823 0.000640295769158052
10120000 822.847 0.000673014865843994 829.631 0.0006406162640814907
10130000 823.671 0.0006732302178581183 830.4640000000002 0.0006409205812684999
10140000 824.475 0.000672353567423678 831.272 0.0006401267026179948
10150000 825.2750000000001 0.000671704670107793 832.0840000000001 0.0006395526305215207
10160000 826.0709999999999 0.0006708837228054418 832.888 0.0006387657992570092
10170000 826.883 0.0006700756320859951 833.7040000000001 0.0006380021051539008
10180000 827.6870000000001 0.0006691186418608694 834.5080000000002 0.0006369042406609774
10190000 828.495 0.0006683237795405673 835.3200000000001 0.0006360757987454039
10200000 829.307 0.0006675795815842263 836.1360000000001 0.000635430984026893
10210000 830.1120000000001 0.0006668187086754898 836.9480000000001 0.0006348115434675037
10220000 830.936 0.0006665438204714426 837.768 0.0006345982908263463
10230000 831.7440000000001 0.0006659525919784856 838.5800000000002 0.0006341435951004338
10240000 832.5480000000002 0.0006648392546810489 839.384 0.000633086417717065
10250000 833.356 0.0006644464284197167 840.1960000000001 0.0006326700786244513
10260000 834.1680000000001 0.0006642186164489527 841.0080000000002 0.0006324548594405342
10270000 834.9760000000001 0.0006635451460518169 841.816 0.0006318539189705311
10280000 835.788 0.0006632494844325458 842.6320000000001 0.0006315059472005711
10290000 836.6040000000002 0.0006627987263203535 843.452 0.0006309711066759085
10300000 837.436 0.0006624373023101715 844.2840000000001 0.0006306019360235753
10310000 838.3240000000001 0.0006620638633236764 845.1200000000001 0.0006303881599391831
10320000 839.1120000000001 0.0006619216135847604 846.013 0.0006302582531266145
10330000 839.9240000000001 0.0006613013783420377 846.8330000000002 0.0006297732129940811
10340000 840.7200000000001 0.0006606187540645465 847.6370000000001 0.0006291440110864012
10350000 841.5120000000002 0.0006597729327923272 848.4330000000001 0.0006283204956587538
10360000 842.2960000000002 0.0006589897845237202 849.225 0.0006275041253930095
10370000 843.1040000000002 0.0006584329527099075 850.0370000000001 0.0006269399163001893
10380000 843.9200000000001 0.0006578280119413982 850.8570000000001 0.0006264016142678915
10390000 844.7240000000002 0.0006571349822108373 851.673 0.000625956475077164
10400000 845.516 0.0006567197215852133 852.4650000000001 0.000625621713968703
10410000 846.325 0.0006563791216100373 853.273 0.0006253863152870479
10420000 847.1090000000002 0.0006559124616694236 854.0690000000002 0.0006250970592883718
10430000 847.9050000000002 0.0006554843527197454 854.8690000000001 0.0006246889539711073
10440000 848.7370000000001 0.000654672029379716 855.7049999999999 0.0006239056891174092
10450000 849.557 0.0006542949208413678 856.537 0.0006235882679651377
10460000 850.373 0.0006538164159951664 857.3570000000001 0.0006231960625217153
10470000 851.181 0.0006530984150785171 858.1770000000001 0.0006225561394953666
10480000 851.9890000000001 0.0006522442481923799 858.9930000000002 0.0006217527407416757
10490000 852.8090000000001 0.0006510117451163616 859.821 0.000620638265368205
10500000 853.6250000000001 0.0006493849880701797 860.6450000000001 0.0006189597678875694
10510000 854.4330000000001 0.0006487362859671326 861.465 0.0006183045786909025
10520000 855.229 0.0006484690219373342 862.2780000000001 0.0006180268344730868
10530000 856.0410000000002 0.0006482942787507679 863.0980000000001 0.0006179065300224806
10540000 856.845 0.0006481344562774982 863.91 0.0006177356318951665
10550000 857.6370000000002 0.0006471444190113263 864.71 0.0006168282537624884
10560000 858.4370000000001 0.0006461846831715046 865.5180000000001 0.0006158818579076206
10570000 859.2490000000001 0.0006455250099317641 866.3380000000001 0.0006153923352766448
10580000 860.0530000000001 0.0006453400475279414 867.1460000000001 0.0006153479690501229
10590000 860.865 0.0006447515139204283 867.97 0.0006148235392259304
10600000 861.681 0.0006442224785885246 868.802 0.0006142571337404184
10610000 862.4940000000001 0.0006438295793113159 869.6220000000002 0.0006139060178499884
10620000 863.3100000000001 0.0006436577562545654 870.4540000000002 0.0006137775772944887
10630000 864.1260000000001 0.0006429176695116318 871.3380000000001 0.0006131642139842675
10640000 864.962 0.0006419818766761265 872.1660000000001 0.0006122135101244228
10650000 865.7660000000001 0.0006410975079648776 872.9620000000001 0.000611211442721772
10660000 866.5780000000001 0.000639978536767268 873.7660000000001 0.0006100925231841277
10670000 867.4060000000001 0.0006392026866523779 874.5940000000001 0.0006092751402463989
10680000 868.2220000000001 0.0006387517579767981 875.402 0.0006089305866176335
10690000 869.038 0.000638155097289476 876.206 0.0006083785840200834
10700000 869.846 0.0006382419892857495 877.0060000000001 0.0006084530998746539
10710000 870.6580000000001 0.0006377068773490356 877.8020000000001 0.0006080558144652485
10720000 871.5420000000001 0.0006370577081517581 878.5990000000002 0.0006075902005811643
10730000 872.3220000000001 0.000635842107609265 879.395 0.0006064592752425946
10740000 873.134 0.0006349296283518729 880.227 0.0006055020230481396
10750000 873.9540000000001 0.0006339978540082648 881.047 0.0006045186232825831
10760000 874.7580000000002 0.0006327723197858914 881.8670000000001 0.0006032695116036438
10770000 875.5540000000002 0.0006319072764995198 882.6710000000002 0.0006024828918841223
10780000 876.366 0.0006309927261360474 883.495 0.0006016401078886313
10790000 877.1580000000001 0.0006305037258041203 884.307 0.0006011906243581106
10800000 877.9460000000001 0.0006297820542057879 885.099 0.0006005648342678698
10810000 878.7590000000001 0.0006292031899235457 885.923 0.0005999104281042552
10820000 879.5630000000001 0.0006284672504867605 886.7350000000001 0.0005991225292602514
10830000 880.367 0.0006274378381222933 887.551 0.0005981842005381688
10840000 881.1630000000001 0.0006271100583403144 888.359 0.0005978827136648289
10850000 881.9470000000001 0.0006267126253413333 889.1590000000001 0.0005974868680117624
10860000 882.7470000000002 0.0006263198485256198 889.9670000000001 0.0005972121268125297
10870000 883.5310000000001 0.0006260715545255295 890.783 0.0005970496078101417
10880000 884.3270000000001 0.0006254583134680052 891.595 0.0005964346141199271
10890000 885.139 0.0006254082655179353 892.427 0.0005963978133096372
10900000 885.9310000000002 0.0006249956547725677 893.2390000000001 0.0005960413630194333
10910000 886.739 0.0006246549418174396 894.0680000000002 0.0005956089203815424
10920000 887.5590000000001 0.000624328508308212 894.9120000000001 0.0005951882188291048
10930000 888.3910000000001 0.0006243744070859117 895.768 0.00059529316822578
10940000 889.1950000000002 0.0006233645038686288 896.6360000000001 0.0005943601605580788
10950000 890.0190000000001 0.0006226724334475103 897.4520000000001 0.000593712406667476
10960000 890.8470000000001 0.0006221121693324177 898.2680000000001 0.0005932624190053498
10970000 891.6750000000001 0.0006215734640916399 899.0920000000002 0.0005926976266139358
10980000 892.4830000000001 0.0006212279182986038 899.9000000000001 0.0005923798972419482
10990000 893.3030000000001 0.0006208985898843768 900.7800000000001 0.0005921204975739734
11000000 894.1120000000002 0.0006207868208135418 901.5880000000002 0.0005921478513662476
11010000 894.9080000000001 0.0006200934208258762 902.3840000000002 0.0005915823408486085
11020000 895.7080000000001 0.0006197319019506656 903.1880000000002 0.0005912918867359474
11030000 896.5120000000002 0.0006192827970150064 903.9960000000001 0.0005908367842663303
11040000 897.3320000000002 0.0006186433916219478 904.8160000000001 0.0005901594304196575
11050000 898.1440000000002 0.0006183151010519962 905.6360000000001 0.0005897533376354225
11060000 898.9760000000002 0.0006181681612199542 906.4680000000002 0.0005895250870882376
11070000 899.792 0.000617870017614483 907.2880000000001 0.000589195139687456
11080000 900.6000000000001 0.0006173641553935727 908.0960000000001 0.0005886233791748516
11090000 901.4240000000002 0.0006166031002789921 908.9160000000002 0.0005877691785230285
11100000 902.2440000000003 0.0006160610326261507 909.7360000000001 0.0005872430047008695
11110000 903.0640000000002 0.0006158035804250379 910.5490000000002 0.000586991771589969
11120000 903.8920000000001 0.000615219992943203 911.3690000000001 0.0005863822429391559
11130000 904.7160000000001 0.0006146958376990376 912.1770000000001 0.000585833422446668
11140000 905.5920000000002 0.0006147043269895946 912.9970000000001 0.000585835475826765
11150000 906.3960000000002 0.0006146284833834535 913.825 0.000585770888345646
11160000 907.2080000000002 0.0006139366426803817 914.6610000000002 0.0005852188148182963
11170000 908.0320000000002 0.0006134211900946156 915.4970000000002 0.0005848502949448932
11180000 908.8240000000002 0.0006129331488754637 916.3130000000001 0.0005844328193424459
11190000 909.6320000000002 0.00061259008010225 917.1370000000001 0.0005841610442356234
11200000 910.4330000000002 0.0006118818969936641 917.9650000000001 0.0005835553380608332
11210000 911.2490000000001 0.0006116547795561092 918.8050000000002 0.0005833455428388717
11220000 912.061 0.000611111272974492 919.641 0.0005828739554000125
11230000 912.8810000000001 0.0006104347655868693 920.485 0.0005823311989006909
11240000 913.6730000000002 0.0006097178003952119 921.353 0.0005816734260712195
11250000 914.4810000000002 0.0006095602679586459 922.157 0.0005814569715382313
11260000 915.2850000000001 0.0006090606615195638 922.957 0.0005809834676990007
11270000 916.0730000000002 0.0006078723837170547 923.753 0.0005798859419101919
11280000 916.8770000000001 0.0006070322553006583 924.561 0.0005792643998157932
11290000 917.6730000000002 0.0006065408896680902 925.357 0.0005787449873670236
11300000 918.4610000000001 0.0006064814598397419 926.154 0.0005785725129454934
11310000 919.2730000000001 0.0006060252948623114 926.9620000000001 0.0005781035671182718
11320000 920.081 0.0006054556884319494 927.77 0.0005776055066662787
11330000 920.8810000000001 0.0006051006159419101 928.5699999999999 0.0005773933567352949
11340000 921.6970000000001 0.0006044974968499504 929.3819999999999 0.0005769068855060419
11350000 922.489 0.0006036928803001912 930.1899999999999 0.0005761800195702616
11360000 923.293 0.0006030399577212064 930.994 0.000575600690518768
11370000 924.117 0.0006025947891962078 931.8180000000001 0.0005752018233242379
11380000 924.9370000000001 0.0006021027566198147 932.6419999999999 0.0005747924928260333
11390000 925.7490000000001 0.0006010609460625822 933.454 0.0005737607628429622
11400000 926.574 0.0006001281860194725 934.2859999999999 0.0005728176298296755
11410000 927.398 0.0005993264769276269 935.114 0.0005721061270073005
11420000 928.218 0.0005990502410823763 935.946 0.0005719344582161671
11430000 929.0340000000001 0.0005985840305778786 936.774 0.0005715183515465692
11440000 929.87 0.0005979949329487457 937.6099999999999 0.0005709512324915952
11450000 930.6940000000001 0.0005976348150259189 938.438 0.0005706051541213682
11460000 931.498 0.0005972292386555269 939.2540000000001 0.0005701978109834328
11470000 932.3099999999999 0.0005970274223458412 940.066 0.0005700679748192281
11480000 933.1260000000001 0.0005968368823511444 940.89 0.0005698915515813164
11490000 933.95 0.0005964662635279951 941.718 0.0005694393531978431
11500000 934.778 0.0005961355984689855 942.543 0.0005690793613615384
11510000 935.578 0.0005956071086116402 943.3510000000001 0.0005686300772423363
11520000 936.378 0.0005954442725371955 944.167 0.0005685677838696581
11530000 937.202 0.0005953379195059097 944.991 0.0005684845642343766
11540000 938.0340000000001 0.000594798619332653 945.8229999999999 0.0005680348921368688
11550000 938.926 0.0005940084396550827 946.691 0.0005672971083906603
11560000 939.7339999999999 0.0005933286218672531 947.503 0.0005666635789140089
11570000 940.534 0.0005925536909583215 948.323 0.0005658954302510876
11580000 941.3500000000001 0.0005917477476618644 949.1469999999999 0.0005652278469268087
11590000 942.1510000000001 0.0005909964302638109 949.9549999999999 0.000564554555590885
11600000 942.9589999999999 0.0005901929697327497 950.7670000000001 0.0005636862136452562
11610000 943.7669999999999 0.000589465663124847 951.579 0.0005628638402650764
11620000 944.5749999999999 0.0005888316044273778 952.3870000000001 0.0005622178882890049
11630000 945.3870000000001 0.0005880619870338485 953.2070000000001 0.0005615029548433838
11640000 946.191 0.0005885181672492435 954.0149999999999 0.0005619332192042258
11650000 946.995 0.0005887299455467567 954.827 0.0005621057270882078
11660000 947.783 0.0005885860398252563 955.623 0.0005618779139430659
11670000 948.575 0.0005884538763619141 956.4190000000001 0.0005616777708005396
11680000 949.379 0.0005879909455205154 957.227 0.0005612290664357795
11690000 950.171 0.0005872775095825604 958.0360000000001 0.0005605461096926963
11700000 950.963 0.0005868049240299691 958.8320000000001 0.0005600305607961727
11710000 951.7589999999999 0.0005858849479457721 959.6360000000001 0.0005591594529956763
11720000 952.563 0.0005855054716972744 960.4520000000001 0.0005588071239467265
11730000 953.3790000000001 0.0005851006229262026 961.2760000000001 0.0005583892570092252
11740000 954.183 0.0005845882247813501 962.0920000000001 0.0005578883788723416
11750000 954.999 0.0005843792363568909 962.9160000000001 0.0005576487864313475
11760000 955.803 0.0005842895931616425 963.748 0.0005575129830762617
11770000 956.607 0.0005840588057496767 964.5680000000001 0.0005573589781808253
11780000 957.4110000000001 0.0005838118826176244 965.384 0.0005571698701658599
11790000 958.2160000000001 0.0005831554529888972 966.1920000000001 0.0005566049871831208
11800000 959.0280000000001 0.0005824381216840918 967.0200000000001 0.00055591720117856
11810000 959.8400000000001 0.0005820704302418211 967.84 0.0005556045082825427
11820000 960.652 0.0005817065574963342 968.6680000000001 0.0005552407427166699
11830000 961.4680000000001 0.0005815866565679155 969.508 0.0005550773782330641
11840000 962.284 0.0005811420958105722 970.4200000000001 0.0005546514511358117
11850000 963.1120000000002 0.0005807104325082068 971.2360000000001 0.0005543025077116736
11860000 963.9520000000001 0.0005808166951995327 972.0680000000001 0.0005544588841938299
11870000 964.7640000000001 0.0005805661022969599 972.8680000000002 0.0005541922157482964
11880000 965.58 0.0005797312202598451 973.6760000000002 0.0005534369435546319
11890000 966.3960000000001 0.0005790729361209707 974.477 0.0005528218486481526
11900000 967.2080000000002 0.0005788564257355693 975.289 0.0005526123304313217
11910000 968.0160000000001 0.000578935696115329 976.0890000000001 0.000552657903025383
11920000 968.8240000000002 0.0005788541027484396 976.8810000000002 0.0005525661741615309
11930000 969.6400000000002 0.0005784452104955028 977.689 0.0005522144482317446
11940000 970.4720000000001 0.0005780150002571798 978.505 0.0005517692688381141
11950000 971.2880000000001 0.0005775399237176752 979.3090000000001 0.0005513778261089851
11960000 972.176 0.0005772374244694709 980.121 0.000551129965897363
11970000 972.9720000000001 0.0005765235190109151 980.9290000000001 0.0005504500082141244
11980000 973.7560000000001 0.00057568451741363 981.7330000000001 0.0005495983329465476
11990000 974.561 0.0005751270060563337 982.5490000000001 0.0005490714292360772
12000000 975.3530000000001 0.0005744602612138035 983.3570000000001 0.0005484807326888146
12010000 976.1370000000002 0.0005735925615149494 984.1490000000001 0.0005476295535236945
12020000 976.9290000000002 0.0005727104330732573 984.953 0.0005467080250602345
12030000 977.7330000000001 0.0005717069412339511 985.7649999999999 0.0005457605963496906
12040000 978.5250000000001 0.0005712844061928581 986.569 0.0005453448174543586
12050000 979.3290000000001 0.0005708735279176487 987.389 0.0005449582216559433
12060000 980.1330000000002 0.0005704115436229868 988.205 0.0005445798069389365
12070000 980.9290000000001 0.0005701275916015834 989.0169999999999 0.0005442964067486651
12080000 981.7330000000001 0.0005700928633548456 989.8369999999999 0.0005441915515573305
12090000 982.5370000000001 0.000569906892534467 990.6499999999999 0.000544019981003382
12100000 983.3410000000001 0.0005693203324466795 991.466 0.0005435582352386973
12110000 984.1370000000002 0.000568698736778843 992.2859999999999 0.0005429667071629223
12120000 984.9450000000001 0.0005682977705467704 993.11 0.0005425786273834632
12130000 985.7289999999999 0.0005682658952234774 993.9179999999999 0.0005425351339709792
12140000 986.537 0.0005683196401373395 994.7539999999999 0.0005426608843354797
12150000 987.353 0.0005676987068805682 995.5939999999999 0.0005421571520500557
12160000 988.173 0.0005670338587129176 996.4939999999999 0.0005415815165073523
12170000 988.977 0.0005666617490629726 997.298 0.0005411493231701943
12180000 989.7809999999999 0.0005664256859128685 998.0939999999999 0.0005408914493615463
12190000 990.586 0.0005656650127061647 998.902 0.0005401523932689094
12200000 991.394 0.0005650883744089168 999.7059999999999 0.0005396773461987484
12210000 992.194 0.0005646161017006965 1000.498 0.0005391987891974048
12220000 993.0059999999999 0.0005645109823494701 1001.302 0.000539082414608225


==> figs/webkb-texas-r5-c6-mh-i5-gor-2-400_kld-speedup.dat <==
Samples Time KLD Time KLD
10000 5.108000000000001 0.2705995360211666 5.204000000000001 0.2185590166509382
20000 6.832000000000001 0.2036882214424124 7.572 0.1403055733685961
30000 8.516 0.1616588563093075 9.827999999999999 0.09994319481718571
40000 10.16 0.1319237728548625 12.445 0.07740921193060402
50000 11.681 0.1111884077425133 14.933 0.06243678005003097
60000 13.181 0.09574842024515044 17.389 0.05181136285231591
70000 14.713 0.08355094349094183 20.001 0.04375869878415631
80000 16.297 0.07427603174412989 22.433 0.03830855955194947
90000 17.865 0.06691288042574109 24.865 0.03427848230915456
100000 19.453 0.06144827434263263 27.27 0.03125588436634689
110000 21.013 0.05668372160578375 29.93 0.0281492109864726
120000 22.633 0.05247981816727838 32.314 0.02588362402446525
130000 24.35300000000001 0.048891362436126 34.69799999999999 0.02406296388448077
140000 26.181 0.04540346462012284 37.05800000000001 0.02234480223410299
150000 27.89 0.04248532641278382 39.59 0.02071107666648634
160000 29.718 0.04029473158668289 41.92600000000001 0.01944139652850532
170000 31.45 0.03797542072807038 44.28700000000001 0.01834065806186781
180000 33.10599999999999 0.03587963906237657 46.463 0.01727313368440733
190000 34.698 0.03420343598802023 48.803 0.0162730864364557
200000 36.362 0.03252548828241175 51.199 0.01541590116899441
210000 37.978 0.03108765876968515 53.603 0.01470496837960249
220000 39.67 0.02968923132866429 55.943 0.01402773280543222
230000 41.298 0.02826307963089643 58.203 0.01341908772547857
240000 42.98200000000001 0.027321512532809 60.51200000000001 0.01294961666054065
250000 44.58700000000001 0.026647148228805 62.792 0.01246245964160794
260000 46.287 0.02580181254333933 64.916 0.01205700441330948
270000 47.959 0.02497098089955453 67.268 0.01153550282140301
280000 49.835 0.02407100252526557 69.604 0.01110790156285464
290000 51.435 0.02316728302001149 71.95999999999999 0.01069872754649068
300000 52.991 0.02235649898604558 74.23999999999999 0.01037413567921489
310000 54.543 0.02173484450744336 76.581 0.009972909697043592
320000 56.075 0.02104862426714715 78.90500000000002 0.009631930974160666
330000 57.623 0.02040380287830658 81.32100000000001 0.009398124493570584
340000 59.14700000000001 0.01980374607823875 83.48100000000001 0.00905404598846
350000 60.70400000000001 0.01922181263113986 85.88500000000001 0.008793565828383447
360000 62.308 0.01873635704376644 88.25700000000001 0.008512479730611483
370000 63.844 0.01827646994674767 90.614 0.008240801486330034
380000 65.36 0.01783678652055734 92.926 0.007986296355537614
390000 66.916 0.01738438937864368 95.246 0.007760573350534912
400000 68.41200000000001 0.0169871646501654 97.63399999999999 0.007575720304455198
410000 69.86000000000001 0.01657501259043357 99.94199999999999 0.007372464849291962
420000 71.292 0.01609224972137719 102.114 0.007174467826112332
430000 72.72400000000002 0.01568051238271788 104.418 0.007020546568371408
440000 74.15600000000001 0.01528448818598242 106.703 0.006859109153465384
450000 75.649 0.01491688364516615 108.999 0.006693230730181813
460000 77.07700000000003 0.01452862064626334 111.391 0.006531731539772764
470000 78.56900000000002 0.01420322285889038 113.735 0.006403185329006886
480000 80.02100000000002 0.0138636336903237 116.039 0.006259920017636663
490000 81.51700000000002 0.01356894765238509 118.303 0.006137084782415552
500000 82.93700000000001 0.01332155868359271 120.451 0.006011727268067537
510000 84.393 0.01298770699564466 122.756 0.00588247801047611
520000 85.82500000000002 0.01261677746905638 125.124 0.005768072802121371
530000 87.345 0.01232223192959326 127.388 0.005656029940056802
540000 88.77699999999999 0.01206104367926458 129.652 0.005547458862051056
550000 90.273 0.01179993271238512 132 0.00544987413678448
560000 91.75 0.01161850398543849 134.332 0.005356594807155445
570000 93.238 0.01143003488051735 136.644 0.005248028071259639
580000 94.75399999999999 0.01124221717143649 138.769 0.005171360483217118
590000 96.23399999999998 0.01105983069992325 141.081 0.005080336370768762
600000 97.69399999999999 0.0108898798345673 143.405 0.005000148410656018
610000 99.14999999999998 0.01070594665210608 145.781 0.004922926442742987
620000 100.65 0.01054387291508358 148.125 0.004858712975569106
630000 102.098 0.0103521332184402 150.497 0.004809992344859085
640000 103.638 0.01017895012681451 152.853 0.004734345471497201
650000 105.234 0.009974965315422898 155.206 0.004665562653653069
660000 106.91 0.009790702532759495 157.362 0.004602476143824725
670000 108.643 0.009633217475407175 159.71 0.004539045412157594
680000 110.195 0.009500536777634534 162.046 0.004512059547827694
690000 111.667 0.009338891716438291 164.39 0.004444263440938206
700000 113.263 0.00919460240684385 166.758 0.004357301417098344
710000 114.819 0.00903508942713249 169.086 0.004292324213067241
720000 116.371 0.008865414464841612 171.391 0.004240520919780883
730000 117.979 0.008700923018782634 173.715 0.004192269102425951
740000 119.471 0.008560056586308025 175.851 0.004148837666122654
750000 121.075 0.008449739648577224 178.143 0.004111776823387262
760000 122.503 0.008361216542246265 180.399 0.004072674318233509
770000 124.032 0.008284476422511797 182.679 0.004016232025651842
780000 125.46 0.008202116229009187 184.947 0.003971594941190103
790000 127 0.008112777905291701 187.268 0.003928335635994963
800000 128.572 0.008001020005045672 189.56 0.003869094507713209
810000 130.092 0.007901489411153474 191.892 0.003826119604311151
820000 131.652 0.007786587413730064 194.02 0.003783712074251436
830000 133.22 0.007685450113233732 196.42 0.003730658570564901
840000 134.768 0.007575520530952496 198.74 0.003689690809630056
850000 136.344 0.00747811696247562 201.064 0.003641687643704872
860000 137.912 0.007388587898605486 203.353 0.003613975442686412
870000 139.497 0.00732413328938748 205.613 0.00357460684726733
880000 141.061 0.007257515424717129 207.873 0.003558028867856248
890000 142.633 0.007207477743483303 210.241 0.003519106752565899
900000 144.181 0.00715485480182431 212.349 0.003489328689950273
910000 145.841 0.007087274321334705 214.613 0.003453705907541877
920000 147.377 0.007017591871094557 216.933 0.003409148341298108
930000 148.961 0.006949211865235751 219.2500000000001 0.003371160627390976
940000 150.509 0.006891971456356699 221.55 0.003351195508133267
950000 152.073 0.006842323070273743 223.826 0.003322527902038727
960000 153.665 0.006772008483034157 226.15 0.003297847327592248
970000 155.234 0.006719564438520173 228.478 0.003267196261310882
980000 156.786 0.006673071237476785 230.6300000000001 0.003241769941771129
990000 158.338 0.006624253552188263 232.934 0.003210739482170947
1000000 159.946 0.006575262830199488 235.259 0.003173651272313677
1010000 161.582 0.006533194924787639 237.599 0.003138776661672566
1020000 163.13 0.006492129632351623 239.915 0.003110513398818114
1030000 164.69 0.006444367887834336 242.235 0.003085671292796906
1040000 166.294 0.006383313242701031 244.531 0.003065926159581216
1050000 167.89 0.006333410975646598 246.8990000000001 0.003037824667764774
1060000 169.55 0.006285325364287878 249.015 0.003004422764158119
1070000 171.034 0.006235165943943354 251.316 0.00299038932530351
1080000 172.555 0.006199541855656686 253.592 0.002974287519560479
1090000 174.151 0.00615401020974724 255.864 0.0029546888194942
1100000 175.679 0.006119917286721932 258.136 0.002928703419068936
1110000 177.255 0.006063753865706355 260.42 0.002894667592549126
1120000 178.783 0.006021140734957222 262.704 0.002876273809479441
1130000 180.379 0.005971883086557454 264.984 0.002851626177096233
1140000 181.999 0.00593974627946824 267.141 0.002836823197933224
1150000 183.571 0.00590227247751324 269.429 0.002810705820828695
1160000 185.111 0.005860901126924768 271.729 0.00279439946874725
1170000 186.679 0.005812909593998662 273.993 0.00278425383013559
1180000 188.252 0.005753575380667246 276.265 0.002763276065856914
1190000 189.804 0.005708987191015446 278.553 0.002733062558645128
1200000 191.356 0.005660609771258479 280.849 0.00269870003570902
1210000 192.92 0.005629420186497231 283.1460000000001 0.002676190064452791
1220000 194.456 0.00560196155575966 285.242 0.002650799054811614
1230000 196.02 0.005568630756685047 287.518 0.002627486062802699
1240000 197.528 0.005553382244382917 289.8140000000001 0.002596523152174852
1250000 199.14 0.005501913507351416 292.082 0.002568553370025064
1260000 200.684 0.005454862534210867 294.3340000000001 0.002541729298946694
1270000 202.26 0.005427815684801548 296.61 0.002507667711414968
1280000 203.789 0.005393600655109639 298.8750000000001 0.002482633971698146
1290000 205.309 0.005344154890982201 301.159 0.002460437804291593
1300000 206.773 0.005299953764666034 303.311 0.002436878526883144
1310000 208.305 0.00523747657638238 305.5590000000001 0.002417081511963374
1320000 209.781 0.00517358995635956 307.803 0.002395967765366412
1330000 211.309 0.005132215246555808 310.1670000000001 0.002376344878292782
1340000 212.893 0.005087952258233198 312.4710000000001 0.002351718085099362
1350000 214.453 0.005038564672420458 314.8000000000001 0.002327861554427598
1360000 215.969 0.004988076899083656 317.136 0.002312099298607277
1370000 217.557 0.004949227475639149 319.4520000000001 0.002296811506952243
1380000 219.137 0.004894568820727315 321.5840000000001 0.002281740969203554
1390000 220.618 0.004867598953942236 323.8560000000001 0.002269833218173005
1400000 222.166 0.004843846332493393 326.112 0.002247992303006362
1410000 223.77 0.00480591762204938 328.3640000000001 0.002229329572024139
1420000 225.29 0.004773033604283759 330.6210000000001 0.002219353686739179
1430000 226.898 0.004734385938309819 332.881 0.002211394662990325
1440000 228.45 0.004689662088018115 335.173 0.002196585211377688
1450000 230.05 0.004641950545682586 337.441 0.002171883152803228
1460000 231.586 0.00459485720860056 339.557 0.002151310739244198
1470000 233.202 0.004558113037197593 341.9010000000001 0.002135270472102112
1480000 234.738 0.004510936967832611 344.169 0.002123076286983647
1490000 236.343 0.004465888839084439 346.438 0.002111881772445833
1500000 237.891 0.004429274976414969 348.73 0.002098485782654334
1510000 239.443 0.004395182860813268 351.0380000000001 0.002079657905324095
1520000 240.995 0.004358240209279427 353.33 0.002076740518322692
1530000 242.531 0.004319102714180715 355.61 0.002066360579981652
1540000 244.083 0.004292004905740699 357.73 0.002050612262221751
1550000 245.659 0.004255505779349564 360.006 0.00203415270444189
1560000 247.231 0.004216805711254 362.3140000000001 0.002014173573767101
1570000 248.807 0.004190999626490866 364.615 0.002001408176915929
1580000 250.339 0.00415779109262044 366.8869999999999 0.001989508412695718
1590000 251.988 0.004125407682957369 369.167 0.001973830426780035
1600000 253.52 0.004097098735569743 371.451 0.001959397075314735
1610000 255.068 0.004072696628191633 373.759 0.001940785181060649
1620000 256.636 0.004054294235407704 375.9069999999999 0.001923975155032976
1630000 258.168 0.004026147384849434 378.223 0.00190651390282347
1640000 259.736 0.003998784317447513 380.452 0.001892746889996542
1650000 261.312 0.003970329916051509 382.752 0.001885851104917562
1660000 262.808 0.003957458882136528 385.028 0.001873538479788572
1670000 264.364 0.003936055533852329 387.336 0.00186690955622736
1680000 265.9160000000001 0.003906033102766826 389.64 0.001859982280186144
1690000 267.485 0.003873856590404884 391.98 0.001849257389155501
1700000 269.133 0.003838413155242564 394.116 0.001837645953471629
1710000 270.705 0.003809671609689186 396.5049999999999 0.001819557474373321
1720000 272.249 0.003781411883280481 398.885 0.001808346805766941
1730000 273.841 0.003766441959572977 401.217 0.001805690240642347
1740000 275.425 0.00374704309752078 403.549 0.001794001832568675
1750000 276.921 0.003733660788393989 405.905 0.001777910965626864
1760000 279.017 0.003720695674763071 408.249 0.001769563862417585
1770000 280.497 0.003698710790340359 410.602 0.001763191251807651
1780000 282.069 0.003675288450912581 412.71 0.001755570229637664
1790000 283.6380000000001 0.003649233225390214 415.1060000000001 0.001749340651612628
1800000 285.126 0.003628189272061839 417.51 0.001744288450634683
1810000 286.602 0.00361167872305754 419.794 0.001735298053333039
1820000 288.2300000000001 0.003598802986137217 422.1420000000001 0.001728309380195539
1830000 289.8340000000001 0.003579645389944537 424.4660000000001 0.001724233648812662
1840000 291.5740000000001 0.003556222093512263 426.775 0.001727082133024668
1850000 293.0940000000001 0.003530715518681944 429.099 0.001722568690348186
1860000 294.626 0.003508941326818536 431.219 0.00171503699906216
1870000 296.162 0.003491217128225884 433.5190000000001 0.001707130900225884
1880000 297.738 0.003468373737707229 435.847 0.001694869633903238
1890000 299.287 0.003439689741559974 438.1390000000001 0.001685238458926498
1900000 300.7590000000001 0.003407101748071521 440.435 0.001672604947607072
1910000 302.159 0.003381045816285743 442.7480000000001 0.001660953294375457
1920000 303.571 0.003360030745062205 445.0040000000001 0.001651176613537472
1930000 304.979 0.003340174679703598 447.3400000000001 0.001643839678411574
1940000 306.403 0.003318161514230092 449.496 0.001632209670368558
1950000 307.871 0.003302529219361755 451.792 0.001618263916070148
1960000 309.359 0.003287630932938466 454.0840000000001 0.001608696974725126
1970000 310.8390000000001 0.003267151073507001 456.4280000000001 0.001599603775190662
1980000 312.263 0.003251156863837039 458.729 0.001589842535404128
1990000 313.751 0.003234272381371168 461.045 0.001580874349297521
2000000 315.224 0.003210570752685067 463.357 0.00157219884005715
2010000 316.6600000000001 0.003191034949232294 465.641 0.001564964159852405
2020000 318.1200000000001 0.00317164402343978 467.805 0.001556137409073672
2030000 319.5600000000001 0.00316328208310174 470.165 0.001549054175565389
2040000 321.0240000000001 0.003155516447157384 472.441 0.001541067422652523
2050000 322.472 0.003135202556639901 474.7500000000001 0.001532607353609415
2060000 323.9880000000001 0.003114306892466738 477.0660000000001 0.001526825606657814
2070000 325.4440000000001 0.003095339656316871 479.3740000000001 0.001518059507057373
2080000 326.9680000000001 0.003080964296294904 481.7020000000001 0.001510667608565873
2090000 328.4000000000001 0.003066093535457832 483.9900000000001 0.001502334774284413
2100000 329.8720000000001 0.003047215572183828 486.2780000000001 0.001500568637953472
2110000 331.373 0.003027413686205578 488.3820000000001 0.001494579097443731
2120000 332.845 0.003010641325574743 490.683 0.001490841773507233
2130000 334.329 0.002996876171283499 493.0070000000001 0.00148583457348607
2140000 335.801 0.002986042821305957 495.3469999999999 0.001482235005744366
2150000 337.309 0.002972536134689343 497.627 0.00147827757585586
2160000 338.797 0.00295753086624967 499.9349999999999 0.001473507375539292
2170000 340.277 0.002947581139214614 502.247 0.001468729712782882
2180000 341.733 0.002933331353616618 504.595 0.001461708991401311
2190000 343.249 0.002913055726137494 506.704 0.001456368380538499
2200000 344.749 0.002895534781848738 509 0.001447419192127294
2210000 346.261 0.002880091697558352 511.336 0.00144196076173489
2220000 347.9540000000001 0.002863769509818532 513.596 0.001436028929980861
2230000 349.322 0.002851331168099372 515.896 0.001430384624570063
2240000 350.7260000000001 0.002841181929945293 518.1320000000001 0.001423573539934876
2250000 352.194 0.00283044745686471 520.4 0.00141718888196878
2260000 353.602 0.00282159524098909 522.665 0.001412052179240431
2270000 355.0020000000001 0.002811541964437678 524.7850000000001 0.001409953421528885
2280000 356.4220000000001 0.002804014533155291 527.0890000000001 0.001397205572188507
2290000 357.8700000000001 0.002791174881467766 529.389 0.00138770893023353
2300000 359.302 0.002779053829425248 531.689 0.001377134149794892
2310000 360.746 0.002768891772391917 534.009 0.001372870355962974
2320000 362.186 0.002759193146310167 536.3090000000001 0.00136930187203622
2330000 363.6070000000001 0.002749540212116987 538.606 0.001362081957081014
2340000 365.111 0.002744520456270251 540.886 0.001358363392456398
2350000 366.563 0.002734573019121958 542.982 0.00135253292653105
2360000 368.023 0.002733310032113237 545.2500000000001 0.001349393626786175
2370000 369.5549999999999 0.002724982896267628 547.522 0.00134534356751087
2380000 371.0829999999999 0.002719965022348629 549.8339999999999 0.001338749192816764
2390000 373.203 0.002715600473858558 552.134 0.00133275753327355
2400000 374.759 0.002713684658856528 554.403 0.001327821325885603
2410000 376.323 0.002709520858914514 556.6949999999999 0.001326151031015694
2420000 377.815 0.002700159590212416 558.943 0.001320145651505161
2430000 379.36 0.00269644298774127 561.0709999999999 0.001313262301747342
2440000 380.776 0.002687237864348201 563.3869999999999 0.001305742854893339
2450000 382.364 0.002675392427504414 565.671 0.001300203389759962
2460000 383.908 0.00266536669301853 567.915 0.001293638990107597
2470000 385.504 0.002656191290261594 570.211 0.001287254924397392
2480000 387.008 0.002643131975342382 572.5359999999999 0.001280408176606404
2490000 388.592 0.00263071548567953 574.8480000000001 0.001275280875150136
2500000 390.1960000000001 0.00262544033078524 577.148 0.001269943283086077
2510000 391.768 0.002618230241739195 579.2600000000001 0.001264972306940842
2520000 393.324 0.002606749939574353 581.5960000000001 0.001259032918361782
2530000 394.924 0.002598962892134359 583.9400000000001 0.00125503238730441
2540000 396.509 0.002588647474644551 586.2680000000001 0.001248693118920121
2550000 398.097 0.002572982250280809 588.6809999999999 0.001242613699188633
2560000 399.797 0.002558613411268728 591.053 0.001239248470265239
2570000 401.385 0.002544211687489773 593.3730000000002 0.0012364305206755
2580000 402.977 0.002532870163894879 595.7010000000001 0.00122811853313877
2590000 404.597 0.002521978569305512 597.917 0.001223823018084728
2600000 406.225 0.002509714713700037 600.2930000000001 0.001218598601816266
2610000 407.913 0.002502062510022884 602.6940000000001 0.001211421707156099
2620000 409.469 0.002497263815878616 605.002 0.001206892831989067
2630000 410.989 0.002491553544117644 607.3539999999999 0.001201124087806713
2640000 412.558 0.002485081909953917 609.706 0.001194427173370365
2650000 414.1300000000001 0.002476423222943493 612.106 0.001192258987388834
2660000 415.698 0.002469424125203152 614.45 0.001186241112362072
2670000 417.242 0.002459870858909325 616.598 0.001183678863731411
2680000 418.8100000000001 0.002453683917305815 618.859 0.001182770367157515
2690000 420.4180000000001 0.002446167488991264 621.1270000000001 0.001180351947605794
2700000 421.9580000000001 0.002441583608201198 623.431 0.001177263748475452
2710000 423.498 0.002435828833680282 625.7190000000001 0.001170298171668294
2720000 425.1340000000001 0.002431791694568716 627.995 0.001163852444006387
2730000 426.5260000000001 0.002430974360965597 630.287 0.001160062202224654
2740000 428.0710000000001 0.002425754407746338 632.4110000000001 0.001157272051186952
2750000 429.531 0.002416987998899182 634.6920000000001 0.001150610807083341
2760000 431.0910000000001 0.002409593427924734 636.9400000000001 0.001144763532239354
2770000 432.6150000000001 0.002407178370242452 639.2520000000001 0.001140607604189186
2780000 434.115 0.002407170631808381 641.5400000000002 0.001137268963544722
2790000 435.655 0.002404917278227828 643.7800000000002 0.001135047913571804
2800000 437.091 0.002399313659668606 646.1320000000002 0.001128591581109299
2810000 438.683 0.002392665248278062 648.4280000000001 0.00112575904399976
2820000 440.2470000000001 0.002388579823100967 650.5890000000002 0.001125549010465364
2830000 441.755 0.002383011933384561 652.9450000000001 0.001123652491892244
2840000 443.1910000000001 0.002372684045921531 655.249 0.001120211501798895
2850000 444.7160000000001 0.002365179880797633 657.5410000000001 0.001117406278813354
2860000 446.22 0.002360944934208361 659.913 0.001115872896368615
2870000 447.7920000000001 0.002358218574007443 662.273 0.001117291993692619
2880000 449.3400000000001 0.002352171017023251 664.597 0.001117823835079701
2890000 450.9800000000001 0.002343934302588974 666.962 0.001116038979267243
2900000 452.5120000000001 0.002334115368757556 669.1500000000001 0.001111019210195775
2910000 454.1160000000001 0.00232292431441898 671.4620000000001 0.001109343886550109
2920000 455.6640000000001 0.002309285680403627 673.8059999999999 0.001107637183425207
2930000 457.2720000000001 0.002297748113231723 676.134 0.001105300504812711
2940000 458.888 0.002283001196338393 678.61 0.001103938816444809
2950000 460.397 0.002266689723415851 680.9699999999999 0.001101485746990734
2960000 461.929 0.002255308641416106 683.2589999999999 0.001098797671941342
2970000 463.425 0.002249717003204187 686.5790000000001 0.001094564398685639
2980000 465.101 0.00224443871983037 690.3469999999999 0.001090384655816309
2990000 466.785 0.002241039250082978 693.8150000000001 0.0010868932319583
3000000 468.241 0.002237303504414632 696.7910000000001 0.001085097248379126
3010000 469.629 0.002235840643784059 699.0920000000001 0.001082703188256673
3020000 471.057 0.002229705977287514 701.4040000000001 0.001080876844455702
3030000 472.501 0.00222460635404383 703.756 0.001077636766963004
3040000 473.957 0.002216587689252807 706.172 0.001075370696696821
3050000 475.414 0.002211603478619349 708.5440000000001 0.001072837125350397
3060000 476.814 0.002208904558659745 710.856 0.001069944118198649
3070000 478.3740000000001 0.002202768676979068 712.98 0.00106488768622702
3080000 479.8020000000001 0.002195760354985295 715.277 0.001060431452307394
3090000 481.23 0.002190471939691047 717.6130000000001 0.001057649376348253
3100000 482.694 0.002187203779951665 719.9449999999999 0.00105498451930532
3110000 484.162 0.002183806958648686 722.2730000000001 0.001052401041664315
3120000 485.6220000000001 0.002179263888856871 724.5849999999999 0.001048089135839988
3130000 487.1060000000001 0.002174896605829655 726.9249999999998 0.001045018296766725
3140000 488.5500000000001 0.002169688451223931 729.285 0.001042439175079209
3150000 489.9580000000001 0.002166131644634126 731.4459999999999 0.001039718907439608
3160000 491.403 0.002159741821128663 733.8059999999999 0.001039181732241832
3170000 492.835 0.002153649477476708 736.1459999999998 0.00103463053901049
3180000 494.2470000000001 0.002151055775818556 738.4419999999998 0.001029628440177657
3190000 495.695 0.002149176135153791 740.7859999999999 0.00102363087103097
3200000 497.2070000000001 0.002143907141575212 743.1139999999999 0.001019708907271422
3210000 498.647 0.002139267637973965 745.442 0.00101704211162446
3220000 500.095 0.002133918110295163 747.7949999999998 0.001014565655505772
3230000 501.563 0.002132563751040005 749.9469999999999 0.001010497536663156
3240000 503.035 0.002132092272373971 752.2669999999998 0.001008004294455538
3250000 504.523 0.002130632344656664 754.5389999999999 0.001004510697103084
3260000 505.951 0.002129029024725356 756.8309999999999 0.001002955137060652
3270000 507.424 0.002129953550449044 759.1909999999999 0.0009990055380258601
3280000 508.86 0.002127230220589847 761.4749999999999 0.0009960368615311848
3290000 510.352 0.002121360716822402 763.716 0.0009932721440523175
3300000 511.856 0.002110369656664137 765.992 0.0009907617376399616
3310000 513.3 0.00210169035343054 768.1479999999999 0.0009865104764739509
3320000 514.744 0.002093461763695914 770.5400000000001 0.000985171737847857
3330000 516.248 0.002084475647193787 772.8440000000001 0.0009816405509954172
3340000 517.78 0.002075321951967227 775.152 0.0009791620829637288
3350000 519.3720000000001 0.002066797128035 777.452 0.0009767737470242057
3360000 521.0399999999998 0.002054102442375773 779.7610000000001 0.0009737274235563527
3370000 522.6559999999999 0.002040945194300275 782.081 0.0009740954814432595
3380000 524.381 0.002030942011328343 784.369 0.0009744261396198882
3390000 525.933 0.00202353354100882 786.7089999999999 0.0009726924272551691
3400000 527.485 0.00201933509603746 788.825 0.0009703237858609934
3410000 529.033 0.002011725585860776 791.245 0.0009671893178051951
3420000 530.6569999999999 0.002004435293141392 793.533 0.0009631642551428862
3430000 532.1929999999999 0.001995380947630828 795.8059999999999 0.0009597865411143124
3440000 533.7289999999999 0.001986119319311993 798.066 0.000956649271539514
3450000 535.3249999999999 0.001978277163705462 800.3100000000001 0.0009541431926600549
3460000 536.8929999999999 0.001972307194814691 802.614 0.0009523545439677187
3470000 538.4609999999999 0.001966911817774541 804.886 0.0009503984198170933
3480000 540.102 0.001959055289645109 807.0379999999999 0.0009475077978246583
3490000 541.6579999999999 0.00195526521060054 809.3140000000001 0.0009444831694291792
3500000 543.2099999999999 0.001952877195789366 811.655 0.000943149747340791
3510000 544.794 0.001950288599441981 814.0029999999999 0.0009409995852699556
3520000 546.3259999999999 0.001947209575931819 816.3389999999999 0.0009383167548642236
3530000 547.866 0.001941725363929215 818.699 0.0009367501459532749
3540000 549.386 0.001936916440084373 820.995 0.0009341926387943024
3550000 550.9499999999999 0.001933973253985632 823.2909999999999 0.0009334019884023742
3560000 552.4659999999999 0.001929343852781646 825.443 0.0009321340966715565
3570000 554.058 0.001924592920019037 827.792 0.0009293091652245237
3580000 555.5789999999998 0.001919555535158415 830.1400000000001 0.0009265794149430976
3590000 557.127 0.001915233082885756 832.4720000000001 0.0009227127188089468
3600000 558.6749999999998 0.001909044183335817 834.792 0.0009191692271006561
3610000 560.199 0.001904521981823235 837.1200000000001 0.0009171958260388373
3620000 561.6629999999999 0.001900049966682915 839.4640000000001 0.0009149205093453652
3630000 563.1309999999999 0.001896760788280487 841.736 0.0009135750224087216
3640000 564.631 0.001894283362677005 843.869 0.0009131212619409614
3650000 566.1149999999999 0.001892624603484015 846.2130000000001 0.0009116896159540729
3660000 567.579 0.001885177088428406 848.505 0.0009093186609979832
3670000 569.0829999999999 0.001875975276108022 850.841 0.0009063379161306589
3680000 570.579 0.001867817339284226 853.205 0.0009019310790016464
3690000 572.076 0.001862745119013818 855.5410000000002 0.0008993172291631813
3700000 573.6080000000001 0.001857859987605096 857.873 0.0008980803878704001
3710000 575.0840000000001 0.001852776183014773 860.2140000000001 0.0008948176981801965
3720000 576.568 0.001848691996469969 862.59 0.0008920889697990014
3730000 578.044 0.001842495501084586 864.7460000000001 0.000887713193672946
3740000 579.5640000000001 0.001834638027904059 867.0540000000001 0.0008858195804581297
3750000 580.984 0.001827958473584826 869.386 0.0008824990904323722
3760000 582.548 0.001824273122776863 871.694 0.0008789541540420789
3770000 584.0360000000001 0.001823356545776419 874.0300000000001 0.000877496303591548
3780000 585.7280000000001 0.001821326305744089 876.331 0.0008744856486947545
3790000 587.353 0.001818863252487452 878.663 0.000873801239570777
3800000 588.885 0.001816862826343218 880.927 0.0008726773863529695
3810000 590.437 0.001815574879896632 883.0470000000001 0.0008714476664868716
3820000 592.0050000000001 0.00181563950935561 885.359 0.0008695734310461867
3830000 593.509 0.001815898363827203 887.763 0.0008677572983256511
3840000 595.0890000000001 0.001811003083079927 890.0309999999999 0.0008648874212941673
3850000 596.641 0.001807586355868565 892.3160000000001 0.0008633029784058334
3860000 598.2210000000001 0.001803647767038332 894.6480000000001 0.0008623734137539422
3870000 599.773 0.001800402248666039 897.032 0.0008618650121717837
3880000 601.329 0.001796229475352513 899.4560000000001 0.0008628556243562065
3890000 602.885 0.001793037319876776 901.6160000000002 0.0008628622675239163
3900000 604.37 0.001788477786320092 903.9560000000001 0.0008638903663697538
3910000 606.0099999999999 0.001783067908147142 906.296 0.0008627372478572787
3920000 607.494 0.001776530879164699 908.6610000000002 0.0008615696374767729
3930000 608.978 0.001770305063599714 911.0370000000001 0.0008597082910209225
3940000 610.486 0.001762610857663627 913.4090000000001 0.0008572090091498876
3950000 611.998 0.001754541713200986 915.721 0.0008533351865902812
3960000 613.61 0.001746044192707233 918.0410000000002 0.0008493817084166767
3970000 615.1579999999999 0.001740231831336497 920.1970000000001 0.0008464885372287298
3980000 616.75 0.001732961041550434 922.4939999999999 0.0008439439110910739
3990000 618.2379999999999 0.001725471540457835 924.8299999999999 0.0008419778048225693
4000000 619.795 0.001720315645468873 927.1900000000001 0.0008399366351216892
4010000 621.3709999999999 0.001716547877275249 929.5459999999999 0.0008368656779179672
4020000 623.059 0.00171182131174766 931.878 0.0008331475084943482
4030000 624.583 0.001708996109078793 934.222 0.0008302953265076586
4040000 626.2109999999999 0.001704005301367164 936.5500000000001 0.0008291158496071087
4050000 627.751 0.001698140029994549 938.663 0.0008272697507683464
4060000 629.323 0.001693019843933324 940.9709999999999 0.0008234286722200829
4070000 630.899 0.001688818032038949 943.271 0.0008211412559620255
4080000 632.491 0.001685233448832283 945.6070000000001 0.0008189544213460763
4090000 634.043 0.001680047065251449 948.0070000000001 0.0008178094893631644
4100000 635.6319999999999 0.001674523440466262 950.3829999999999 0.0008173806191939167
4110000 637.2120000000001 0.001671400422381845 952.671 0.000816737946342061
4120000 638.764 0.001668704266067486 954.9720000000001 0.0008162276407520256
4130000 640.3640000000001 0.001665494590284293 957.1160000000001 0.0008152791154847603
4140000 641.9400000000001 0.00166406438165689 959.384 0.0008143881034211494
4150000 643.5640000000001 0.001662030892040046 961.64 0.0008124818423033363
4160000 645.3800000000001 0.001657286665910927 963.9320000000001 0.0008104505703131913
4170000 646.864 0.001650396641763993 966.2120000000001 0.0008082986849597013
4180000 648.3960000000002 0.001644434071631779 968.5480000000001 0.0008062672131270295
4190000 649.972 0.001640014160382487 970.837 0.0008034496481746653
4200000 651.513 0.001635540485729737 973.0649999999999 0.0008019706546228503
4210000 653.037 0.001630847171582483 975.245 0.0008019045629590897
4220000 654.609 0.001624821030696195 977.5650000000001 0.0008006199863354358
4230000 656.1609999999999 0.001619367376974811 979.841 0.0007982514728853864
4240000 657.713 0.001616131122854115 982.1529999999999 0.0007955907325163499
4250000 659.3090000000001 0.001610023379932028 984.4450000000001 0.0007945470818987024
4260000 660.857 0.001604806304306079 986.726 0.0007916041748449377
4270000 662.4489999999998 0.001600305657055045 988.9899999999999 0.0007877991889940649
4280000 664.0409999999999 0.001595878244186337 991.2939999999999 0.0007854030976760246
4290000 665.645 0.001589751981908454 993.4299999999998 0.00078470072353194
4300000 667.1849999999998 0.001584286150406282 995.742 0.0007826939141564915
4310000 668.782 0.00158123200571549 998.13 0.0007806112755476121
4320000 670.3259999999999 0.001576811291621759 1000.386 0.000777768400382151
4330000 671.9219999999999 0.001571625404972021 1002.555 0.0007762350198888986


==> figs/webkb-texas-r5-c6-speedup.dat <==
Samples Time KLD Time KLD
10000 5.108000000000001 0.2705995360211666 5.204000000000001 0.2185590166509382
20000 6.832000000000001 0.2036882214424124 7.572 0.1403055733685961
30000 8.516 0.1616588563093075 9.827999999999999 0.09994319481718571
40000 10.16 0.1319237728548625 12.445 0.07740921193060402
50000 11.681 0.1111884077425133 14.933 0.06243678005003097
60000 13.181 0.09574842024515044 17.389 0.05181136285231591
70000 14.713 0.08355094349094183 20.001 0.04375869878415631
80000 16.297 0.07427603174412989 22.433 0.03830855955194947
90000 17.865 0.06691288042574109 24.865 0.03427848230915456
100000 19.453 0.06144827434263263 27.27 0.03125588436634689
110000 21.013 0.05668372160578375 29.93 0.0281492109864726
120000 22.633 0.05247981816727838 32.314 0.02588362402446525
130000 24.35300000000001 0.048891362436126 34.69799999999999 0.02406296388448077
140000 26.181 0.04540346462012284 37.05800000000001 0.02234480223410299
150000 27.89 0.04248532641278382 39.59 0.02071107666648634
160000 29.718 0.04029473158668289 41.92600000000001 0.01944139652850532
170000 31.45 0.03797542072807038 44.28700000000001 0.01834065806186781
180000 33.10599999999999 0.03587963906237657 46.463 0.01727313368440733
190000 34.698 0.03420343598802023 48.803 0.0162730864364557
200000 36.362 0.03252548828241175 51.199 0.01541590116899441
210000 37.978 0.03108765876968515 53.603 0.01470496837960249
220000 39.67 0.02968923132866429 55.943 0.01402773280543222
230000 41.298 0.02826307963089643 58.203 0.01341908772547857
240000 42.98200000000001 0.027321512532809 60.51200000000001 0.01294961666054065
250000 44.58700000000001 0.026647148228805 62.792 0.01246245964160794
260000 46.287 0.02580181254333933 64.916 0.01205700441330948
270000 47.959 0.02497098089955453 67.268 0.01153550282140301
280000 49.835 0.02407100252526557 69.604 0.01110790156285464
290000 51.435 0.02316728302001149 71.95999999999999 0.01069872754649068
300000 52.991 0.02235649898604558 74.23999999999999 0.01037413567921489
310000 54.543 0.02173484450744336 76.581 0.009972909697043592
320000 56.075 0.02104862426714715 78.90500000000002 0.009631930974160666
330000 57.623 0.02040380287830658 81.32100000000001 0.009398124493570584
340000 59.14700000000001 0.01980374607823875 83.48100000000001 0.00905404598846
350000 60.70400000000001 0.01922181263113986 85.88500000000001 0.008793565828383447
360000 62.308 0.01873635704376644 88.25700000000001 0.008512479730611483
370000 63.844 0.01827646994674767 90.614 0.008240801486330034
380000 65.36 0.01783678652055734 92.926 0.007986296355537614
390000 66.916 0.01738438937864368 95.246 0.007760573350534912
400000 68.41200000000001 0.0169871646501654 97.63399999999999 0.007575720304455198
410000 69.86000000000001 0.01657501259043357 99.94199999999999 0.007372464849291962
420000 71.292 0.01609224972137719 102.114 0.007174467826112332
430000 72.72400000000002 0.01568051238271788 104.418 0.007020546568371408
440000 74.15600000000001 0.01528448818598242 106.703 0.006859109153465384
450000 75.649 0.01491688364516615 108.999 0.006693230730181813
460000 77.07700000000003 0.01452862064626334 111.391 0.006531731539772764
470000 78.56900000000002 0.01420322285889038 113.735 0.006403185329006886
480000 80.02100000000002 0.0138636336903237 116.039 0.006259920017636663
490000 81.51700000000002 0.01356894765238509 118.303 0.006137084782415552
500000 82.93700000000001 0.01332155868359271 120.451 0.006011727268067537
510000 84.393 0.01298770699564466 122.756 0.00588247801047611
520000 85.82500000000002 0.01261677746905638 125.124 0.005768072802121371
530000 87.345 0.01232223192959326 127.388 0.005656029940056802
540000 88.77699999999999 0.01206104367926458 129.652 0.005547458862051056
550000 90.273 0.01179993271238512 132 0.00544987413678448
560000 91.75 0.01161850398543849 134.332 0.005356594807155445
570000 93.238 0.01143003488051735 136.644 0.005248028071259639
580000 94.75399999999999 0.01124221717143649 138.769 0.005171360483217118
590000 96.23399999999998 0.01105983069992325 141.081 0.005080336370768762
600000 97.69399999999999 0.0108898798345673 143.405 0.005000148410656018
610000 99.14999999999998 0.01070594665210608 145.781 0.004922926442742987
620000 100.65 0.01054387291508358 148.125 0.004858712975569106
630000 102.098 0.0103521332184402 150.497 0.004809992344859085
640000 103.638 0.01017895012681451 152.853 0.004734345471497201
650000 105.234 0.009974965315422898 155.206 0.004665562653653069
660000 106.91 0.009790702532759495 157.362 0.004602476143824725
670000 108.643 0.009633217475407175 159.71 0.004539045412157594
680000 110.195 0.009500536777634534 162.046 0.004512059547827694
690000 111.667 0.009338891716438291 164.39 0.004444263440938206
700000 113.263 0.00919460240684385 166.758 0.004357301417098344
710000 114.819 0.00903508942713249 169.086 0.004292324213067241
720000 116.371 0.008865414464841612 171.391 0.004240520919780883
730000 117.979 0.008700923018782634 173.715 0.004192269102425951
740000 119.471 0.008560056586308025 175.851 0.004148837666122654
750000 121.075 0.008449739648577224 178.143 0.004111776823387262
760000 122.503 0.008361216542246265 180.399 0.004072674318233509
770000 124.032 0.008284476422511797 182.679 0.004016232025651842
780000 125.46 0.008202116229009187 184.947 0.003971594941190103
790000 127 0.008112777905291701 187.268 0.003928335635994963
800000 128.572 0.008001020005045672 189.56 0.003869094507713209
810000 130.092 0.007901489411153474 191.892 0.003826119604311151
820000 131.652 0.007786587413730064 194.02 0.003783712074251436
830000 133.22 0.007685450113233732 196.42 0.003730658570564901
840000 134.768 0.007575520530952496 198.74 0.003689690809630056
850000 136.344 0.00747811696247562 201.064 0.003641687643704872
860000 137.912 0.007388587898605486 203.353 0.003613975442686412
870000 139.497 0.00732413328938748 205.613 0.00357460684726733
880000 141.061 0.007257515424717129 207.873 0.003558028867856248
890000 142.633 0.007207477743483303 210.241 0.003519106752565899
900000 144.181 0.00715485480182431 212.349 0.003489328689950273
910000 145.841 0.007087274321334705 214.613 0.003453705907541877
920000 147.377 0.007017591871094557 216.933 0.003409148341298108
930000 148.961 0.006949211865235751 219.2500000000001 0.003371160627390976
940000 150.509 0.006891971456356699 221.55 0.003351195508133267
950000 152.073 0.006842323070273743 223.826 0.003322527902038727
960000 153.665 0.006772008483034157 226.15 0.003297847327592248
970000 155.234 0.006719564438520173 228.478 0.003267196261310882
980000 156.786 0.006673071237476785 230.6300000000001 0.003241769941771129
990000 158.338 0.006624253552188263 232.934 0.003210739482170947
1000000 159.946 0.006575262830199488 235.259 0.003173651272313677
1010000 161.582 0.006533194924787639 237.599 0.003138776661672566
1020000 163.13 0.006492129632351623 239.915 0.003110513398818114
1030000 164.69 0.006444367887834336 242.235 0.003085671292796906
1040000 166.294 0.006383313242701031 244.531 0.003065926159581216
1050000 167.89 0.006333410975646598 246.8990000000001 0.003037824667764774
1060000 169.55 0.006285325364287878 249.015 0.003004422764158119
1070000 171.034 0.006235165943943354 251.316 0.00299038932530351
1080000 172.555 0.006199541855656686 253.592 0.002974287519560479
1090000 174.151 0.00615401020974724 255.864 0.0029546888194942
1100000 175.679 0.006119917286721932 258.136 0.002928703419068936
1110000 177.255 0.006063753865706355 260.42 0.002894667592549126
1120000 178.783 0.006021140734957222 262.704 0.002876273809479441
1130000 180.379 0.005971883086557454 264.984 0.002851626177096233
1140000 181.999 0.00593974627946824 267.141 0.002836823197933224
1150000 183.571 0.00590227247751324 269.429 0.002810705820828695
1160000 185.111 0.005860901126924768 271.729 0.00279439946874725
1170000 186.679 0.005812909593998662 273.993 0.00278425383013559
1180000 188.252 0.005753575380667246 276.265 0.002763276065856914
1190000 189.804 0.005708987191015446 278.553 0.002733062558645128
1200000 191.356 0.005660609771258479 280.849 0.00269870003570902
1210000 192.92 0.005629420186497231 283.1460000000001 0.002676190064452791
1220000 194.456 0.00560196155575966 285.242 0.002650799054811614
1230000 196.02 0.005568630756685047 287.518 0.002627486062802699
1240000 197.528 0.005553382244382917 289.8140000000001 0.002596523152174852
1250000 199.14 0.005501913507351416 292.082 0.002568553370025064
1260000 200.684 0.005454862534210867 294.3340000000001 0.002541729298946694
1270000 202.26 0.005427815684801548 296.61 0.002507667711414968
1280000 203.789 0.005393600655109639 298.8750000000001 0.002482633971698146
1290000 205.309 0.005344154890982201 301.159 0.002460437804291593
1300000 206.773 0.005299953764666034 303.311 0.002436878526883144
1310000 208.305 0.00523747657638238 305.5590000000001 0.002417081511963374
1320000 209.781 0.00517358995635956 307.803 0.002395967765366412
1330000 211.309 0.005132215246555808 310.1670000000001 0.002376344878292782
1340000 212.893 0.005087952258233198 312.4710000000001 0.002351718085099362
1350000 214.453 0.005038564672420458 314.8000000000001 0.002327861554427598
1360000 215.969 0.004988076899083656 317.136 0.002312099298607277
1370000 217.557 0.004949227475639149 319.4520000000001 0.002296811506952243
1380000 219.137 0.004894568820727315 321.5840000000001 0.002281740969203554
1390000 220.618 0.004867598953942236 323.8560000000001 0.002269833218173005
1400000 222.166 0.004843846332493393 326.112 0.002247992303006362
1410000 223.77 0.00480591762204938 328.3640000000001 0.002229329572024139
1420000 225.29 0.004773033604283759 330.6210000000001 0.002219353686739179
1430000 226.898 0.004734385938309819 332.881 0.002211394662990325
1440000 228.45 0.004689662088018115 335.173 0.002196585211377688
1450000 230.05 0.004641950545682586 337.441 0.002171883152803228
1460000 231.586 0.00459485720860056 339.557 0.002151310739244198
1470000 233.202 0.004558113037197593 341.9010000000001 0.002135270472102112
1480000 234.738 0.004510936967832611 344.169 0.002123076286983647
1490000 236.343 0.004465888839084439 346.438 0.002111881772445833
1500000 237.891 0.004429274976414969 348.73 0.002098485782654334
1510000 239.443 0.004395182860813268 351.0380000000001 0.002079657905324095
1520000 240.995 0.004358240209279427 353.33 0.002076740518322692
1530000 242.531 0.004319102714180715 355.61 0.002066360579981652
1540000 244.083 0.004292004905740699 357.73 0.002050612262221751
1550000 245.659 0.004255505779349564 360.006 0.00203415270444189
1560000 247.231 0.004216805711254 362.3140000000001 0.002014173573767101
1570000 248.807 0.004190999626490866 364.615 0.002001408176915929
1580000 250.339 0.00415779109262044 366.8869999999999 0.001989508412695718
1590000 251.988 0.004125407682957369 369.167 0.001973830426780035
1600000 253.52 0.004097098735569743 371.451 0.001959397075314735
1610000 255.068 0.004072696628191633 373.759 0.001940785181060649
1620000 256.636 0.004054294235407704 375.9069999999999 0.001923975155032976
1630000 258.168 0.004026147384849434 378.223 0.00190651390282347
1640000 259.736 0.003998784317447513 380.452 0.001892746889996542
1650000 261.312 0.003970329916051509 382.752 0.001885851104917562
1660000 262.808 0.003957458882136528 385.028 0.001873538479788572
1670000 264.364 0.003936055533852329 387.336 0.00186690955622736
1680000 265.9160000000001 0.003906033102766826 389.64 0.001859982280186144
1690000 267.485 0.003873856590404884 391.98 0.001849257389155501
1700000 269.133 0.003838413155242564 394.116 0.001837645953471629
1710000 270.705 0.003809671609689186 396.5049999999999 0.001819557474373321
1720000 272.249 0.003781411883280481 398.885 0.001808346805766941
1730000 273.841 0.003766441959572977 401.217 0.001805690240642347
1740000 275.425 0.00374704309752078 403.549 0.001794001832568675
1750000 276.921 0.003733660788393989 405.905 0.001777910965626864
1760000 279.017 0.003720695674763071 408.249 0.001769563862417585
1770000 280.497 0.003698710790340359 410.602 0.001763191251807651
1780000 282.069 0.003675288450912581 412.71 0.001755570229637664
1790000 283.6380000000001 0.003649233225390214 415.1060000000001 0.001749340651612628
1800000 285.126 0.003628189272061839 417.51 0.001744288450634683
1810000 286.602 0.00361167872305754 419.794 0.001735298053333039
1820000 288.2300000000001 0.003598802986137217 422.1420000000001 0.001728309380195539
1830000 289.8340000000001 0.003579645389944537 424.4660000000001 0.001724233648812662
1840000 291.5740000000001 0.003556222093512263 426.775 0.001727082133024668
1850000 293.0940000000001 0.003530715518681944 429.099 0.001722568690348186
1860000 294.626 0.003508941326818536 431.219 0.00171503699906216
1870000 296.162 0.003491217128225884 433.5190000000001 0.001707130900225884
1880000 297.738 0.003468373737707229 435.847 0.001694869633903238
1890000 299.287 0.003439689741559974 438.1390000000001 0.001685238458926498
1900000 300.7590000000001 0.003407101748071521 440.435 0.001672604947607072
1910000 302.159 0.003381045816285743 442.7480000000001 0.001660953294375457
1920000 303.571 0.003360030745062205 445.0040000000001 0.001651176613537472
1930000 304.979 0.003340174679703598 447.3400000000001 0.001643839678411574
1940000 306.403 0.003318161514230092 449.496 0.001632209670368558
1950000 307.871 0.003302529219361755 451.792 0.001618263916070148
1960000 309.359 0.003287630932938466 454.0840000000001 0.001608696974725126
1970000 310.8390000000001 0.003267151073507001 456.4280000000001 0.001599603775190662
1980000 312.263 0.003251156863837039 458.729 0.001589842535404128
1990000 313.751 0.003234272381371168 461.045 0.001580874349297521
2000000 315.224 0.003210570752685067 463.357 0.00157219884005715
2010000 316.6600000000001 0.003191034949232294 465.641 0.001564964159852405
2020000 318.1200000000001 0.00317164402343978 467.805 0.001556137409073672
2030000 319.5600000000001 0.00316328208310174 470.165 0.001549054175565389
2040000 321.0240000000001 0.003155516447157384 472.441 0.001541067422652523
2050000 322.472 0.003135202556639901 474.7500000000001 0.001532607353609415
2060000 323.9880000000001 0.003114306892466738 477.0660000000001 0.001526825606657814
2070000 325.4440000000001 0.003095339656316871 479.3740000000001 0.001518059507057373
2080000 326.9680000000001 0.003080964296294904 481.7020000000001 0.001510667608565873
2090000 328.4000000000001 0.003066093535457832 483.9900000000001 0.001502334774284413
2100000 329.8720000000001 0.003047215572183828 486.2780000000001 0.001500568637953472
2110000 331.373 0.003027413686205578 488.3820000000001 0.001494579097443731
2120000 332.845 0.003010641325574743 490.683 0.001490841773507233
2130000 334.329 0.002996876171283499 493.0070000000001 0.00148583457348607
2140000 335.801 0.002986042821305957 495.3469999999999 0.001482235005744366
2150000 337.309 0.002972536134689343 497.627 0.00147827757585586
2160000 338.797 0.00295753086624967 499.9349999999999 0.001473507375539292
2170000 340.277 0.002947581139214614 502.247 0.001468729712782882
2180000 341.733 0.002933331353616618 504.595 0.001461708991401311
2190000 343.249 0.002913055726137494 506.704 0.001456368380538499
2200000 344.749 0.002895534781848738 509 0.001447419192127294
2210000 346.261 0.002880091697558352 511.336 0.00144196076173489
2220000 347.9540000000001 0.002863769509818532 513.596 0.001436028929980861
2230000 349.322 0.002851331168099372 515.896 0.001430384624570063
2240000 350.7260000000001 0.002841181929945293 518.1320000000001 0.001423573539934876
2250000 352.194 0.00283044745686471 520.4 0.00141718888196878
2260000 353.602 0.00282159524098909 522.665 0.001412052179240431
2270000 355.0020000000001 0.002811541964437678 524.7850000000001 0.001409953421528885
2280000 356.4220000000001 0.002804014533155291 527.0890000000001 0.001397205572188507
2290000 357.8700000000001 0.002791174881467766 529.389 0.00138770893023353
2300000 359.302 0.002779053829425248 531.689 0.001377134149794892
2310000 360.746 0.002768891772391917 534.009 0.001372870355962974
2320000 362.186 0.002759193146310167 536.3090000000001 0.00136930187203622
2330000 363.6070000000001 0.002749540212116987 538.606 0.001362081957081014
2340000 365.111 0.002744520456270251 540.886 0.001358363392456398
2350000 366.563 0.002734573019121958 542.982 0.00135253292653105
2360000 368.023 0.002733310032113237 545.2500000000001 0.001349393626786175
2370000 369.5549999999999 0.002724982896267628 547.522 0.00134534356751087
2380000 371.0829999999999 0.002719965022348629 549.8339999999999 0.001338749192816764
2390000 373.203 0.002715600473858558 552.134 0.00133275753327355
2400000 374.759 0.002713684658856528 554.403 0.001327821325885603
2410000 376.323 0.002709520858914514 556.6949999999999 0.001326151031015694
2420000 377.815 0.002700159590212416 558.943 0.001320145651505161
2430000 379.36 0.00269644298774127 561.0709999999999 0.001313262301747342
2440000 380.776 0.002687237864348201 563.3869999999999 0.001305742854893339
2450000 382.364 0.002675392427504414 565.671 0.001300203389759962
2460000 383.908 0.00266536669301853 567.915 0.001293638990107597
2470000 385.504 0.002656191290261594 570.211 0.001287254924397392
2480000 387.008 0.002643131975342382 572.5359999999999 0.001280408176606404
2490000 388.592 0.00263071548567953 574.8480000000001 0.001275280875150136
2500000 390.1960000000001 0.00262544033078524 577.148 0.001269943283086077
2510000 391.768 0.002618230241739195 579.2600000000001 0.001264972306940842
2520000 393.324 0.002606749939574353 581.5960000000001 0.001259032918361782
2530000 394.924 0.002598962892134359 583.9400000000001 0.00125503238730441
2540000 396.509 0.002588647474644551 586.2680000000001 0.001248693118920121
2550000 398.097 0.002572982250280809 588.6809999999999 0.001242613699188633
2560000 399.797 0.002558613411268728 591.053 0.001239248470265239
2570000 401.385 0.002544211687489773 593.3730000000002 0.0012364305206755
2580000 402.977 0.002532870163894879 595.7010000000001 0.00122811853313877
2590000 404.597 0.002521978569305512 597.917 0.001223823018084728
2600000 406.225 0.002509714713700037 600.2930000000001 0.001218598601816266
2610000 407.913 0.002502062510022884 602.6940000000001 0.001211421707156099
2620000 409.469 0.002497263815878616 605.002 0.001206892831989067
2630000 410.989 0.002491553544117644 607.3539999999999 0.001201124087806713
2640000 412.558 0.002485081909953917 609.706 0.001194427173370365
2650000 414.1300000000001 0.002476423222943493 612.106 0.001192258987388834
2660000 415.698 0.002469424125203152 614.45 0.001186241112362072
2670000 417.242 0.002459870858909325 616.598 0.001183678863731411
2680000 418.8100000000001 0.002453683917305815 618.859 0.001182770367157515
2690000 420.4180000000001 0.002446167488991264 621.1270000000001 0.001180351947605794
2700000 421.9580000000001 0.002441583608201198 623.431 0.001177263748475452
2710000 423.498 0.002435828833680282 625.7190000000001 0.001170298171668294
2720000 425.1340000000001 0.002431791694568716 627.995 0.001163852444006387
2730000 426.5260000000001 0.002430974360965597 630.287 0.001160062202224654
2740000 428.0710000000001 0.002425754407746338 632.4110000000001 0.001157272051186952
2750000 429.531 0.002416987998899182 634.6920000000001 0.001150610807083341
2760000 431.0910000000001 0.002409593427924734 636.9400000000001 0.001144763532239354
2770000 432.6150000000001 0.002407178370242452 639.2520000000001 0.001140607604189186
2780000 434.115 0.002407170631808381 641.5400000000002 0.001137268963544722
2790000 435.655 0.002404917278227828 643.7800000000002 0.001135047913571804
2800000 437.091 0.002399313659668606 646.1320000000002 0.001128591581109299
2810000 438.683 0.002392665248278062 648.4280000000001 0.00112575904399976
2820000 440.2470000000001 0.002388579823100967 650.5890000000002 0.001125549010465364
2830000 441.755 0.002383011933384561 652.9450000000001 0.001123652491892244
2840000 443.1910000000001 0.002372684045921531 655.249 0.001120211501798895
2850000 444.7160000000001 0.002365179880797633 657.5410000000001 0.001117406278813354
2860000 446.22 0.002360944934208361 659.913 0.001115872896368615
2870000 447.7920000000001 0.002358218574007443 662.273 0.001117291993692619
2880000 449.3400000000001 0.002352171017023251 664.597 0.001117823835079701
2890000 450.9800000000001 0.002343934302588974 666.962 0.001116038979267243
2900000 452.5120000000001 0.002334115368757556 669.1500000000001 0.001111019210195775
2910000 454.1160000000001 0.00232292431441898 671.4620000000001 0.001109343886550109
2920000 455.6640000000001 0.002309285680403627 673.8059999999999 0.001107637183425207
2930000 457.2720000000001 0.002297748113231723 676.134 0.001105300504812711
2940000 458.888 0.002283001196338393 678.61 0.001103938816444809
2950000 460.397 0.002266689723415851 680.9699999999999 0.001101485746990734
2960000 461.929 0.002255308641416106 683.2589999999999 0.001098797671941342
2970000 463.425 0.002249717003204187 686.5790000000001 0.001094564398685639
2980000 465.101 0.00224443871983037 690.3469999999999 0.001090384655816309
2990000 466.785 0.002241039250082978 693.8150000000001 0.0010868932319583
3000000 468.241 0.002237303504414632 696.7910000000001 0.001085097248379126
3010000 469.629 0.002235840643784059 699.0920000000001 0.001082703188256673
3020000 471.057 0.002229705977287514 701.4040000000001 0.001080876844455702
3030000 472.501 0.00222460635404383 703.756 0.001077636766963004
3040000 473.957 0.002216587689252807 706.172 0.001075370696696821
3050000 475.414 0.002211603478619349 708.5440000000001 0.001072837125350397
3060000 476.814 0.002208904558659745 710.856 0.001069944118198649
3070000 478.3740000000001 0.002202768676979068 712.98 0.00106488768622702
3080000 479.8020000000001 0.002195760354985295 715.277 0.001060431452307394
3090000 481.23 0.002190471939691047 717.6130000000001 0.001057649376348253
3100000 482.694 0.002187203779951665 719.9449999999999 0.00105498451930532
3110000 484.162 0.002183806958648686 722.2730000000001 0.001052401041664315
3120000 485.6220000000001 0.002179263888856871 724.5849999999999 0.001048089135839988
3130000 487.1060000000001 0.002174896605829655 726.9249999999998 0.001045018296766725
3140000 488.5500000000001 0.002169688451223931 729.285 0.001042439175079209
3150000 489.9580000000001 0.002166131644634126 731.4459999999999 0.001039718907439608
3160000 491.403 0.002159741821128663 733.8059999999999 0.001039181732241832
3170000 492.835 0.002153649477476708 736.1459999999998 0.00103463053901049
3180000 494.2470000000001 0.002151055775818556 738.4419999999998 0.001029628440177657
3190000 495.695 0.002149176135153791 740.7859999999999 0.00102363087103097
3200000 497.2070000000001 0.002143907141575212 743.1139999999999 0.001019708907271422
3210000 498.647 0.002139267637973965 745.442 0.00101704211162446
3220000 500.095 0.002133918110295163 747.7949999999998 0.001014565655505772
3230000 501.563 0.002132563751040005 749.9469999999999 0.001010497536663156
3240000 503.035 0.002132092272373971 752.2669999999998 0.001008004294455538
3250000 504.523 0.002130632344656664 754.5389999999999 0.001004510697103084
3260000 505.951 0.002129029024725356 756.8309999999999 0.001002955137060652
3270000 507.424 0.002129953550449044 759.1909999999999 0.0009990055380258601
3280000 508.86 0.002127230220589847 761.4749999999999 0.0009960368615311848
3290000 510.352 0.002121360716822402 763.716 0.0009932721440523175
3300000 511.856 0.002110369656664137 765.992 0.0009907617376399616
3310000 513.3 0.00210169035343054 768.1479999999999 0.0009865104764739509
3320000 514.744 0.002093461763695914 770.5400000000001 0.000985171737847857
3330000 516.248 0.002084475647193787 772.8440000000001 0.0009816405509954172
3340000 517.78 0.002075321951967227 775.152 0.0009791620829637288
3350000 519.3720000000001 0.002066797128035 777.452 0.0009767737470242057
3360000 521.0399999999998 0.002054102442375773 779.7610000000001 0.0009737274235563527
3370000 522.6559999999999 0.002040945194300275 782.081 0.0009740954814432595
3380000 524.381 0.002030942011328343 784.369 0.0009744261396198882
3390000 525.933 0.00202353354100882 786.7089999999999 0.0009726924272551691
3400000 527.485 0.00201933509603746 788.825 0.0009703237858609934
3410000 529.033 0.002011725585860776 791.245 0.0009671893178051951
3420000 530.6569999999999 0.002004435293141392 793.533 0.0009631642551428862
3430000 532.1929999999999 0.001995380947630828 795.8059999999999 0.0009597865411143124
3440000 533.7289999999999 0.001986119319311993 798.066 0.000956649271539514
3450000 535.3249999999999 0.001978277163705462 800.3100000000001 0.0009541431926600549
3460000 536.8929999999999 0.001972307194814691 802.614 0.0009523545439677187
3470000 538.4609999999999 0.001966911817774541 804.886 0.0009503984198170933
3480000 540.102 0.001959055289645109 807.0379999999999 0.0009475077978246583
3490000 541.6579999999999 0.00195526521060054 809.3140000000001 0.0009444831694291792
3500000 543.2099999999999 0.001952877195789366 811.655 0.000943149747340791
3510000 544.794 0.001950288599441981 814.0029999999999 0.0009409995852699556
3520000 546.3259999999999 0.001947209575931819 816.3389999999999 0.0009383167548642236
3530000 547.866 0.001941725363929215 818.699 0.0009367501459532749
3540000 549.386 0.001936916440084373 820.995 0.0009341926387943024
3550000 550.9499999999999 0.001933973253985632 823.2909999999999 0.0009334019884023742
3560000 552.4659999999999 0.001929343852781646 825.443 0.0009321340966715565
3570000 554.058 0.001924592920019037 827.792 0.0009293091652245237
3580000 555.5789999999998 0.001919555535158415 830.1400000000001 0.0009265794149430976
3590000 557.127 0.001915233082885756 832.4720000000001 0.0009227127188089468
3600000 558.6749999999998 0.001909044183335817 834.792 0.0009191692271006561
3610000 560.199 0.001904521981823235 837.1200000000001 0.0009171958260388373
3620000 561.6629999999999 0.001900049966682915 839.4640000000001 0.0009149205093453652
3630000 563.1309999999999 0.001896760788280487 841.736 0.0009135750224087216
3640000 564.631 0.001894283362677005 843.869 0.0009131212619409614
3650000 566.1149999999999 0.001892624603484015 846.2130000000001 0.0009116896159540729
3660000 567.579 0.001885177088428406 848.505 0.0009093186609979832
3670000 569.0829999999999 0.001875975276108022 850.841 0.0009063379161306589
3680000 570.579 0.001867817339284226 853.205 0.0009019310790016464
3690000 572.076 0.001862745119013818 855.5410000000002 0.0008993172291631813
3700000 573.6080000000001 0.001857859987605096 857.873 0.0008980803878704001
3710000 575.0840000000001 0.001852776183014773 860.2140000000001 0.0008948176981801965
3720000 576.568 0.001848691996469969 862.59 0.0008920889697990014
3730000 578.044 0.001842495501084586 864.7460000000001 0.000887713193672946
3740000 579.5640000000001 0.001834638027904059 867.0540000000001 0.0008858195804581297
3750000 580.984 0.001827958473584826 869.386 0.0008824990904323722
3760000 582.548 0.001824273122776863 871.694 0.0008789541540420789
3770000 584.0360000000001 0.001823356545776419 874.0300000000001 0.000877496303591548
3780000 585.7280000000001 0.001821326305744089 876.331 0.0008744856486947545
3790000 587.353 0.001818863252487452 878.663 0.000873801239570777
3800000 588.885 0.001816862826343218 880.927 0.0008726773863529695
3810000 590.437 0.001815574879896632 883.0470000000001 0.0008714476664868716
3820000 592.0050000000001 0.00181563950935561 885.359 0.0008695734310461867
3830000 593.509 0.001815898363827203 887.763 0.0008677572983256511
3840000 595.0890000000001 0.001811003083079927 890.0309999999999 0.0008648874212941673
3850000 596.641 0.001807586355868565 892.3160000000001 0.0008633029784058334
3860000 598.2210000000001 0.001803647767038332 894.6480000000001 0.0008623734137539422
3870000 599.773 0.001800402248666039 897.032 0.0008618650121717837
3880000 601.329 0.001796229475352513 899.4560000000001 0.0008628556243562065
3890000 602.885 0.001793037319876776 901.6160000000002 0.0008628622675239163
3900000 604.37 0.001788477786320092 903.9560000000001 0.0008638903663697538
3910000 606.0099999999999 0.001783067908147142 906.296 0.0008627372478572787
3920000 607.494 0.001776530879164699 908.6610000000002 0.0008615696374767729
3930000 608.978 0.001770305063599714 911.0370000000001 0.0008597082910209225
3940000 610.486 0.001762610857663627 913.4090000000001 0.0008572090091498876
3950000 611.998 0.001754541713200986 915.721 0.0008533351865902812
3960000 613.61 0.001746044192707233 918.0410000000002 0.0008493817084166767
3970000 615.1579999999999 0.001740231831336497 920.1970000000001 0.0008464885372287298
3980000 616.75 0.001732961041550434 922.4939999999999 0.0008439439110910739
3990000 618.2379999999999 0.001725471540457835 924.8299999999999 0.0008419778048225693
4000000 619.795 0.001720315645468873 927.1900000000001 0.0008399366351216892
4010000 621.3709999999999 0.001716547877275249 929.5459999999999 0.0008368656779179672
4020000 623.059 0.00171182131174766 931.878 0.0008331475084943482
4030000 624.583 0.001708996109078793 934.222 0.0008302953265076586
4040000 626.2109999999999 0.001704005301367164 936.5500000000001 0.0008291158496071087
4050000 627.751 0.001698140029994549 938.663 0.0008272697507683464
4060000 629.323 0.001693019843933324 940.9709999999999 0.0008234286722200829
4070000 630.899 0.001688818032038949 943.271 0.0008211412559620255
4080000 632.491 0.001685233448832283 945.6070000000001 0.0008189544213460763
4090000 634.043 0.001680047065251449 948.0070000000001 0.0008178094893631644
4100000 635.6319999999999 0.001674523440466262 950.3829999999999 0.0008173806191939167
4110000 637.2120000000001 0.001671400422381845 952.671 0.000816737946342061
4120000 638.764 0.001668704266067486 954.9720000000001 0.0008162276407520256
4130000 640.3640000000001 0.001665494590284293 957.1160000000001 0.0008152791154847603
4140000 641.9400000000001 0.00166406438165689 959.384 0.0008143881034211494
4150000 643.5640000000001 0.001662030892040046 961.64 0.0008124818423033363
4160000 645.3800000000001 0.001657286665910927 963.9320000000001 0.0008104505703131913
4170000 646.864 0.001650396641763993 966.2120000000001 0.0008082986849597013
4180000 648.3960000000002 0.001644434071631779 968.5480000000001 0.0008062672131270295
4190000 649.972 0.001640014160382487 970.837 0.0008034496481746653
4200000 651.513 0.001635540485729737 973.0649999999999 0.0008019706546228503
4210000 653.037 0.001630847171582483 975.245 0.0008019045629590897
4220000 654.609 0.001624821030696195 977.5650000000001 0.0008006199863354358
4230000 656.1609999999999 0.001619367376974811 979.841 0.0007982514728853864
4240000 657.713 0.001616131122854115 982.1529999999999 0.0007955907325163499
4250000 659.3090000000001 0.001610023379932028 984.4450000000001 0.0007945470818987024
4260000 660.857 0.001604806304306079 986.726 0.0007916041748449377
4270000 662.4489999999998 0.001600305657055045 988.9899999999999 0.0007877991889940649
4280000 664.0409999999999 0.001595878244186337 991.2939999999999 0.0007854030976760246
4290000 665.645 0.001589751981908454 993.4299999999998 0.00078470072353194
4300000 667.1849999999998 0.001584286150406282 995.742 0.0007826939141564915
4310000 668.782 0.00158123200571549 998.13 0.0007806112755476121
4320000 670.3259999999999 0.001576811291621759 1000.386 0.000777768400382151
4330000 671.9219999999999 0.001571625404972021 1002.555 0.0007762350198888986


==> figs/webkb-texas-rao_kld-speedup.dat <==
Samples Time KLD Time KLD
10000 5.108000000000001 0.2705995360211666 4.448 0.2692494002044953
20000 6.832000000000001 0.2036882214424124 5.716000000000001 0.2027090143687569
30000 8.516 0.1616588563093075 7.120000000000001 0.1609551936143811
40000 10.16 0.1319237728548625 8.82 0.1311671615399527
50000 11.681 0.1111884077425133 10.524 0.1104401991859617
60000 13.181 0.09574842024515044 12.009 0.09492152274235004
70000 14.713 0.08355094349094183 13.597 0.08272699414122985
80000 16.297 0.07427603174412989 15.157 0.07352900127524675
90000 17.865 0.06691288042574109 16.701 0.06623830298053535
100000 19.453 0.06144827434263263 18.265 0.06086284336092411
110000 21.013 0.05668372160578375 19.953 0.05617941041560943
120000 22.633 0.05247981816727838 21.585 0.05200287654861398
130000 24.35300000000001 0.048891362436126 23.193 0.04842857986448816
140000 26.181 0.04540346462012284 25.069 0.04496140392670608
150000 27.89 0.04248532641278382 26.929 0.04208323198864955
160000 29.718 0.04029473158668289 28.686 0.03991827082948413
170000 31.45 0.03797542072807038 30.458 0.03761283131532452
180000 33.10599999999999 0.03587963906237657 32.258 0.03554790922106722
190000 34.698 0.03420343598802023 33.994 0.03389673393087667
200000 36.362 0.03252548828241175 35.75 0.03224728612077259
210000 37.978 0.03108765876968515 37.482 0.03082689218470492
220000 39.67 0.02968923132866429 39.24600000000001 0.02942525053961112
230000 41.298 0.02826307963089643 40.97000000000001 0.02802261943273035
240000 42.98200000000001 0.027321512532809 42.75800000000001 0.02710226912351912
250000 44.58700000000001 0.026647148228805 44.30700000000001 0.02644714082230331
260000 46.287 0.02580181254333933 46.103 0.02561016225488151
270000 47.959 0.02497098089955453 47.531 0.02478912276135503
280000 49.835 0.02407100252526557 49.163 0.02389482212872486
290000 51.435 0.02316728302001149 50.79499999999999 0.02299635678068017
300000 52.991 0.02235649898604558 52.307 0.02218563539658749
310000 54.543 0.02173484450744336 53.703 0.02157185810133344
320000 56.075 0.02104862426714715 55.151 0.02090186725455149
330000 57.623 0.02040380287830658 56.511 0.02025963044453745
340000 59.14700000000001 0.01980374607823875 57.987 0.01966827344251366
350000 60.70400000000001 0.01922181263113986 59.38 0.01909229790196347
360000 62.308 0.01873635704376644 60.84800000000001 0.01860737806367261
370000 63.844 0.01827646994674767 62.26 0.01814457380004032
380000 65.36 0.01783678652055734 63.672 0.01770369886052997
390000 66.916 0.01738438937864368 65.16 0.01724847383274228
400000 68.41200000000001 0.0169871646501654 66.57599999999999 0.01685107990974662
410000 69.86000000000001 0.01657501259043357 68.044 0.01644338561573715
420000 71.292 0.01609224972137719 69.44 0.01596256245516069
430000 72.72400000000002 0.01568051238271788 70.84 0.01555883404482316
440000 74.15600000000001 0.01528448818598242 72.3 0.01517153814318118
450000 75.649 0.01491688364516615 73.69600000000001 0.01480322616852329
460000 77.07700000000003 0.01452862064626334 75.19200000000001 0.01441295028283962
470000 78.56900000000002 0.01420322285889038 76.61300000000001 0.01408737575549815
480000 80.02100000000002 0.0138636336903237 78.15700000000001 0.01374998395883449
490000 81.51700000000002 0.01356894765238509 79.64100000000002 0.01345433119060618
500000 82.93700000000001 0.01332155868359271 81.07700000000001 0.01320872655094189
510000 84.393 0.01298770699564466 82.55300000000003 0.01287745238922565
520000 85.82500000000002 0.01261677746905638 84.16500000000002 0.01250929601061115
530000 87.345 0.01232223192959326 85.801 0.01221666087552226
540000 88.77699999999999 0.01206104367926458 87.42100000000001 0.01195865050927978
550000 90.273 0.01179993271238512 89.05300000000001 0.01170349531820928
560000 91.75 0.01161850398543849 90.71300000000002 0.01152322303401473
570000 93.238 0.01143003488051735 92.37 0.01133119279280377
580000 94.75399999999999 0.01124221717143649 94.026 0.01114346080974795
590000 96.23399999999998 0.01105983069992325 95.69799999999999 0.01096489090591137
600000 97.69399999999999 0.0108898798345673 97.34199999999998 0.01079539434330326
610000 99.14999999999998 0.01070594665210608 98.98599999999999 0.01060979952986551
620000 100.65 0.01054387291508358 100.75 0.01044782579031962
630000 102.098 0.0103521332184402 102.326 0.0102575022844667
640000 103.638 0.01017895012681451 103.902 0.01008281228907023
650000 105.234 0.009974965315422898 105.518 0.009876558453897481
660000 106.91 0.009790702532759495 107.134 0.009694252246074656
670000 108.643 0.009633217475407175 108.731 0.009539779534207708
680000 110.195 0.009500536777634534 110.227 0.009409570271220795
690000 111.667 0.009338891716438291 111.695 0.009255532578067839
700000 113.263 0.00919460240684385 113.203 0.009112054484575022
710000 114.819 0.00903508942713249 114.663 0.008952165447034865
720000 116.371 0.008865414464841612 116.155 0.008785828469072729
730000 117.979 0.008700923018782634 117.607 0.008625137052190191
740000 119.471 0.008560056586308025 119.179 0.008485948081939389
750000 121.075 0.008449739648577224 120.655 0.008376161421765161
760000 122.503 0.008361216542246265 122.211 0.008286739718561817
770000 124.032 0.008284476422511797 123.848 0.008210698260617016
780000 125.46 0.008202116229009187 125.412 0.008130558771781897
790000 127 0.008112777905291701 127.028 0.008043305220460486
800000 128.572 0.008001020005045672 128.664 0.007933790270292096
810000 130.092 0.007901489411153474 130.268 0.007834794977830926
820000 131.652 0.007786587413730064 131.876 0.007720439102334678
830000 133.22 0.007685450113233732 133.304 0.007618679444639529
840000 134.768 0.007575520530952496 134.732 0.007508275163826203
850000 136.344 0.00747811696247562 136.188 0.007411918447762253
860000 137.912 0.007388587898605486 137.608 0.007324324198972687
870000 139.497 0.00732413328938748 139.036 0.007259230879288449
880000 141.061 0.007257515424717129 140.489 0.00719523844531759
890000 142.633 0.007207477743483303 141.925 0.007146526422384667
900000 144.181 0.00715485480182431 143.381 0.007094838978002682
910000 145.841 0.007087274321334705 144.801 0.007027239946248097
920000 147.377 0.007017591871094557 146.353 0.006958149825857723
930000 148.961 0.006949211865235751 147.757 0.006891421676421307
940000 150.509 0.006891971456356699 149.237 0.006837890449400427
950000 152.073 0.006842323070273743 150.701 0.006788089029155868
960000 153.665 0.006772008483034157 152.161 0.006718837539461989
970000 155.234 0.006719564438520173 153.633 0.0066673052141128
980000 156.786 0.006673071237476785 155.109 0.006621712360519086
990000 158.338 0.006624253552188263 156.542 0.006573837041848595
1000000 159.946 0.006575262830199488 157.962 0.0065250858915951
1010000 161.582 0.006533194924787639 159.362 0.006482561579582097
1020000 163.13 0.006492129632351623 160.738 0.006440760225699492
1030000 164.69 0.006444367887834336 162.17 0.006394758559945025
1040000 166.294 0.006383313242701031 163.542 0.00633496332473405
1050000 167.89 0.006333410975646598 164.994 0.006286077533692351
1060000 169.55 0.006285325364287878 166.3980000000001 0.006239134829038433
1070000 171.034 0.006235165943943354 167.802 0.006190603616690741
1080000 172.555 0.006199541855656686 169.226 0.006155697431536113
1090000 174.151 0.00615401020974724 170.678 0.006111110276979817
1100000 175.679 0.006119917286721932 172.103 0.006077768165403327
1110000 177.255 0.006063753865706355 173.627 0.006022726885739745
1120000 178.783 0.006021140734957222 175.215 0.005979897774004296
1130000 180.379 0.005971883086557454 176.811 0.005931424695579831
1140000 181.999 0.00593974627946824 178.467 0.0058996078083726
1150000 183.571 0.00590227247751324 180.083 0.005861667036259946
1160000 185.111 0.005860901126924768 181.695 0.005820082783030352
1170000 186.679 0.005812909593998662 183.335 0.005771971486515911
1180000 188.252 0.005753575380667246 184.843 0.005713190883047861
1190000 189.804 0.005708987191015446 186.279 0.00566936244556861
1200000 191.356 0.005660609771258479 187.716 0.005622059910873344
1210000 192.92 0.005629420186497231 189.216 0.005591801071159665
1220000 194.456 0.00560196155575966 190.812 0.005566112315764421
1230000 196.02 0.005568630756685047 192.4 0.005531504801105361
1240000 197.528 0.005553382244382917 194.028 0.005515108162386948
1250000 199.14 0.005501913507351416 195.576 0.005463985415164069
1260000 200.684 0.005454862534210867 197.064 0.005417324198008476
1270000 202.26 0.005427815684801548 198.528 0.005390161113515053
1280000 203.789 0.005393600655109639 200.036 0.00535575549443692
1290000 205.309 0.005344154890982201 201.704 0.00530630438857029
1300000 206.773 0.005299953764666034 203.301 0.005262077129744657
1310000 208.305 0.00523747657638238 205.005 0.00519975365851295
1320000 209.781 0.00517358995635956 206.673 0.005136407301836477
1330000 211.309 0.005132215246555808 208.297 0.00509496835484322
1340000 212.893 0.005087952258233198 210.093 0.005050838418522661
1350000 214.453 0.005038564672420458 211.549 0.005002339320884721
1360000 215.969 0.004988076899083656 213.025 0.00495178038871185
1370000 217.557 0.004949227475639149 214.437 0.004913045187441047
1380000 219.137 0.004894568820727315 216.065 0.004858525916120145
1390000 220.618 0.004867598953942236 217.537 0.004832816965783811
1400000 222.166 0.004843846332493393 219.005 0.004810014557320646
1410000 223.77 0.00480591762204938 220.41 0.004772485243390025
1420000 225.29 0.004773033604283759 221.958 0.004739922939426743
1430000 226.898 0.004734385938309819 223.598 0.004701320430012929
1440000 228.45 0.004689662088018115 225.174 0.004657261823513436
1450000 230.05 0.004641950545682586 226.73 0.004609527012535848
1460000 231.586 0.00459485720860056 228.33 0.004561629315058279
1470000 233.202 0.004558113037197593 229.826 0.004524637728858977
1480000 234.738 0.004510936967832611 231.226 0.004477460368875325
1490000 236.343 0.004465888839084439 232.722 0.004432677404381558
1500000 237.891 0.004429274976414969 234.226 0.004396396980585509
1510000 239.443 0.004395182860813268 235.879 0.004361392136482629
1520000 240.995 0.004358240209279427 237.331 0.004324751670718293
1530000 242.531 0.004319102714180715 238.863 0.004286917319076335
1540000 244.083 0.004292004905740699 240.287 0.004261128574007533
1550000 245.659 0.004255505779349564 241.907 0.004225254528095768
1560000 247.231 0.004216805711254 243.515 0.00418675699808561
1570000 248.807 0.004190999626490866 245.027 0.004161075667807867
1580000 250.339 0.00415779109262044 246.475 0.004128200806197394
1590000 251.988 0.004125407682957369 248.107 0.004095889184357873
1600000 253.52 0.004097098735569743 249.695 0.004068147110702647
1610000 255.068 0.004072696628191633 251.348 0.004044096346481544
1620000 256.636 0.004054294235407704 252.788 0.004025669189754054
1630000 258.168 0.004026147384849434 254.288 0.003998157127231282
1640000 259.736 0.003998784317447513 255.804 0.00397071223011594
1650000 261.312 0.003970329916051509 257.284 0.003942292354752523
1660000 262.808 0.003957458882136528 258.852 0.003929364958545704
1670000 264.364 0.003936055533852329 260.468 0.003907652392655775
1680000 265.9160000000001 0.003906033102766826 261.9999999999999 0.003878085591448793
1690000 267.485 0.003873856590404884 263.4999999999999 0.003846295632403383
1700000 269.133 0.003838413155242564 265.0679999999999 0.003811933782022622
1710000 270.705 0.003809671609689186 266.728 0.003783711839267676
1720000 272.249 0.003781411883280481 268.273 0.003755264435993676
1730000 273.841 0.003766441959572977 269.893 0.00374029702928876
1740000 275.425 0.00374704309752078 271.313 0.003720597377719372
1750000 276.921 0.003733660788393989 272.7529999999999 0.003707111752721908
1760000 279.017 0.003720695674763071 274.1729999999999 0.003694748132320209
1770000 280.497 0.003698710790340359 275.733 0.003672833874283439
1780000 282.069 0.003675288450912581 277.405 0.003649394940869059
1790000 283.6380000000001 0.003649233225390214 279.3969999999999 0.003623117776777705
1800000 285.126 0.003628189272061839 280.9089999999999 0.003601454870076285
1810000 286.602 0.00361167872305754 282.393 0.003584297914985646
1820000 288.2300000000001 0.003598802986137217 283.874 0.003571257689208228
1830000 289.8340000000001 0.003579645389944537 285.498 0.003551665655812807
1840000 291.5740000000001 0.003556222093512263 287.09 0.003527893893480954
1850000 293.0940000000001 0.003530715518681944 288.702 0.003503204119080297
1860000 294.626 0.003508941326818536 290.2740000000001 0.003481757838698427
1870000 296.162 0.003491217128225884 291.8940000000001 0.003464292998259861
1880000 297.738 0.003468373737707229 293.362 0.003441439095014351
1890000 299.287 0.003439689741559974 294.834 0.003412817078689681
1900000 300.7590000000001 0.003407101748071521 296.278 0.003380423984247764
1910000 302.159 0.003381045816285743 297.9300000000001 0.003354154324129378
1920000 303.571 0.003360030745062205 299.487 0.00333358383068633
1930000 304.979 0.003340174679703598 301.0670000000001 0.003314245355718592
1940000 306.403 0.003318161514230092 302.643 0.003292073776468715
1950000 307.871 0.003302529219361755 304.2830000000001 0.003275905597697643
1960000 309.359 0.003287630932938466 305.911 0.003260699988721496
1970000 310.8390000000001 0.003267151073507001 307.503 0.003240414224204445
1980000 312.263 0.003251156863837039 309.139 0.003224776318841117
1990000 313.751 0.003234272381371168 310.8110000000001 0.003207679816366482
2000000 315.224 0.003210570752685067 312.467 0.003184103903565555
2010000 316.6600000000001 0.003191034949232294 314.115 0.003164967730098827
2020000 318.1200000000001 0.00317164402343978 315.732 0.003145494108093666
2030000 319.5600000000001 0.00316328208310174 317.3960000000001 0.003137238019657651
2040000 321.0240000000001 0.003155516447157384 319.068 0.003129583769022358
2050000 322.472 0.003135202556639901 320.768 0.003109089704260601
2060000 323.9880000000001 0.003114306892466738 322.5840000000001 0.003088116901106101
2070000 325.4440000000001 0.003095339656316871 324.2320000000001 0.003069471494143529
2080000 326.9680000000001 0.003080964296294904 325.7680000000001 0.003056183391831699
2090000 328.4000000000001 0.003066093535457832 327.276 0.003042193909199407
2100000 329.8720000000001 0.003047215572183828 328.784 0.003024441546626328
2110000 331.373 0.003027413686205578 330.3280000000001 0.003005030697657924
2120000 332.845 0.003010641325574743 331.721 0.002988649825625025
2130000 334.329 0.002996876171283499 333.1569999999999 0.002975179771732112
2140000 335.801 0.002986042821305957 334.681 0.002964417230021286
2150000 337.309 0.002972536134689343 336.3049999999999 0.00295131795991607
2160000 338.797 0.00295753086624967 337.909 0.002935898383395366
2170000 340.277 0.002947581139214614 339.497 0.002926096923422694
2180000 341.733 0.002933331353616618 341.081 0.002912342242351805
2190000 343.249 0.002913055726137494 342.709 0.002891961662785333
2200000 344.749 0.002895534781848738 344.189 0.002874473149420251
2210000 346.261 0.002880091697558352 345.637 0.002858921573987554
2220000 347.9540000000001 0.002863769509818532 347.117 0.00284262949434536
2230000 349.322 0.002851331168099372 348.518 0.002830180640525202
2240000 350.7260000000001 0.002841181929945293 349.902 0.002819975565562113
2250000 352.194 0.00283044745686471 351.3700000000001 0.002809123502895236
2260000 353.602 0.00282159524098909 352.994 0.002800278237176283
2270000 355.0020000000001 0.002811541964437678 354.578 0.002790492414119656
2280000 356.4220000000001 0.002804014533155291 356.206 0.002783173689042044
2290000 357.8700000000001 0.002791174881467766 357.83 0.002770012822148305
2300000 359.302 0.002779053829425248 359.474 0.002757408815136612
2310000 360.746 0.002768891772391917 361.066 0.002747447163843805
2320000 362.186 0.002759193146310167 362.726 0.002737717654373391
2330000 363.6070000000001 0.002749540212116987 364.379 0.00272820713847686
2340000 365.111 0.002744520456270251 366.0189999999999 0.002723085888651517
2350000 366.563 0.002734573019121958 367.651 0.002712953389383997
2360000 368.023 0.002733310032113237 369.103 0.002711587851284768
2370000 369.5549999999999 0.002724982896267628 370.603 0.002703497220265488
2380000 371.0829999999999 0.002719965022348629 372.0389999999999 0.00269921775814972
2390000 373.203 0.002715600473858558 373.5509999999999 0.002695834513908692
2400000 374.759 0.002713684658856528 375.251 0.002693995090297851
2410000 376.323 0.002709520858914514 376.907 0.002689635971780006
2420000 377.815 0.002700159590212416 378.763 0.00268023405670678
2430000 379.36 0.00269644298774127 380.36 0.002676667407681314
2440000 380.776 0.002687237864348201 381.816 0.002667410405284998
2450000 382.364 0.002675392427504414 383.228 0.002655790113350738
2460000 383.908 0.00266536669301853 384.616 0.002646043577341593
2470000 385.504 0.002656191290261594 386.064 0.002636748835432445
2480000 387.008 0.002643131975342382 387.556 0.002623590143494362
2490000 388.592 0.00263071548567953 389.172 0.002610897163553659
2500000 390.1960000000001 0.00262544033078524 390.756 0.002605244128539972
2510000 391.768 0.002618230241739195 392.356 0.002598315197546487
2520000 393.324 0.002606749939574353 393.812 0.002587044374014894
2530000 394.924 0.002598962892134359 395.301 0.002579242375635076
2540000 396.509 0.002588647474644551 396.737 0.002569135027299314
2550000 398.097 0.002572982250280809 398.325 0.002553465871603269
2560000 399.797 0.002558613411268728 400.009 0.002539169098269323
2570000 401.385 0.002544211687489773 401.485 0.002524906271971898
2580000 402.977 0.002532870163894879 402.925 0.002513615946842247
2590000 404.597 0.002521978569305512 404.537 0.00250255170934273
2600000 406.225 0.002509714713700037 406.165 0.002490291545693111
2610000 407.913 0.002502062510022884 407.753 0.002482765982416172
2620000 409.469 0.002497263815878616 409.405 0.002477723411893085
2630000 410.989 0.002491553544117644 410.877 0.00247203255168347
2640000 412.558 0.002485081909953917 412.41 0.002465497054410764
2650000 414.1300000000001 0.002476423222943493 413.866 0.002456968786444609
2660000 415.698 0.002469424125203152 415.446 0.002450132479794519
2670000 417.242 0.002459870858909325 417.09 0.002440802170299817
2680000 418.8100000000001 0.002453683917305815 418.698 0.002435082926468805
2690000 420.4180000000001 0.002446167488991264 420.3780000000001 0.002427472634439845
2700000 421.9580000000001 0.002441583608201198 422.014 0.002422760806490253
2710000 423.498 0.002435828833680282 423.6180000000001 0.002417172174817107
2720000 425.1340000000001 0.002431791694568716 425.31 0.002413272640502565
2730000 426.5260000000001 0.002430974360965597 426.894 0.00241238663714214
2740000 428.0710000000001 0.002425754407746338 428.583 0.002406831389470962
2750000 429.531 0.002416987998899182 430.255 0.002397973594085276
2760000 431.0910000000001 0.002409593427924734 431.751 0.002390705637392933
2770000 432.6150000000001 0.002407178370242452 433.359 0.002388455994838154
2780000 434.115 0.002407170631808381 434.771 0.002388235993236574
2790000 435.655 0.002404917278227828 436.171 0.002386230454827571
2800000 437.091 0.002399313659668606 437.639 0.002380805466318821
2810000 438.683 0.002392665248278062 439.035 0.002373988077167895
2820000 440.2470000000001 0.002388579823100967 440.447 0.002369925628242548
2830000 441.755 0.002383011933384561 442.055 0.002364501243416403
2840000 443.1910000000001 0.002372684045921531 443.5840000000001 0.002354408408828345
2850000 444.7160000000001 0.002365179880797633 445.032 0.002347197912905584
2860000 446.22 0.002360944934208361 446.4800000000001 0.00234310117869733
2870000 447.7920000000001 0.002358218574007443 447.9680000000001 0.002340505628531106
2880000 449.3400000000001 0.002352171017023251 449.38 0.002334732150872038
2890000 450.9800000000001 0.002343934302588974 451.0600000000001 0.002327090950019745
2900000 452.5120000000001 0.002334115368757556 452.6080000000001 0.002317692833922608
2910000 454.1160000000001 0.00232292431441898 454.3600000000001 0.002306804631850639
2920000 455.6640000000001 0.002309285680403627 455.8920000000001 0.002293333937395091
2930000 457.2720000000001 0.002297748113231723 457.5360000000001 0.002281965199267457
2940000 458.888 0.002283001196338393 459.1600000000001 0.002267244830016499
2950000 460.397 0.002266689723415851 461.041 0.002250828145566443
2960000 461.929 0.002255308641416106 462.477 0.002239516431570126
2970000 463.425 0.002249717003204187 463.957 0.002233869227371635
2980000 465.101 0.00224443871983037 465.409 0.002228834830033422
2990000 466.785 0.002241039250082978 466.8129999999999 0.00222600980021479
3000000 468.241 0.002237303504414632 468.341 0.00222260810847286
3010000 469.629 0.002235840643784059 469.865 0.002221480836635822
3020000 471.057 0.002229705977287514 471.3729999999999 0.002215307539968581
3030000 472.501 0.00222460635404383 472.833 0.002210366828275767
3040000 473.957 0.002216587689252807 474.297 0.002202586588799226
3050000 475.414 0.002211603478619349 475.746 0.002197411581784235
3060000 476.814 0.002208904558659745 477.254 0.002194488627692941
3070000 478.3740000000001 0.002202768676979068 478.698 0.002188533425745941
3080000 479.8020000000001 0.002195760354985295 480.338 0.002181763501706285
3090000 481.23 0.002190471939691047 481.9540000000001 0.002176528430318219
3100000 482.694 0.002187203779951665 483.458 0.00217306197831608
3110000 484.162 0.002183806958648686 485.01 0.002169407800067392
3120000 485.6220000000001 0.002179263888856871 486.4660000000001 0.002164558035708771
3130000 487.1060000000001 0.002174896605829655 488.3940000000001 0.002160342743576207
3140000 488.5500000000001 0.002169688451223931 489.95 0.002155451247449238
3150000 489.9580000000001 0.002166131644634126 491.511 0.002152025478787525
3160000 491.403 0.002159741821128663 493.0670000000001 0.002145791108177088
3170000 492.835 0.002153649477476708 494.935 0.002139752597911398
3180000 494.2470000000001 0.002151055775818556 496.391 0.002137032711821501
3190000 495.695 0.002149176135153791 497.843 0.002135104155830013
3200000 497.2070000000001 0.002143907141575212 499.3269999999999 0.002130017445156157
3210000 498.647 0.002139267637973965 500.891 0.002125506521968658
3220000 500.095 0.002133918110295163 502.559 0.002119825422044084
3230000 501.563 0.002132563751040005 504.107 0.002118425385243903
3240000 503.035 0.002132092272373971 505.7189999999999 0.002117965128649934
3250000 504.523 0.002130632344656664 507.2669999999999 0.002116478167357589
3260000 505.951 0.002129029024725356 508.7 0.002114914568278622
3270000 507.424 0.002129953550449044 510.124 0.002115663904525936
3280000 508.86 0.002127230220589847 511.692 0.002112794355410742
3290000 510.352 0.002121360716822402 513.332 0.002107163330865003
3300000 511.856 0.002110369656664137 514.9359999999999 0.002096257404833358
3310000 513.3 0.00210169035343054 516.6 0.002087642792361524
3320000 514.744 0.002093461763695914 518.1639999999999 0.002079496234671946
3330000 516.248 0.002084475647193787 519.812 0.002070458917266447
3340000 517.78 0.002075321951967227 521.4399999999999 0.002061231984359107
3350000 519.3720000000001 0.002066797128035 523.072 0.002052765262436337
3360000 521.0399999999998 0.002054102442375773 524.7049999999999 0.00204021184524668
3370000 522.6559999999999 0.002040945194300275 526.3489999999999 0.002027122520508542
3380000 524.381 0.002030942011328343 528.0010000000001 0.002016973955864323
3390000 525.933 0.00202353354100882 529.6209999999999 0.002009610735460661
3400000 527.485 0.00201933509603746 531.297 0.002005680214886
3410000 529.033 0.002011725585860776 532.7769999999999 0.001998156174705891
3420000 530.6569999999999 0.002004435293141392 534.3009999999999 0.001990987992548227
3430000 532.1929999999999 0.001995380947630828 535.8449999999999 0.001982011140050579
3440000 533.7289999999999 0.001986119319311993 537.5170000000001 0.001972714382967353
3450000 535.3249999999999 0.001978277163705462 539.173 0.001964993599017076
3460000 536.8929999999999 0.001972307194814691 540.9259999999999 0.001959036773299591
3470000 538.4609999999999 0.001966911817774541 542.6139999999999 0.001953584822531359
3480000 540.102 0.001959055289645109 544.35 0.001945477674241372
3490000 541.6579999999999 0.00195526521060054 546.1019999999999 0.001941329660299265
3500000 543.2099999999999 0.001952877195789366 547.6900000000001 0.001938842884997329
3510000 544.794 0.001950288599441981 549.2779999999999 0.001936141091814429
3520000 546.3259999999999 0.001947209575931819 550.8819999999999 0.0019328845683607
3530000 547.866 0.001941725363929215 552.4340000000001 0.001927425527629046
3540000 549.386 0.001936916440084373 554.0459999999999 0.001922616068268379
3550000 550.9499999999999 0.001933973253985632 555.643 0.001919568894665149
3560000 552.4659999999999 0.001929343852781646 557.2069999999999 0.001915195357653848
3570000 554.058 0.001924592920019037 558.779 0.00191055199905021
3580000 555.5789999999998 0.001919555535158415 560.4069999999998 0.001905576449008087
3590000 557.127 0.001915233082885756 561.823 0.001901243304382091
3600000 558.6749999999998 0.001909044183335817 563.379 0.001894677105497193
3610000 560.199 0.001904521981823235 564.9989999999999 0.001889913360416647
3620000 561.6629999999999 0.001900049966682915 566.603 0.001885594263088825
3630000 563.1309999999999 0.001896760788280487 568.2430000000001 0.00188231299351508
3640000 564.631 0.001894283362677005 569.8629999999999 0.001879634736382123
3650000 566.1149999999999 0.001892624603484015 571.4119999999999 0.001877813709883413
3660000 567.579 0.001885177088428406 573.0480000000001 0.001870445404467761
3670000 569.0829999999999 0.001875975276108022 574.66 0.001861466733259288
3680000 570.579 0.001867817339284226 576.276 0.001853589420604776
3690000 572.076 0.001862745119013818 577.948 0.001848708236448299
3700000 573.6080000000001 0.001857859987605096 579.596 0.0018439009445745
3710000 575.0840000000001 0.001852776183014773 581.1640000000001 0.001839022275118766
3720000 576.568 0.001848691996469969 582.812 0.001834745232158596
3730000 578.044 0.001842495501084586 584.3920000000001 0.001828576652454819
3740000 579.5640000000001 0.001834638027904059 586.0039999999999 0.001821073692250499
3750000 580.984 0.001827958473584826 587.485 0.001814466864879052
3760000 582.548 0.001824273122776863 588.965 0.001810679689641898
3770000 584.0360000000001 0.001823356545776419 590.4090000000001 0.001809977079327044
3780000 585.7280000000001 0.001821326305744089 591.841 0.001808055662601989
3790000 587.353 0.001818863252487452 593.3570000000001 0.001805600276322212
3800000 588.885 0.001816862826343218 594.981 0.001803661128893401
3810000 590.437 0.001815574879896632 596.6370000000001 0.001802422328400829
3820000 592.0050000000001 0.00181563950935561 598.313 0.001802458786584508
3830000 593.509 0.001815898363827203 599.957 0.001802786647806479
3840000 595.0890000000001 0.001811003083079927 601.653 0.001798136873164332
3850000 596.641 0.001807586355868565 603.4059999999999 0.001794836792982133
3860000 598.2210000000001 0.001803647767038332 605.0020000000001 0.00179080841187457
3870000 599.773 0.001800402248666039 606.61 0.001787548604939866
3880000 601.329 0.001796229475352513 608.202 0.001783395893161181
3890000 602.885 0.001793037319876776 609.818 0.001780337647045106
3900000 604.37 0.001788477786320092 611.426 0.001775822144959339
3910000 606.0099999999999 0.001783067908147142 612.9940000000001 0.001770365922079076
3920000 607.494 0.001776530879164699 614.638 0.001763752248823694
3930000 608.978 0.001770305063599714 616.3220000000001 0.00175747358749545
3940000 610.486 0.001762610857663627 617.9380000000001 0.001749641120182014
3950000 611.998 0.001754541713200986 619.5749999999999 0.001741592799376002
3960000 613.61 0.001746044192707233 621.047 0.001733238279404979
3970000 615.1579999999999 0.001740231831336497 622.687 0.001727702045928312
3980000 616.75 0.001732961041550434 624.1310000000001 0.001720667535404209
3990000 618.2379999999999 0.001725471540457835 625.803 0.001713423952983173
4000000 619.795 0.001720315645468873 627.4390000000001 0.001708408394873611
4010000 621.3709999999999 0.001716547877275249 629.071 0.001704557841129464
4020000 623.059 0.00171182131174766 630.6750000000001 0.001699911052937206
4030000 624.583 0.001708996109078793 632.327 0.001697179649246579
4040000 626.2109999999999 0.001704005301367164 633.947 0.001692322397456471
4050000 627.751 0.001698140029994549 635.5640000000002 0.001686547639952046
4060000 629.323 0.001693019843933324 637.176 0.001681489977114487
4070000 630.899 0.001688818032038949 638.7080000000001 0.001677515501300375
4080000 632.491 0.001685233448832283 640.4000000000001 0.001674182808639285
4090000 634.043 0.001680047065251449 642.0200000000001 0.001669204832110823
4100000 635.6319999999999 0.001674523440466262 643.6360000000001 0.001663600578701487
4110000 637.2120000000001 0.001671400422381845 645.3200000000001 0.001660403705647413
4120000 638.764 0.001668704266067486 646.932 0.001657834031770172
4130000 640.3640000000001 0.001665494590284293 648.596 0.001654724145538105
4140000 641.9400000000001 0.00166406438165689 650.264 0.001653136019582764
4150000 643.5640000000001 0.001662030892040046 651.9250000000001 0.001651019979753427
4160000 645.3800000000001 0.001657286665910927 653.577 0.001646463637936512
4170000 646.864 0.001650396641763993 655.2650000000001 0.001639701917311006
4180000 648.3960000000002 0.001644434071631779 656.9050000000001 0.001633682320689403
4190000 649.972 0.001640014160382487 658.721 0.001629275467250454
4200000 651.513 0.001635540485729737 660.273 0.00162488533763215
4210000 653.037 0.001630847171582483 661.857 0.001620192384568741
4220000 654.609 0.001624821030696195 663.421 0.001614141397273588
4230000 656.1609999999999 0.001619367376974811 665.0890000000001 0.001608694558463657
4240000 657.713 0.001616131122854115 666.665 0.001605486740597602
4250000 659.3090000000001 0.001610023379932028 668.126 0.001599355369549806
4260000 660.857 0.001604806304306079 669.7619999999999 0.001594071391712425
4270000 662.4489999999998 0.001600305657055045 671.378 0.001589678209727064
4280000 664.0409999999999 0.001595878244186337 672.9739999999999 0.001585519720417785
4290000 665.645 0.001589751981908454 674.63 0.001579623447422797
4300000 667.1849999999998 0.001584286150406282 676.1819999999999 0.001574172525916915
4310000 668.782 0.00158123200571549 677.674 0.001570935172723782
4320000 670.3259999999999 0.001576811291621759 679.098 0.001566392452349048
4330000 671.9219999999999 0.001571625404972021 680.538 0.001561078601750999
4340000 673.4259999999999 0.001565980895167026 681.9939999999999 0.001555299906082789
4350000 675.018 0.001561850414138775 683.4229999999999 0.001551115721701398
4360000 676.6539999999999 0.001558382323607959 684.9509999999999 0.001547612939331889
4370000 678.274 0.001551828679132053 686.3549999999999 0.001541067276446261
4380000 679.7299999999998 0.001548460130921575 687.823 0.001537638352964939
4390000 681.194 0.001542904895813329 689.247 0.001532365647987316
4400000 682.8179999999999 0.001536371506032218 690.687 0.001526060082350085
4410000 684.415 0.001531811577836371 692.203 0.001521436291765485
4420000 686.0109999999999 0.001526442968802618 693.855 0.001515969517890403
4430000 687.6109999999999 0.001523664708427527 695.5149999999999 0.001513156205506431
4440000 689.151 0.001518982875166464 697.103 0.001508351850848561
4450000 690.6829999999999 0.001516752713320589 698.7109999999999 0.001506076677626733
4460000 692.3109999999999 0.001513401300546836 700.3440000000001 0.001502689525639885
4470000 693.9389999999999 0.001511128227353869 702.008 0.00150035840372026
4480000 695.5309999999999 0.001508381399054312 703.6560000000001 0.001497581237978048
4490000 697.1229999999998 0.00150432494293471 705.316 0.001493582308323424
4500000 698.7069999999999 0.00149960180278001 706.824 0.001488940200634989
4510000 700.292 0.001494416591333603 708.5240000000001 0.001483547238976546
4520000 701.8960000000001 0.001492139384727902 710.152 0.00148108110897876
4530000 703.4880000000001 0.00148879848054681 711.8480000000001 0.001477667694350254
4540000 705.032 0.001485322926311368 713.676 0.00147420105208012
4550000 706.7080000000001 0.001482423883479542 715.192 0.00147117921006257
4560000 708.212 0.001478065595200574 716.841 0.001466798669867402
4570000 709.6320000000001 0.001474915097345999 718.301 0.001463652307890414
4580000 711.096 0.001471938595653908 719.7850000000001 0.001460706327286256
4590000 712.5279999999999 0.001468427123528166 721.3850000000001 0.001457189594259918
4600000 713.9400000000001 0.001465253095083927 722.949 0.001454024825459872
4610000 715.361 0.001461884671702577 724.5009999999999 0.001450684195868618
4620000 716.793 0.001458769281830668 726.0809999999999 0.00144762344664083
4630000 718.253 0.001457568023948117 727.677 0.00144658308143901
4640000 719.6849999999999 0.001456507009093775 729.1209999999999 0.001445634627025118
4650000 721.145 0.001454156669537697 730.593 0.001443205639557821
4660000 722.557 0.001453844765612565 732.034 0.001442835024834148
4670000 724.029 0.001451613308930303 733.5739999999998 0.001440559968682177
4680000 725.4329999999999 0.001450035735568633 735.2059999999999 0.001439106087677862
4690000 726.8889999999999 0.001447655769342307 736.6779999999999 0.001436705307560718
4700000 728.3609999999999 0.001443215130868265 738.126 0.001432273301852236
4710000 729.7969999999999 0.001440239343247379 739.5539999999999 0.001429224425593139
4720000 731.294 0.001438187274637393 741.1539999999999 0.001427142422300021
4730000 732.7339999999998 0.001436814360848162 742.8059999999998 0.001425928915661592
4740000 734.2379999999999 0.001432931070324772 744.4139999999999 0.001422088589813216
4750000 735.6499999999999 0.001428597153659052 746.054 0.001417656746706968
4760000 737.1059999999998 0.001424841514539224 747.5669999999999 0.001413864903374185
4770000 738.5699999999999 0.00142022009199663 749.0629999999999 0.001409220598885616
4780000 740.0179999999998 0.001416632115453455 750.707 0.00140561057849587
4790000 741.534 0.001411008597465045 752.3269999999999 0.001400096443661002
4800000 742.9979999999998 0.001404517888993678 753.9389999999999 0.001393521432822059
4810000 744.462 0.001400857957120185 755.5509999999999 0.0013899200389722
4820000 745.9299999999999 0.001397130107122709 757.1829999999999 0.001386141211879409
4830000 747.4189999999999 0.001394309495721268 758.8109999999998 0.001383408867076971
4840000 748.8989999999999 0.001390811871529691 760.447 0.001380146712438237
4850000 750.3709999999998 0.001387319619838762 762.0269999999999 0.001376642242603128
4860000 751.8349999999999 0.00138476155969069 763.54 0.001374082496175821
4870000 753.2429999999998 0.001383371038505399 765.088 0.001372790174155434
4880000 754.7749999999999 0.00138407635847003 766.5720000000001 0.001373529297318654
4890000 756.2509999999999 0.001383589405714988 768.104 0.001373198574704698
4900000 757.7669999999999 0.001382914455282425 769.6400000000001 0.001372617594512939
4910000 759.2629999999999 0.001382382334744805 771.0759999999999 0.001372141001990796
4920000 760.7669999999998 0.001381086765333802 772.492 0.001370787508688091
4930000 762.2829999999999 0.001379713989705563 774.024 0.001369396570449711
4940000 763.8319999999999 0.001378258702684923 775.564 0.001368019326275751
4950000 765.284 0.00137721789142735 777.128 0.001367051713018894
4960000 766.7079999999999 0.00137469713487809 778.804 0.001364495865198606
4970000 768.184 0.001370161789754144 780.417 0.001359993655781233
4980000 769.64 0.00136500748442907 782.0409999999999 0.001354897640387437
4990000 771.14 0.001360296178953712 783.6209999999999 0.001350364970830949
5000000 772.5359999999999 0.001358030350424022 785.2650000000001 0.001348168812004261
5010000 774.016 0.001354722574797926 786.7089999999998 0.001345018892115386
5020000 775.4759999999999 0.001353599544681844 788.385 0.00134399105767111
5030000 776.904 0.001351547317448589 789.981 0.001342000155056767
5040000 778.3680000000001 0.001349722346189275 791.4690000000001 0.00134016585855709
5050000 779.785 0.001347551082959091 793.097 0.001338019236590439
5060000 781.2169999999999 0.001345285058647213 794.537 0.001335705124423574
5070000 782.665 0.00134241730390888 795.9699999999999 0.001332837995998665
5080000 784.1249999999999 0.001339344201490188 797.562 0.001329738268846469
5090000 785.5410000000001 0.001337868942879617 799.154 0.001328348620788651
5100000 786.9929999999998 0.001336285148660371 800.742 0.00132675317014143
5110000 788.481 0.001333420685455231 802.3579999999999 0.00132401179178299
5120000 789.877 0.001332113184342744 803.958 0.001322664270191297
5130000 791.3209999999999 0.001331529817348517 805.514 0.0013220114729067
5140000 792.749 0.001330281992203846 807.1939999999998 0.001320747976462765
5150000 794.217 0.001327984087674583 808.782 0.001318355367372573
5160000 795.662 0.001326144954186123 810.41 0.001316483909454228
5170000 797.122 0.00132516790508528 812.035 0.001315485512670485
5180000 798.598 0.001321685693343284 813.6510000000001 0.001311988749834212
5190000 800.01 0.001319149317500079 815.223 0.001309493572153516
5200000 801.486 0.001316586619315907 816.875 0.001306938555778467
5210000 802.9540000000001 0.001312043246567777 818.4949999999999 0.001302393499778509
5220000 804.4339999999999 0.001307334195888883 820.131 0.001297559960475273
5230000 805.862 0.001303489456731954 821.7869999999999 0.001293596991266753
5240000 807.4179999999999 0.001298314778818266 823.4589999999999 0.001288514530484955
5250000 808.9259999999999 0.001292447508366962 825.1990000000001 0.001282759913899025
5260000 810.3820000000001 0.001287907403110936 827.015 0.001278295609013107
5270000 811.9029999999999 0.001285640736251898 828.5840000000001 0.001275927945697221
5280000 813.3669999999998 0.001281811406264118 830.1360000000001 0.001272012052761149
5290000 814.8789999999999 0.001279260120636564 831.7479999999999 0.001269441082487029
5300000 816.4269999999999 0.001276301369680971 833.3680000000001 0.001266525093019427
5310000 817.9509999999999 0.001273960781995511 834.98 0.00126419288732926
5320000 819.5509999999999 0.001271135364158083 836.556 0.001261314621143812
5330000 820.9789999999998 0.001269704788502121 838.172 0.001259849445753934
5340000 822.395 0.001268705828275468 839.772 0.001258885355037578
5350000 823.8029999999999 0.001268623097709066 841.3720000000001 0.001258796557917471
5360000 825.2189999999999 0.001267245850011036 842.9400000000001 0.001257526747598255
5370000 826.6629999999999 0.001266040438460515 844.561 0.001256367304835905
5380000 828.068 0.001265177867602845 846.013 0.001255665567195179
5390000 829.4640000000001 0.001264103417247114 847.413 0.001254663234769836
5400000 830.9400000000001 0.00126224173828289 848.9450000000001 0.001252858253497304
5410000 832.3399999999999 0.001260865905004737 850.389 0.001251508081550692
5420000 833.7520000000001 0.001259315576221748 851.845 0.001250035691014884
5430000 835.2080000000001 0.001257186581370764 853.4490000000001 0.00124793685845499
5440000 836.672 0.00125545698043472 855.077 0.001246222656756257
5450000 838.136 0.001254119671239748 856.633 0.001244805369979566
5460000 839.556 0.001253138369741007 858.2570000000001 0.001243775820190615
5470000 841.0119999999999 0.001250901876150399 859.87 0.001241520939999908
5480000 842.3800000000001 0.001247835187790933 861.4459999999999 0.001238388508496662
5490000 843.873 0.001246264720955141 863.0900000000001 0.001236864004019376
5500000 845.317 0.001245537251174148 864.698 0.001236052545615271
5510000 846.737 0.001244043283540289 866.3099999999999 0.001234629202161212
5520000 848.2370000000001 0.001242172956585722 867.9580000000001 0.001232910127424637
5530000 849.7049999999999 0.001240999852263333 869.5060000000001 0.001231606072425324
5540000 851.1610000000001 0.001238497563780282 871.13 0.00122910346152343
5550000 852.645 0.001236942721416666 872.8140000000001 0.001227637212114844
5560000 854.129 0.001235162808347617 874.442 0.001225863510175762
5570000 855.577 0.001233159477302462 876.0549999999999 0.001223977555198558
5580000 857.0089999999999 0.001231188092569939 877.671 0.001222044923322607
5590000 858.5010000000001 0.001229231380560542 879.323 0.001220104335249564
5600000 859.9539999999998 0.001226753857593133 880.7710000000001 0.001217683197552031
5610000 861.47 0.001225787502974041 882.4110000000001 0.001216687032624725
5620000 862.9699999999999 0.00122497412301725 884.191 0.001215863384187817
5630000 864.446 0.001223770103144126 885.6030000000001 0.001214656122878488
5640000 865.9300000000001 0.001222350362319201 887.015 0.001213355357011853
5650000 867.374 0.001221156336860408 888.4030000000001 0.001212174859170326
5660000 868.826 0.001220027971776322 889.8789999999999 0.001211014291139312
5670000 870.3059999999999 0.001217797802257281 891.4760000000001 0.001208876326422093
5680000 871.794 0.001215817320876085 893.0240000000001 0.001206852263285868
5690000 873.29 0.001214805801640692 894.6280000000002 0.001205733234596978
5700000 874.8019999999999 0.001213005546437226 896.1680000000001 0.001203854933151172
5710000 876.3389999999998 0.001210106363084097 897.796 0.001200906700888421
5720000 877.7710000000001 0.001206574274566298 899.3960000000001 0.001197219919721595
5730000 879.203 0.001205430596890792 900.9680000000002 0.001195900586469313
5740000 880.603 0.001203551538329386 902.6080000000002 0.001194068054429424
5750000 882.0989999999999 0.001204654772228831 904.2080000000001 0.001195143530613971
5760000 883.467 0.001203669497440582 905.6560000000001 0.001194162962980815
5770000 884.951 0.001201829081833109 907.8210000000001 0.001192357281728018
5780000 886.371 0.001200845948768542 909.4090000000001 0.00119134045595387
5790000 887.811 0.001197820951516795 911.0170000000002 0.001188374822808941
5800000 889.239 0.001195345289110671 912.633 0.001185909256086578
5810000 890.6669999999999 0.001194317635141941 914.2450000000001 0.001184942912337599
5820000 892.128 0.00119156391494577 915.8330000000001 0.001182330263566213
5830000 893.5400000000001 0.001189800724090308 917.4130000000001 0.001180578643384527
5840000 894.9760000000001 0.001188566813752742 919.0170000000002 0.001179338278776898
5850000 896.4000000000001 0.001188049476915833 920.6850000000002 0.001178814330029927
5860000 897.852 0.001186755474504789 922.293 0.001177691702788395
5870000 899.3000000000001 0.001186395800720288 923.8979999999999 0.001177437656368578
5880000 900.72 0.001184766155860102 925.53 0.001175903127963673
5890000 902.2080000000001 0.001181939965988405 927.1379999999999 0.001173217635320564
5900000 903.6440000000001 0.001179290754629896 928.77 0.001170578992287613
5910000 905.044 0.001177544474609621 930.354 0.001168851175315264
5920000 906.4720000000001 0.001175443425161547 932.0219999999999 0.001166888314269943
5930000 907.9690000000001 0.001172376744539441 933.6419999999999 0.001163901156207566
5940000 909.4090000000001 0.001171684715439037 935.274 0.00116321851185573
5950000 910.921 0.00117189222034008 936.754 0.001163525612491566
5960000 912.3890000000001 0.001170547554599079 938.3299999999999 0.001162168232304086
5970000 913.8610000000001 0.001169621734353563 939.955 0.001161172684337229
5980000 915.325 0.001167600744817837 941.703 0.001159203346610946
5990000 916.8050000000001 0.001166840705860957 943.5469999999999 0.001158482123156286
6000000 918.265 0.00116512858374065 945.1669999999999 0.001156847176283118
6010000 919.729 0.001164552815576204 946.739 0.001156370626744369
6020000 921.1610000000001 0.00116363368215091 948.2189999999999 0.001155558250791597
6030000 922.649 0.00116315988782825 949.711 0.001155146239940753
6040000 924.126 0.001162808716455494 951.187 0.001154779984569596
6050000 925.6539999999999 0.001162429901458824 952.687 0.001154393030214886
6060000 927.1619999999999 0.001162837258010851 954.3269999999999 0.001154859409575104
6070000 928.7059999999999 0.001162532919868715 955.8920000000001 0.001154477324262906
6080000 930.206 0.001160917387795251 957.5120000000001 0.001152847577599666
6090000 931.862 0.001159282571529876 959.0880000000002 0.001151123664802079
6100000 933.274 0.001156846583347144 960.6840000000001 0.001148609688231658
6110000 934.6739999999999 0.001154031226036192 962.296 0.001145807274520817
6120000 936.1139999999999 0.001150892398021847 963.912 0.001142703602958654
6130000 937.5619999999999 0.001149413348672174 965.3720000000001 0.0011411401214189
6140000 938.9699999999999 0.001145933558238543 966.8280000000001 0.001137658087135688
6150000 940.4349999999999 0.001143236750040584 968.2880000000001 0.001134971323537397
6160000 941.8709999999999 0.001140179495753332 969.752 0.001131934183919247
6170000 943.3509999999999 0.001137365188329871 971.3930000000001 0.001129181520561409
6180000 944.7869999999999 0.001135165110533754 972.873 0.001126921965543973
6190000 946.303 0.001131315500237802 974.357 0.001122990457544291
6200000 947.7589999999999 0.001127613606420406 975.777 0.001119226456670815
6210000 949.151 0.001124966025363243 977.1569999999999 0.001116487437747505
6220000 950.655 0.001123035014535656 978.581 0.001114601599200273
6230000 952.0669999999999 0.001119398197361925 980.009 0.001111036975406347
6240000 953.515 0.001115581530388867 981.4770000000001 0.001107332214941211
6250000 954.9989999999999 0.001114241731195154 982.917 0.001106128310520409
6260000 956.4400000000001 0.001112902364847923 984.437 0.001104836522281948
6270000 957.8680000000001 0.001110662798927568 985.8370000000001 0.00110246753921788
6280000 959.348 0.001108682651637762 987.3049999999999 0.001100465900349777
6290000 960.8 0.001107511178181271 988.8979999999999 0.001099411674070218
6300000 962.248 0.001105521021334213 990.3579999999998 0.001097459164847519
6310000 963.676 0.001102638192635062 991.8059999999999 0.001094718549330696
6320000 965.16 0.001100760408186102 993.2819999999999 0.001092872112830621
6330000 966.6320000000001 0.001099986793257877 994.7539999999999 0.001092093038757741
6340000 968.096 0.001099019751003434 996.198 0.00109120646779636
6350000 969.5319999999999 0.001095464915114846 997.7939999999999 0.001087685220282555
6360000 971.0599999999999 0.001093523583831306 999.2259999999999 0.001085666887479241
6370000 972.4930000000001 0.001092282073293632 1000.666 0.001084352514209213
6380000 974.001 0.001092028618483083 1002.086 0.001084099731275319
6390000 975.4449999999999 0.00109274126738294 1003.623 0.00108466949535509


==> figs/webkb-washington-r5-c6-mh-i5-gor-2-400_kld-speedup.dat <==
Samples Time KLD Time KLD
10000 6.032000000000001 0.2679714407210346 6.956 0.2272771853656786
20000 7.476000000000001 0.22241243766417 9.385000000000002 0.1652442449933469
30000 8.960000000000001 0.1891759289979375 12.045 0.1280582003814272
40000 10.688 0.1620776487718769 14.721 0.1022110020734327
50000 12.505 0.1411581068791139 17.469 0.08541780464656448
60000 14.217 0.1246480943146744 20.197 0.07201965233747702
70000 15.977 0.1111328277371412 22.889 0.06153579289951091
80000 17.921 0.1004252229973972 25.51 0.05391578869184056
90000 19.637 0.09167854911774428 28.238 0.04831890269482823
100000 21.345 0.08415752777276522 30.946 0.04384428754223822
110000 23.19700000000001 0.07733565296831889 34.138 0.04027952556659375
120000 24.76100000000001 0.07153673994741724 36.938 0.03681374123893742
130000 26.377 0.06655970449515849 39.53400000000001 0.03382141841300036
140000 27.929 0.06249149661352661 42.267 0.03123623711317864
150000 29.49 0.05879317949191328 44.619 0.02899600583509927
160000 31.118 0.05536967015638414 47.171 0.02707423615324723
170000 32.782 0.05236699983455349 49.739 0.02559170455453592
180000 34.522 0.04956622488415716 52.431 0.02428702374006541
190000 36.394 0.0472947513410454 54.93899999999999 0.02328502077528187
200000 37.954 0.04510837461957731 57.552 0.0222788968697945
210000 39.502 0.04307357621346752 60.12 0.02125212898115737
220000 41.07 0.04131474857390547 62.44 0.02020766928264399
230000 42.666 0.03969703091281884 64.968 0.01943014900639375
240000 44.243 0.0381667335203345 67.464 0.01862871994909762
250000 45.81100000000001 0.03689280608559404 70.06399999999999 0.01788455161976151
260000 47.379 0.03561835212449763 72.36399999999999 0.01722432747046769
270000 49.131 0.03447627910095963 74.88900000000001 0.01640162233121312
280000 50.68299999999999 0.03336818473278969 77.389 0.01567411221106882
290000 53.031 0.03239317393485467 79.70100000000001 0.01509224016335368
300000 54.599 0.03126455777872667 82.16900000000003 0.01458068111611574
310000 56.183 0.03021310808752147 84.685 0.01405504834316511
320000 57.819 0.02916054164694181 86.985 0.01365576821917174
330000 59.443 0.02822522941483262 89.48599999999999 0.0132840238377646
340000 61.076 0.02739186050512498 92.042 0.01292467204373696
350000 62.816 0.02664075808978509 94.602 0.01255485320550913
360000 64.364 0.02592231619650408 96.93399999999998 0.01221865236897545
370000 65.93600000000001 0.02522732098786643 99.46199999999999 0.01196215113166172
380000 67.496 0.02465277779752264 102.002 0.0116668642437927
390000 69.068 0.02406470917702496 104.298 0.01140672513427629
400000 70.68799999999999 0.02349370782509971 106.831 0.01112883511209184
410000 72.44799999999999 0.02291076040210048 109.287 0.01081059132394025
420000 74.14 0.02230634029961495 111.547 0.01059295625148815
430000 75.74000000000001 0.0217722065010266 114.003 0.01036435295115489
440000 77.46900000000001 0.02126477698512009 116.491 0.01012601477732886
450000 79.02500000000001 0.02072925167358628 118.799 0.00992004239438009
460000 80.60100000000001 0.02026183236802915 121.296 0.009761003372538732
470000 82.16100000000002 0.0198280492775792 123.836 0.009544564403189241
480000 83.76100000000001 0.01938335102048391 126.392 0.00932233674840916
490000 85.47300000000001 0.01902782948996712 128.676 0.009129693269657709
500000 87.07299999999999 0.0186184432261153 131.148 0.008933314958278361
510000 88.67700000000001 0.01826453299867816 133.688 0.008728707606278955
520000 90.37700000000001 0.01798946053511412 135.988 0.008534873148129327
530000 91.961 0.01771019251183834 138.497 0.008367491547108011
540000 93.55000000000001 0.0174432594616682 141.005 0.008237159083338427
550000 95.122 0.01712076466270746 143.305 0.008071366729778083
560000 96.68999999999998 0.01681234011702399 145.857 0.007905213257308964
570000 98.27399999999999 0.01651119378303225 148.377 0.007753026905734624
580000 99.854 0.01626638426108536 150.705 0.007621468724139232
590000 101.462 0.01602673019123861 153.23 0.007497624784592031
600000 103.158 0.01579514756652152 155.778 0.007371952285751581
610000 104.91 0.01557009245060688 158.058 0.007261752988625153
620000 106.766 0.01533542597157937 160.5820000000001 0.007148557622370962
630000 108.379 0.01508119213133379 163.062 0.00703590936352907
640000 109.923 0.01485772330349787 165.562 0.006919111419928393
650000 111.491 0.0146490936060312 167.846 0.006831965655111515
660000 113.063 0.01442135348407532 170.335 0.006738195228802444
670000 114.951 0.01423553831649067 172.839 0.006660986331631143
680000 116.731 0.01403481746422596 175.115 0.006587262499894581
690000 118.479 0.01385405376075042 177.639 0.006515976873812764
700000 120.143 0.0136834078762596 180.171 0.00641764499496501
710000 121.731 0.01347622791905299 182.435 0.006338750058618645
720000 123.551 0.01328542219643521 184.932 0.006273910012141309
730000 125.352 0.01313089185579874 187.432 0.006193192204723703
740000 126.96 0.01300139966899173 189.784 0.006111110467663174
750000 128.58 0.01283484075420385 192.272 0.006027929246401782
760000 130.28 0.01265861015540382 194.82 0.005925926446516557
770000 131.872 0.01246844224702809 197.348 0.005857367278373577
780000 133.46 0.01227795364308306 199.644 0.005780507192892437
790000 135.084 0.01208614278322337 202.161 0.005724059356573953
800000 136.664 0.01190250215879636 204.649 0.005647726550556075
810000 138.34 0.01175225732484911 206.945 0.005567157776633734
820000 139.956 0.01159766041641167 209.429 0.005503184036491768
830000 141.589 0.01143688807628488 212.681 0.005455341664775527
840000 143.337 0.01129672175784856 214.961 0.005403841557822566
850000 144.905 0.01115894906211466 217.69 0.005342954068259249
860000 146.489 0.0110579711281567 220.198 0.00528368680234649
870000 148.101 0.01095173610806686 222.534 0.005225462864872027
880000 149.901 0.01082317807247077 225.034 0.005173729383258585
890000 151.793 0.01069169896643724 227.546 0.005125718922651003
900000 153.849 0.01058427647874647 229.818 0.005073446112210204
910000 155.653 0.01047888247159743 232.37 0.005007180048158134
920000 157.674 0.01036968374836301 234.883 0.004947449206813869
930000 159.462 0.01025501239221278 237.391 0.004885910722830501
940000 161.01 0.01014071022305535 239.6950000000001 0.004846014014832844
950000 162.6260000000001 0.0100232258659454 242.187 0.004813152198393534
960000 164.186 0.009907129932073808 244.687 0.004769008481304284
970000 165.734 0.009805079522429946 246.951 0.004722426005753271
980000 167.274 0.009691649860591853 249.452 0.004675320636175749
990000 168.866 0.009590574712905534 251.956 0.004636151496161697
1000000 170.57 0.009495758308792004 254.264 0.004586720403428138
1010000 172.155 0.009404789066478484 256.768 0.00453330599180454
1020000 173.731 0.009327261534452886 259.356 0.004477018740265485
1030000 175.315 0.009249175458675872 261.664 0.004442167913147011
1040000 176.915 0.009157807519976866 264.168 0.004393888431489036
1050000 178.523 0.009056626598443784 266.653 0.004339403672461688
1060000 180.179 0.008978339081224411 269.185 0.004288523285770051
1070000 181.943 0.008892636208082992 271.645 0.004246271352848549
1080000 183.727 0.008822988886638553 274.133 0.004212593685367682
1090000 185.647 0.008749618360803931 276.6129999999999 0.004186242265156051
1100000 187.215 0.008682396112469376 278.929 0.00415764572479929
1110000 189.028 0.008613085981215162 281.422 0.004132496753758787
1120000 190.808 0.008544555805248535 283.9300000000001 0.004103684977004024
1130000 192.464 0.008474894290673062 286.246 0.004063387450834476
1140000 194.196 0.008419004668185934 288.75 0.004022703877894934
1150000 195.828 0.008371364819903832 291.23 0.003979820080615332
1160000 197.404 0.008313983782379842 293.526 0.003942108468009747
1170000 199.144 0.008254322535718624 296.022 0.003905968649905306
1180000 200.748 0.008186358713294655 298.563 0.00387276234094183
1190000 202.376 0.008126807135175763 300.8750000000001 0.003839683076503784
1200000 203.936 0.008087190508623006 303.371 0.003813221551407744
1210000 205.497 0.008040967948030742 305.883 0.003791563365276292
1220000 207.073 0.00797414383812322 308.159 0.003766728990741001
1230000 208.657 0.007915569251899839 310.643 0.003751048635335879
1240000 210.397 0.007873748579856279 313.1480000000001 0.003726719343569284
1250000 212.097 0.007831394119226079 315.66 0.003694693031628774
1260000 213.661 0.007781986819907656 317.9920000000001 0.003669003813219618
1270000 215.253 0.00772326497845108 320.528 0.003646185396970845
1280000 216.8330000000001 0.007662819001277825 323.0160000000001 0.003616698126004857
1290000 218.397 0.007604389830220329 325.3200000000001 0.003583941930321679
1300000 219.973 0.007550146114159992 327.8480000000001 0.003557042969567218
1310000 221.594 0.007502780285423952 330.421 0.003524453280389246
1320000 223.198 0.007447516491857791 332.733 0.003497971970633345
1330000 224.878 0.007388070279861027 335.209 0.003479810755249885
1340000 226.662 0.007334027646669495 337.713 0.003449171998178379
1350000 228.3700000000001 0.007274385550431228 339.989 0.003423425958099733
1360000 230.1780000000001 0.007223920880693041 342.525 0.003397758834679976
1370000 231.786 0.007170887492136442 345.09 0.00337201122125595
1380000 233.354 0.007122163946027264 347.626 0.00334825229678248
1390000 235.022 0.00707807620489265 349.9940000000001 0.003329498178670511
1400000 236.791 0.007032756380185346 352.518 0.003304083656846958
1410000 238.487 0.006994074429513889 355.058 0.00328094015589586
1420000 240.035 0.00695172212999351 357.406 0.00325518744261683
1430000 241.599 0.006907111978310262 359.9300000000001 0.003230310769286747
1440000 243.135 0.00686673685739352 362.463 0.003202210620054628
1450000 244.727 0.006820766440744016 364.751 0.003176444128541391
1460000 246.371 0.006770230782528741 367.223 0.003157748485907503
1470000 247.955 0.006727812292938539 369.699 0.003142615600993107
1480000 249.519 0.006684212713875867 372.139 0.003117533767198033
1490000 251.091 0.006639326310733973 374.631 0.003095030267472075
1500000 252.776 0.006603378228927504 377.132 0.003071515114346443
1510000 254.356 0.006561819744926857 379.432 0.003059057484675115
1520000 256.224 0.00653016956070966 381.888 0.003037293722770416
1530000 258.084 0.006491417139334054 384.436 0.003015225338787537
1540000 259.796 0.006454162785597827 386.964 0.002990296250850382
1550000 261.356 0.006420609081670473 389.312 0.002976654866538302
1560000 262.932 0.006389040576184742 391.92 0.002951504275865004
1570000 264.504 0.006357276202051411 394.437 0.002929525246667618
1580000 266.192 0.006325616360780591 396.721 0.002904854514503643
1590000 267.776 0.006283715653657914 399.237 0.002884170576923988
1600000 269.361 0.006247957944443437 401.717 0.002869552371137218
1610000 270.941 0.006216079446596761 404.237 0.002854047695842637
1620000 272.533 0.006181633944959968 406.753 0.002838759371416562
1630000 274.101 0.006141420621603512 409.25 0.002828263939118353
1640000 275.653 0.006100403094838713 411.55 0.002825354401888591
1650000 277.237 0.006056463234515023 414.046 0.002821242891251732
1660000 279.1729999999999 0.006004538463422271 416.5940000000001 0.002810601803626887
1670000 280.873 0.005963757358052838 418.8820000000001 0.002800499856589901
1680000 282.389 0.005925407196920147 421.374 0.002784793480214954
1690000 283.977 0.005882612551326236 423.902 0.00277433015360109
1700000 285.546 0.005837756987673972 426.443 0.002756880210137134
1710000 287.114 0.005791194521601382 428.739 0.002743541958253602
1720000 288.89 0.005758043469361145 431.247 0.002732249896568791
1730000 290.79 0.005727077474224495 433.763 0.002717100535866535
1740000 292.726 0.005694244349491251 436.107 0.002701307657728262
1750000 294.562 0.005659296689080195 438.647 0.002688646150099945
1760000 296.358 0.005625372698248004 441.212 0.00267642630196593
1770000 298.046 0.005593991583944732 443.52 0.002665550396407393
1780000 299.642 0.005562241350903425 446.044 0.002651974140116271
1790000 301.199 0.005529041234813638 448.5720000000001 0.002638192089266655
1800000 302.775 0.005499756674200006 450.9080000000001 0.002622215649954068
1810000 304.331 0.005471827925865077 453.4400000000001 0.002602103061198819
1820000 305.915 0.005438094719461606 455.9240000000001 0.002587131187573408
1830000 307.5869999999999 0.005408815377930035 458.413 0.002578448137693962
1840000 309.167 0.00537640122632835 460.7090000000001 0.002561733611471389
1850000 310.967 0.005345235997441855 463.2330000000001 0.002545300790658393
1860000 312.8790000000001 0.005322607219014493 465.793 0.002530773742068745
1870000 314.731 0.005299245334512315 468.093 0.0025147479516579
1880000 316.52 0.005272874414458557 470.581 0.002498701109629449
1890000 318.128 0.005251866281768488 473.114 0.002484862805467093
1900000 319.708 0.00521516004563211 475.414 0.00247488209007309
1910000 321.568 0.00519083621434433 477.874 0.002462938886427762
1920000 323.44 0.00516659577348082 480.378 0.002451716530179839
1930000 325.14 0.005141467239916864 482.7260000000001 0.002440841373744436
1940000 327.06 0.005115016066437476 485.2100000000001 0.002431495606409114
1950000 328.8120000000001 0.005090150077019299 487.7180000000001 0.002422638395926999
1960000 330.488 0.005064882320374727 490.2190000000001 0.002412112996661978
1970000 332.409 0.005043413851107874 492.531 0.002398623300751709
1980000 334.069 0.005026534018156001 495.091 0.002384557633747435
1990000 335.841 0.005005476753957456 497.627 0.00236846962736066
2000000 337.421 0.004982915655154715 499.9109999999999 0.00235592877511142
2010000 338.985 0.004960297046855458 502.4069999999999 0.002343797423298824
2020000 340.653 0.004936961249569924 504.903 0.002332407339891535
2030000 342.2089999999999 0.004917347600513765 507.236 0.002322855901247633
2040000 343.7929999999999 0.004901936866839795 509.732 0.002313973473287752
2050000 345.357 0.004885765426493019 512.1999999999999 0.002305573972562269
2060000 346.949 0.004861637108891649 514.484 0.002298618684723251
2070000 348.67 0.004835861308054814 517.0000000000001 0.002293145858801747
2080000 350.218 0.004809299085639322 519.472 0.002287015192391601
2090000 351.7900000000001 0.004786201313720294 521.7929999999999 0.002279676501982768
2100000 353.398 0.004770943187612058 524.285 0.002272761831612248
2110000 354.978 0.004754495323742633 526.785 0.00226452027827776
2120000 356.578 0.004737466253998545 529.3130000000001 0.002253302938357477
2130000 358.302 0.004724150965988057 531.621 0.002240241965202008
2140000 359.958 0.004709230116314658 534.1009999999999 0.002230498239233289
2150000 361.914 0.004694093629417921 536.609 0.00222501818529613
2160000 363.846 0.004672789968476354 538.8819999999999 0.002221598892869406
2170000 365.723 0.004652214991191447 541.4019999999999 0.002212685259774655
2180000 367.4469999999999 0.004634392437552567 543.9060000000001 0.002204560525624036
2190000 369.235 0.004612343981428708 546.198 0.002197808704695039
2200000 371.0669999999999 0.004590636062459722 548.686 0.002189874208319869
2210000 372.6589999999999 0.004567724794872559 551.2059999999999 0.002181008322895464
2220000 374.5509999999999 0.004547087123022876 553.4989999999999 0.00217273707169717
2230000 376.143 0.004534563275081087 556.0309999999999 0.002163941749777969
2240000 378.027 0.004516459133664855 558.5269999999999 0.002158276079326608
2250000 379.8749999999999 0.004493741217185934 561.0310000000001 0.002147400113882719
2260000 381.748 0.004474179939926389 563.3470000000001 0.00213895710922743
2270000 383.464 0.004450913914539973 565.8589999999999 0.002128860154371789
2280000 385.644 0.00442490248608997 568.415 0.002116931668511797
2290000 387.224 0.004402848457391224 570.724 0.002108524984250227
2300000 388.812 0.004377137476695863 573.244 0.002101536353189151
2310000 390.648 0.004359178161849052 575.7959999999999 0.002093095857296667
2320000 392.4479999999999 0.00433790007980359 578.136 0.002083591594240154
2330000 394.0719999999999 0.004318037178524445 580.6360000000001 0.002071084791748833
2340000 395.684 0.00429550445413754 583.1800000000001 0.002060644977250878
2350000 397.2809999999999 0.004279418156676567 585.5210000000001 0.002051500004065657
2360000 398.989 0.004262382014850039 588.029 0.002043230353732366
2370000 400.925 0.004249675184451342 590.5410000000001 0.00203380680905175
2380000 402.8049999999999 0.00423879189285553 592.8570000000001 0.002024421954402032
2390000 404.665 0.004223059723096122 595.349 0.002018242269055464
2400000 406.633 0.004208675475795789 597.8330000000001 0.002011033303620402
2410000 408.341 0.004195275204850528 600.357 0.002001703508978261
2420000 409.909 0.004178946653993976 602.6859999999999 0.001993622970820997
2430000 411.461 0.004157328364846429 605.274 0.001983270770855834
2440000 413.018 0.004134119385212187 607.778 0.001974863407220598
2450000 414.598 0.004113641821806921 610.086 0.001968783998018353
2460000 416.158 0.004092992860801764 612.6220000000001 0.001961488596772339
2470000 417.738 0.004077870626448338 615.098 0.001953030326657437
2480000 419.302 0.004063382491009276 617.403 0.001946491139050873
2490000 421.082 0.004043002488755245 619.9350000000001 0.001935628282135422
2500000 422.902 0.004024310568315054 622.4790000000002 0.001929864192858121
2510000 424.538 0.004004840866499937 624.759 0.001922909855400574
2520000 426.086 0.003985016112051347 627.2549999999999 0.001920194350149192
2530000 427.65 0.003964295209260285 629.759 0.001912640490095887
2540000 429.187 0.003948457209955494 632.091 0.001904973072305022
2550000 430.759 0.003930538454248252 634.6000000000001 0.001896931297696335
2560000 432.339 0.003914550419792179 637.1080000000001 0.00189321971925
2570000 434.0189999999999 0.003904777145603529 639.6240000000001 0.00188734159288972
2580000 435.5869999999999 0.003892149709305851 641.9320000000002 0.001878173661081757
2590000 437.223 0.00388152934555526 644.4240000000001 0.001869019754893054
2600000 438.823 0.003866251854408809 646.9280000000002 0.001862751456961396
2610000 440.403 0.003852973435491362 649.2010000000001 0.001853762190206104
2620000 442.011 0.003840582576167967 651.7170000000001 0.001847809385544084
2630000 443.563 0.003824122598253704 654.2010000000001 0.001840258391355782
2640000 445.128 0.003806554144375547 656.4930000000002 0.001831855564931235
2650000 446.7640000000001 0.003789711070282244 659.013 0.00182382821144732
2660000 448.5560000000001 0.003775971450637589 661.485 0.001816332757596211
2670000 450.172 0.003765456503295004 663.793 0.001810986661440035
2680000 451.7520000000001 0.003752863680968564 666.2619999999999 0.001805927916537229
2690000 453.528 0.003742251329520275 668.7379999999999 0.001801176467601511
2700000 455.184 0.003733162947960091 671.2099999999999 0.001795533754136422
2710000 456.784 0.00372178110198077 673.4739999999999 0.0017903692262668
2720000 458.4 0.003706757971446177 675.95 0.001783957544018018
2730000 460.148 0.00369155779183774 678.4979999999999 0.001778175614139169
2740000 461.8530000000001 0.003676660946085398 680.7860000000001 0.001773116253108169
2750000 463.365 0.003663914872555352 683.2909999999999 0.001766806901972333
2760000 464.893 0.003651214384278016 685.771 0.001763078377135922
2770000 466.485 0.00364108943435655 688.063 0.001758793005125924
2780000 468.157 0.003636999405004655 690.611 0.001752817617715657
2790000 469.717 0.003633298309686803 693.099 0.001744832333667546
2800000 471.3049999999999 0.003627951488919102 695.4110000000001 0.001737910634009208
2810000 472.9329999999999 0.003622073941516636 697.9119999999999 0.001731177387009496
2820000 474.8969999999999 0.00361510264112121 700.3920000000001 0.001727945056450717
2830000 476.45 0.003608916141772668 702.676 0.001719299662680222
2840000 478.014 0.003604066202859004 705.1680000000001 0.001713584678889052
2850000 479.566 0.003593853835238965 707.6880000000001 0.001706179701792951
2860000 481.15 0.003578887270125744 710.236 0.001699352935005928
2870000 482.726 0.003569805182526225 712.5240000000001 0.001690186718277232
2880000 484.498 0.003560639457886365 714.9930000000001 0.001682226861821964
2890000 486.466 0.003551564554633735 717.465 0.001674484114075993
2900000 488.366 0.00354208979925014 719.7330000000001 0.001668327925624063
2910000 490.114 0.003529787089170726 722.253 0.001662952849689945
2920000 491.782 0.003517747461315084 724.701 0.001656315215616718
2930000 493.439 0.003508253995231512 727.021 0.001649064221517381
2940000 495.455 0.003496292118191704 729.55 0.001646874934854773
2950000 497.1589999999999 0.003483367397948055 732.314 0.001640328533287603
2960000 498.7549999999999 0.003467416185683304 734.6539999999999 0.001632403855444077
2970000 500.3589999999999 0.003455379674832813 737.198 0.001625577635236008
2980000 502.0549999999999 0.003444545901496748 739.7139999999999 0.001621109173062187
2990000 503.6549999999999 0.003432862304201398 742.026 0.001616142314585627
3000000 505.3029999999999 0.003420712101516414 744.5099999999999 0.001608892962442234
3010000 506.879 0.003409442361408537 746.9989999999998 0.001602728984445409
3020000 508.472 0.003397122456131938 749.4949999999999 0.001599025520494241
3030000 510.052 0.003382935853603094 751.8109999999999 0.00159224018946154
3040000 511.64 0.003372801543641912 754.3309999999999 0.001587069283693053
3050000 513.208 0.003364427335623197 756.8629999999999 0.001582872295817619
3060000 514.932 0.003353226693848276 759.151 0.001575495882768961
3070000 516.496 0.003341412525335549 761.668 0.001566722293894323
3080000 518.072 0.003328936089567401 764.2119999999999 0.001559694783901036
3090000 519.972 0.003322116987510547 766.5119999999999 0.001555242960144342
3100000 521.6160000000001 0.003311387899825464 769.02 0.001551569919444909
3110000 523.172 0.003298157989794936 771.54 0.001547144228078282
3120000 524.753 0.003284212266842594 773.856 0.00154151909165028
3130000 526.4490000000001 0.003268775184821853 776.356 0.001537425646722604
3140000 528.1609999999999 0.003255290315841476 778.857 0.001532520212326452
3150000 529.9449999999999 0.003245569938948379 781.3689999999999 0.001528303613843286
3160000 531.769 0.003236886444872295 783.665 0.001523954333999562
3170000 533.337 0.003223875772105983 786.169 0.001521135504843195
3180000 534.8850000000001 0.003212004593127866 788.677 0.001515949283455824
3190000 536.4490000000001 0.003200781270282346 790.953 0.001511428576943995
3200000 537.9890000000001 0.003190290410143136 793.438 0.001505788995003259
3210000 539.5609999999999 0.00317962858121767 795.9299999999999 0.001501786151860747
3220000 541.7020000000001 0.003168595436439282 798.1859999999999 0.001495508808619142
3230000 543.4019999999999 0.003157474116896084 800.726 0.001492190574242177
3240000 545.054 0.003142724390477802 803.25 0.001487028091201288
3250000 546.6339999999999 0.003131510656508171 805.4619999999999 0.001483320681124266
3260000 548.21 0.003124768421911621 807.846 0.001480289818453835
3270000 549.774 0.003117772790270131 811.163 0.001475211605613845
3280000 551.322 0.003106145356835491 813.419 0.001472508839126929
3290000 552.8819999999999 0.003095365867355707 815.915 0.00147008126707494
3300000 554.45 0.003083005179985319 818.371 0.001465512162083556
3310000 556.11 0.003072710153209875 820.9109999999999 0.001460866078785959
3320000 557.651 0.003062584656190513 823.2470000000001 0.001456873855504684
3330000 559.2070000000001 0.003052252161528262 825.772 0.001452862510501524
3340000 560.739 0.003041371978536752 828.2600000000001 0.001449061161940213
3350000 562.2950000000001 0.003031969877648712 830.5760000000001 0.001446568445602566
3360000 563.819 0.003023261318937048 833.1320000000001 0.001447145225666235
3370000 565.3950000000001 0.003013798592635911 835.636 0.001444665965167099
3380000 567.0029999999999 0.003007605832171465 837.976 0.001440903312834086
3390000 568.7270000000001 0.00299911880218732 840.508 0.001439482578946533
3400000 570.2909999999999 0.002989672140206514 842.9930000000001 0.001435862367569978
3410000 571.871 0.002981203614030044 845.253 0.00143481940153539
3420000 573.4560000000001 0.002971736312585056 847.705 0.001430522816987167
3430000 575.0120000000001 0.002962978729252706 850.1850000000001 0.001426037425124976
3440000 576.6040000000002 0.002956151922015599 852.4930000000001 0.001422025002014978
3450000 578.22 0.0029505179376097 854.9770000000001 0.001417358901529804
3460000 579.8120000000001 0.002946040799690093 857.522 0.001413678075601954
3470000 581.5080000000002 0.002939372419925327 860.0140000000001 0.001409670925791089
3480000 583.0760000000001 0.002933461885869377 862.3100000000001 0.001403968489266078
3490000 584.6720000000001 0.00292485063797511 864.814 0.00139843932436344
3500000 586.2520000000001 0.00291601917645623 867.3380000000001 0.001396074226136033
3510000 587.8960000000002 0.002904828997517002 869.678 0.001392202253730756
3520000 589.4970000000001 0.002894808663652109 872.2380000000001 0.001392013112297298
3530000 591.081 0.002886949387729015 874.751 0.001389599506905396
3540000 592.7370000000001 0.002878870682761123 877.059 0.00138636107241104
3550000 594.4450000000001 0.002872755638384611 879.5870000000001 0.001382042427234739
3560000 596.0050000000001 0.002866374224431657 882.087 0.001377142162772954
3570000 597.5410000000001 0.002858057717695742 884.391 0.001373279947697129
3580000 599.0930000000001 0.002852528440531929 886.8950000000001 0.001370238875130558
3590000 600.649 0.002850102980773872 889.428 0.001368335024642847
3600000 602.2690000000001 0.002844574847953359 891.7440000000001 0.001365491012000691
3610000 603.917 0.002837527307211971 894.244 0.001361704903233424
3620000 605.5340000000001 0.002829531547858892 896.7520000000002 0.001356344650746595
3630000 607.154 0.002820322930325561 899.2760000000002 0.00135266564726259
3640000 608.8340000000001 0.002809934278781206 901.5400000000001 0.001347056727426502
3650000 610.3900000000001 0.002802805203639324 904.0480000000002 0.001342753549996734
3660000 611.9300000000001 0.002798158992383397 906.533 0.001339817584522462
3670000 613.4900000000001 0.002790593797630954 908.8290000000001 0.001336208657700756
3680000 615.0380000000001 0.002781891231465093 911.2850000000001 0.001334129892321841
3690000 616.7140000000001 0.002774830843323827 913.7450000000001 0.00132855953680624
3700000 618.446 0.002765737820733607 916.0490000000001 0.001325311952103827
3710000 620.022 0.002755515758173796 918.5530000000001 0.001322173382195985
3720000 621.7550000000001 0.002746933891027959 921.0580000000001 0.001318797303140075
3730000 623.323 0.002737530343670953 923.378 0.001316052736612779
3740000 624.875 0.002731161230604166 925.89 0.001312398084180314
3750000 626.519 0.002726556370419588 928.398 0.001308230890282226
3760000 628.0950000000001 0.002724471986677956 930.734 0.00130554619696205
3770000 629.659 0.002719297717253604 933.246 0.001301449623203834
3780000 631.2310000000001 0.002712552931146131 935.7620000000001 0.001298610429406204
3790000 632.779 0.002706301291739286 938.271 0.001296739677287168
3800000 634.351 0.002700373605134436 940.6469999999999 0.001294627546580605
3810000 636.0270000000002 0.002695301733331283 943.1469999999999 0.001291020850225319
3820000 637.8080000000001 0.002689634151136266 945.6709999999999 0.00128742765714455
3830000 639.5760000000001 0.002682668796311097 947.947 0.001284296786570728
3840000 641.2160000000002 0.00267497369155989 950.467 0.001280943613172806
3850000 642.9320000000001 0.002667362937514818 953.02 0.001278127329973393
3860000 644.4840000000003 0.002659222526795936 955.3400000000001 0.001276385484237131
3870000 646.0680000000001 0.002651994784808649 957.876 0.001275111117596608
3880000 647.8840000000001 0.002643833241215777 960.3600000000001 0.001272174589007076
3890000 649.5840000000002 0.002634346891884615 962.7600000000001 0.001269047608812886
3900000 651.1920000000001 0.002624723363503893 965.2520000000001 0.001265452966240267
3910000 652.8010000000002 0.002618118534218392 967.8040000000001 0.001263099925120334
3920000 654.5650000000002 0.002612517656232315 970.1370000000001 0.001259336351128627
3930000 656.169 0.002607914957939846 972.9570000000001 0.001255809507679088
3940000 658.0210000000002 0.002603299237319277 975.481 0.001252536982934702
3950000 659.5930000000002 0.002596009881589749 978.009 0.001249335862292555
3960000 661.4209999999999 0.002588857337524221 980.345 0.001245746115433689
3970000 663.121 0.002582586464009113 982.8610000000001 0.001243620900217483
3980000 664.921 0.002578604522044614 985.386 0.001241195196711661
3990000 666.8290000000001 0.002574852727100206 987.7019999999999 0.001239823866876294
4000000 668.4459999999999 0.002571800736706928 990.242 0.001239247102339016
4010000 670.006 0.002567343165049654 992.7699999999999 0.001236835728204703
4020000 671.5459999999999 0.002563895826100678 995.082 0.001233502258552263
4030000 673.1260000000001 0.002560094640152273 997.602 0.001229553823304846
4040000 674.686 0.002553264057102246 1000.098 0.001225116006676845
4050000 676.386 0.002547988602852554 1002.399 0.001221164782584731
4060000 678.1660000000001 0.002541984801755393 1004.875 0.001216318373881732


==> figs/webkb-washington-r5-c6-speedup.dat <==
Samples Time KLD Time KLD
10000 6.032000000000001 0.2679714407210346 6.956 0.2272771853656786
20000 7.476000000000001 0.22241243766417 9.385000000000002 0.1652442449933469
30000 8.960000000000001 0.1891759289979375 12.045 0.1280582003814272
40000 10.688 0.1620776487718769 14.721 0.1022110020734327
50000 12.505 0.1411581068791139 17.469 0.08541780464656448
60000 14.217 0.1246480943146744 20.197 0.07201965233747702
70000 15.977 0.1111328277371412 22.889 0.06153579289951091
80000 17.921 0.1004252229973972 25.51 0.05391578869184056
90000 19.637 0.09167854911774428 28.238 0.04831890269482823
100000 21.345 0.08415752777276522 30.946 0.04384428754223822
110000 23.19700000000001 0.07733565296831889 34.138 0.04027952556659375
120000 24.76100000000001 0.07153673994741724 36.938 0.03681374123893742
130000 26.377 0.06655970449515849 39.53400000000001 0.03382141841300036
140000 27.929 0.06249149661352661 42.267 0.03123623711317864
150000 29.49 0.05879317949191328 44.619 0.02899600583509927
160000 31.118 0.05536967015638414 47.171 0.02707423615324723
170000 32.782 0.05236699983455349 49.739 0.02559170455453592
180000 34.522 0.04956622488415716 52.431 0.02428702374006541
190000 36.394 0.0472947513410454 54.93899999999999 0.02328502077528187
200000 37.954 0.04510837461957731 57.552 0.0222788968697945
210000 39.502 0.04307357621346752 60.12 0.02125212898115737
220000 41.07 0.04131474857390547 62.44 0.02020766928264399
230000 42.666 0.03969703091281884 64.968 0.01943014900639375
240000 44.243 0.0381667335203345 67.464 0.01862871994909762
250000 45.81100000000001 0.03689280608559404 70.06399999999999 0.01788455161976151
260000 47.379 0.03561835212449763 72.36399999999999 0.01722432747046769
270000 49.131 0.03447627910095963 74.88900000000001 0.01640162233121312
280000 50.68299999999999 0.03336818473278969 77.389 0.01567411221106882
290000 53.031 0.03239317393485467 79.70100000000001 0.01509224016335368
300000 54.599 0.03126455777872667 82.16900000000003 0.01458068111611574
310000 56.183 0.03021310808752147 84.685 0.01405504834316511
320000 57.819 0.02916054164694181 86.985 0.01365576821917174
330000 59.443 0.02822522941483262 89.48599999999999 0.0132840238377646
340000 61.076 0.02739186050512498 92.042 0.01292467204373696
350000 62.816 0.02664075808978509 94.602 0.01255485320550913
360000 64.364 0.02592231619650408 96.93399999999998 0.01221865236897545
370000 65.93600000000001 0.02522732098786643 99.46199999999999 0.01196215113166172
380000 67.496 0.02465277779752264 102.002 0.0116668642437927
390000 69.068 0.02406470917702496 104.298 0.01140672513427629
400000 70.68799999999999 0.02349370782509971 106.831 0.01112883511209184
410000 72.44799999999999 0.02291076040210048 109.287 0.01081059132394025
420000 74.14 0.02230634029961495 111.547 0.01059295625148815
430000 75.74000000000001 0.0217722065010266 114.003 0.01036435295115489
440000 77.46900000000001 0.02126477698512009 116.491 0.01012601477732886
450000 79.02500000000001 0.02072925167358628 118.799 0.00992004239438009
460000 80.60100000000001 0.02026183236802915 121.296 0.009761003372538732
470000 82.16100000000002 0.0198280492775792 123.836 0.009544564403189241
480000 83.76100000000001 0.01938335102048391 126.392 0.00932233674840916
490000 85.47300000000001 0.01902782948996712 128.676 0.009129693269657709
500000 87.07299999999999 0.0186184432261153 131.148 0.008933314958278361
510000 88.67700000000001 0.01826453299867816 133.688 0.008728707606278955
520000 90.37700000000001 0.01798946053511412 135.988 0.008534873148129327
530000 91.961 0.01771019251183834 138.497 0.008367491547108011
540000 93.55000000000001 0.0174432594616682 141.005 0.008237159083338427
550000 95.122 0.01712076466270746 143.305 0.008071366729778083
560000 96.68999999999998 0.01681234011702399 145.857 0.007905213257308964
570000 98.27399999999999 0.01651119378303225 148.377 0.007753026905734624
580000 99.854 0.01626638426108536 150.705 0.007621468724139232
590000 101.462 0.01602673019123861 153.23 0.007497624784592031
600000 103.158 0.01579514756652152 155.778 0.007371952285751581
610000 104.91 0.01557009245060688 158.058 0.007261752988625153
620000 106.766 0.01533542597157937 160.5820000000001 0.007148557622370962
630000 108.379 0.01508119213133379 163.062 0.00703590936352907
640000 109.923 0.01485772330349787 165.562 0.006919111419928393
650000 111.491 0.0146490936060312 167.846 0.006831965655111515
660000 113.063 0.01442135348407532 170.335 0.006738195228802444
670000 114.951 0.01423553831649067 172.839 0.006660986331631143
680000 116.731 0.01403481746422596 175.115 0.006587262499894581
690000 118.479 0.01385405376075042 177.639 0.006515976873812764
700000 120.143 0.0136834078762596 180.171 0.00641764499496501
710000 121.731 0.01347622791905299 182.435 0.006338750058618645
720000 123.551 0.01328542219643521 184.932 0.006273910012141309
730000 125.352 0.01313089185579874 187.432 0.006193192204723703
740000 126.96 0.01300139966899173 189.784 0.006111110467663174
750000 128.58 0.01283484075420385 192.272 0.006027929246401782
760000 130.28 0.01265861015540382 194.82 0.005925926446516557
770000 131.872 0.01246844224702809 197.348 0.005857367278373577
780000 133.46 0.01227795364308306 199.644 0.005780507192892437
790000 135.084 0.01208614278322337 202.161 0.005724059356573953
800000 136.664 0.01190250215879636 204.649 0.005647726550556075
810000 138.34 0.01175225732484911 206.945 0.005567157776633734
820000 139.956 0.01159766041641167 209.429 0.005503184036491768
830000 141.589 0.01143688807628488 212.681 0.005455341664775527
840000 143.337 0.01129672175784856 214.961 0.005403841557822566
850000 144.905 0.01115894906211466 217.69 0.005342954068259249
860000 146.489 0.0110579711281567 220.198 0.00528368680234649
870000 148.101 0.01095173610806686 222.534 0.005225462864872027
880000 149.901 0.01082317807247077 225.034 0.005173729383258585
890000 151.793 0.01069169896643724 227.546 0.005125718922651003
900000 153.849 0.01058427647874647 229.818 0.005073446112210204
910000 155.653 0.01047888247159743 232.37 0.005007180048158134
920000 157.674 0.01036968374836301 234.883 0.004947449206813869
930000 159.462 0.01025501239221278 237.391 0.004885910722830501
940000 161.01 0.01014071022305535 239.6950000000001 0.004846014014832844
950000 162.6260000000001 0.0100232258659454 242.187 0.004813152198393534
960000 164.186 0.009907129932073808 244.687 0.004769008481304284
970000 165.734 0.009805079522429946 246.951 0.004722426005753271
980000 167.274 0.009691649860591853 249.452 0.004675320636175749
990000 168.866 0.009590574712905534 251.956 0.004636151496161697
1000000 170.57 0.009495758308792004 254.264 0.004586720403428138
1010000 172.155 0.009404789066478484 256.768 0.00453330599180454
1020000 173.731 0.009327261534452886 259.356 0.004477018740265485
1030000 175.315 0.009249175458675872 261.664 0.004442167913147011
1040000 176.915 0.009157807519976866 264.168 0.004393888431489036
1050000 178.523 0.009056626598443784 266.653 0.004339403672461688
1060000 180.179 0.008978339081224411 269.185 0.004288523285770051
1070000 181.943 0.008892636208082992 271.645 0.004246271352848549
1080000 183.727 0.008822988886638553 274.133 0.004212593685367682
1090000 185.647 0.008749618360803931 276.6129999999999 0.004186242265156051
1100000 187.215 0.008682396112469376 278.929 0.00415764572479929
1110000 189.028 0.008613085981215162 281.422 0.004132496753758787
1120000 190.808 0.008544555805248535 283.9300000000001 0.004103684977004024
1130000 192.464 0.008474894290673062 286.246 0.004063387450834476
1140000 194.196 0.008419004668185934 288.75 0.004022703877894934
1150000 195.828 0.008371364819903832 291.23 0.003979820080615332
1160000 197.404 0.008313983782379842 293.526 0.003942108468009747
1170000 199.144 0.008254322535718624 296.022 0.003905968649905306
1180000 200.748 0.008186358713294655 298.563 0.00387276234094183
1190000 202.376 0.008126807135175763 300.8750000000001 0.003839683076503784
1200000 203.936 0.008087190508623006 303.371 0.003813221551407744
1210000 205.497 0.008040967948030742 305.883 0.003791563365276292
1220000 207.073 0.00797414383812322 308.159 0.003766728990741001
1230000 208.657 0.007915569251899839 310.643 0.003751048635335879
1240000 210.397 0.007873748579856279 313.1480000000001 0.003726719343569284
1250000 212.097 0.007831394119226079 315.66 0.003694693031628774
1260000 213.661 0.007781986819907656 317.9920000000001 0.003669003813219618
1270000 215.253 0.00772326497845108 320.528 0.003646185396970845
1280000 216.8330000000001 0.007662819001277825 323.0160000000001 0.003616698126004857
1290000 218.397 0.007604389830220329 325.3200000000001 0.003583941930321679
1300000 219.973 0.007550146114159992 327.8480000000001 0.003557042969567218
1310000 221.594 0.007502780285423952 330.421 0.003524453280389246
1320000 223.198 0.007447516491857791 332.733 0.003497971970633345
1330000 224.878 0.007388070279861027 335.209 0.003479810755249885
1340000 226.662 0.007334027646669495 337.713 0.003449171998178379
1350000 228.3700000000001 0.007274385550431228 339.989 0.003423425958099733
1360000 230.1780000000001 0.007223920880693041 342.525 0.003397758834679976
1370000 231.786 0.007170887492136442 345.09 0.00337201122125595
1380000 233.354 0.007122163946027264 347.626 0.00334825229678248
1390000 235.022 0.00707807620489265 349.9940000000001 0.003329498178670511
1400000 236.791 0.007032756380185346 352.518 0.003304083656846958
1410000 238.487 0.006994074429513889 355.058 0.00328094015589586
1420000 240.035 0.00695172212999351 357.406 0.00325518744261683
1430000 241.599 0.006907111978310262 359.9300000000001 0.003230310769286747
1440000 243.135 0.00686673685739352 362.463 0.003202210620054628
1450000 244.727 0.006820766440744016 364.751 0.003176444128541391
1460000 246.371 0.006770230782528741 367.223 0.003157748485907503
1470000 247.955 0.006727812292938539 369.699 0.003142615600993107
1480000 249.519 0.006684212713875867 372.139 0.003117533767198033
1490000 251.091 0.006639326310733973 374.631 0.003095030267472075
1500000 252.776 0.006603378228927504 377.132 0.003071515114346443
1510000 254.356 0.006561819744926857 379.432 0.003059057484675115
1520000 256.224 0.00653016956070966 381.888 0.003037293722770416
1530000 258.084 0.006491417139334054 384.436 0.003015225338787537
1540000 259.796 0.006454162785597827 386.964 0.002990296250850382
1550000 261.356 0.006420609081670473 389.312 0.002976654866538302
1560000 262.932 0.006389040576184742 391.92 0.002951504275865004
1570000 264.504 0.006357276202051411 394.437 0.002929525246667618
1580000 266.192 0.006325616360780591 396.721 0.002904854514503643
1590000 267.776 0.006283715653657914 399.237 0.002884170576923988
1600000 269.361 0.006247957944443437 401.717 0.002869552371137218
1610000 270.941 0.006216079446596761 404.237 0.002854047695842637
1620000 272.533 0.006181633944959968 406.753 0.002838759371416562
1630000 274.101 0.006141420621603512 409.25 0.002828263939118353
1640000 275.653 0.006100403094838713 411.55 0.002825354401888591
1650000 277.237 0.006056463234515023 414.046 0.002821242891251732
1660000 279.1729999999999 0.006004538463422271 416.5940000000001 0.002810601803626887
1670000 280.873 0.005963757358052838 418.8820000000001 0.002800499856589901
1680000 282.389 0.005925407196920147 421.374 0.002784793480214954
1690000 283.977 0.005882612551326236 423.902 0.00277433015360109
1700000 285.546 0.005837756987673972 426.443 0.002756880210137134
1710000 287.114 0.005791194521601382 428.739 0.002743541958253602
1720000 288.89 0.005758043469361145 431.247 0.002732249896568791
1730000 290.79 0.005727077474224495 433.763 0.002717100535866535
1740000 292.726 0.005694244349491251 436.107 0.002701307657728262
1750000 294.562 0.005659296689080195 438.647 0.002688646150099945
1760000 296.358 0.005625372698248004 441.212 0.00267642630196593
1770000 298.046 0.005593991583944732 443.52 0.002665550396407393
1780000 299.642 0.005562241350903425 446.044 0.002651974140116271
1790000 301.199 0.005529041234813638 448.5720000000001 0.002638192089266655
1800000 302.775 0.005499756674200006 450.9080000000001 0.002622215649954068
1810000 304.331 0.005471827925865077 453.4400000000001 0.002602103061198819
1820000 305.915 0.005438094719461606 455.9240000000001 0.002587131187573408
1830000 307.5869999999999 0.005408815377930035 458.413 0.002578448137693962
1840000 309.167 0.00537640122632835 460.7090000000001 0.002561733611471389
1850000 310.967 0.005345235997441855 463.2330000000001 0.002545300790658393
1860000 312.8790000000001 0.005322607219014493 465.793 0.002530773742068745
1870000 314.731 0.005299245334512315 468.093 0.0025147479516579
1880000 316.52 0.005272874414458557 470.581 0.002498701109629449
1890000 318.128 0.005251866281768488 473.114 0.002484862805467093
1900000 319.708 0.00521516004563211 475.414 0.00247488209007309
1910000 321.568 0.00519083621434433 477.874 0.002462938886427762
1920000 323.44 0.00516659577348082 480.378 0.002451716530179839
1930000 325.14 0.005141467239916864 482.7260000000001 0.002440841373744436
1940000 327.06 0.005115016066437476 485.2100000000001 0.002431495606409114
1950000 328.8120000000001 0.005090150077019299 487.7180000000001 0.002422638395926999
1960000 330.488 0.005064882320374727 490.2190000000001 0.002412112996661978
1970000 332.409 0.005043413851107874 492.531 0.002398623300751709
1980000 334.069 0.005026534018156001 495.091 0.002384557633747435
1990000 335.841 0.005005476753957456 497.627 0.00236846962736066
2000000 337.421 0.004982915655154715 499.9109999999999 0.00235592877511142
2010000 338.985 0.004960297046855458 502.4069999999999 0.002343797423298824
2020000 340.653 0.004936961249569924 504.903 0.002332407339891535
2030000 342.2089999999999 0.004917347600513765 507.236 0.002322855901247633
2040000 343.7929999999999 0.004901936866839795 509.732 0.002313973473287752
2050000 345.357 0.004885765426493019 512.1999999999999 0.002305573972562269
2060000 346.949 0.004861637108891649 514.484 0.002298618684723251
2070000 348.67 0.004835861308054814 517.0000000000001 0.002293145858801747
2080000 350.218 0.004809299085639322 519.472 0.002287015192391601
2090000 351.7900000000001 0.004786201313720294 521.7929999999999 0.002279676501982768
2100000 353.398 0.004770943187612058 524.285 0.002272761831612248
2110000 354.978 0.004754495323742633 526.785 0.00226452027827776
2120000 356.578 0.004737466253998545 529.3130000000001 0.002253302938357477
2130000 358.302 0.004724150965988057 531.621 0.002240241965202008
2140000 359.958 0.004709230116314658 534.1009999999999 0.002230498239233289
2150000 361.914 0.004694093629417921 536.609 0.00222501818529613
2160000 363.846 0.004672789968476354 538.8819999999999 0.002221598892869406
2170000 365.723 0.004652214991191447 541.4019999999999 0.002212685259774655
2180000 367.4469999999999 0.004634392437552567 543.9060000000001 0.002204560525624036
2190000 369.235 0.004612343981428708 546.198 0.002197808704695039
2200000 371.0669999999999 0.004590636062459722 548.686 0.002189874208319869
2210000 372.6589999999999 0.004567724794872559 551.2059999999999 0.002181008322895464
2220000 374.5509999999999 0.004547087123022876 553.4989999999999 0.00217273707169717
2230000 376.143 0.004534563275081087 556.0309999999999 0.002163941749777969
2240000 378.027 0.004516459133664855 558.5269999999999 0.002158276079326608
2250000 379.8749999999999 0.004493741217185934 561.0310000000001 0.002147400113882719
2260000 381.748 0.004474179939926389 563.3470000000001 0.00213895710922743
2270000 383.464 0.004450913914539973 565.8589999999999 0.002128860154371789
2280000 385.644 0.00442490248608997 568.415 0.002116931668511797
2290000 387.224 0.004402848457391224 570.724 0.002108524984250227
2300000 388.812 0.004377137476695863 573.244 0.002101536353189151
2310000 390.648 0.004359178161849052 575.7959999999999 0.002093095857296667
2320000 392.4479999999999 0.00433790007980359 578.136 0.002083591594240154
2330000 394.0719999999999 0.004318037178524445 580.6360000000001 0.002071084791748833
2340000 395.684 0.00429550445413754 583.1800000000001 0.002060644977250878
2350000 397.2809999999999 0.004279418156676567 585.5210000000001 0.002051500004065657
2360000 398.989 0.004262382014850039 588.029 0.002043230353732366
2370000 400.925 0.004249675184451342 590.5410000000001 0.00203380680905175
2380000 402.8049999999999 0.00423879189285553 592.8570000000001 0.002024421954402032
2390000 404.665 0.004223059723096122 595.349 0.002018242269055464
2400000 406.633 0.004208675475795789 597.8330000000001 0.002011033303620402
2410000 408.341 0.004195275204850528 600.357 0.002001703508978261
2420000 409.909 0.004178946653993976 602.6859999999999 0.001993622970820997
2430000 411.461 0.004157328364846429 605.274 0.001983270770855834
2440000 413.018 0.004134119385212187 607.778 0.001974863407220598
2450000 414.598 0.004113641821806921 610.086 0.001968783998018353
2460000 416.158 0.004092992860801764 612.6220000000001 0.001961488596772339
2470000 417.738 0.004077870626448338 615.098 0.001953030326657437
2480000 419.302 0.004063382491009276 617.403 0.001946491139050873
2490000 421.082 0.004043002488755245 619.9350000000001 0.001935628282135422
2500000 422.902 0.004024310568315054 622.4790000000002 0.001929864192858121
2510000 424.538 0.004004840866499937 624.759 0.001922909855400574
2520000 426.086 0.003985016112051347 627.2549999999999 0.001920194350149192
2530000 427.65 0.003964295209260285 629.759 0.001912640490095887
2540000 429.187 0.003948457209955494 632.091 0.001904973072305022
2550000 430.759 0.003930538454248252 634.6000000000001 0.001896931297696335
2560000 432.339 0.003914550419792179 637.1080000000001 0.00189321971925
2570000 434.0189999999999 0.003904777145603529 639.6240000000001 0.00188734159288972
2580000 435.5869999999999 0.003892149709305851 641.9320000000002 0.001878173661081757
2590000 437.223 0.00388152934555526 644.4240000000001 0.001869019754893054
2600000 438.823 0.003866251854408809 646.9280000000002 0.001862751456961396
2610000 440.403 0.003852973435491362 649.2010000000001 0.001853762190206104
2620000 442.011 0.003840582576167967 651.7170000000001 0.001847809385544084
2630000 443.563 0.003824122598253704 654.2010000000001 0.001840258391355782
2640000 445.128 0.003806554144375547 656.4930000000002 0.001831855564931235
2650000 446.7640000000001 0.003789711070282244 659.013 0.00182382821144732
2660000 448.5560000000001 0.003775971450637589 661.485 0.001816332757596211
2670000 450.172 0.003765456503295004 663.793 0.001810986661440035
2680000 451.7520000000001 0.003752863680968564 666.2619999999999 0.001805927916537229
2690000 453.528 0.003742251329520275 668.7379999999999 0.001801176467601511
2700000 455.184 0.003733162947960091 671.2099999999999 0.001795533754136422
2710000 456.784 0.00372178110198077 673.4739999999999 0.0017903692262668
2720000 458.4 0.003706757971446177 675.95 0.001783957544018018
2730000 460.148 0.00369155779183774 678.4979999999999 0.001778175614139169
2740000 461.8530000000001 0.003676660946085398 680.7860000000001 0.001773116253108169
2750000 463.365 0.003663914872555352 683.2909999999999 0.001766806901972333
2760000 464.893 0.003651214384278016 685.771 0.001763078377135922
2770000 466.485 0.00364108943435655 688.063 0.001758793005125924
2780000 468.157 0.003636999405004655 690.611 0.001752817617715657
2790000 469.717 0.003633298309686803 693.099 0.001744832333667546
2800000 471.3049999999999 0.003627951488919102 695.4110000000001 0.001737910634009208
2810000 472.9329999999999 0.003622073941516636 697.9119999999999 0.001731177387009496
2820000 474.8969999999999 0.00361510264112121 700.3920000000001 0.001727945056450717
2830000 476.45 0.003608916141772668 702.676 0.001719299662680222
2840000 478.014 0.003604066202859004 705.1680000000001 0.001713584678889052
2850000 479.566 0.003593853835238965 707.6880000000001 0.001706179701792951
2860000 481.15 0.003578887270125744 710.236 0.001699352935005928
2870000 482.726 0.003569805182526225 712.5240000000001 0.001690186718277232
2880000 484.498 0.003560639457886365 714.9930000000001 0.001682226861821964
2890000 486.466 0.003551564554633735 717.465 0.001674484114075993
2900000 488.366 0.00354208979925014 719.7330000000001 0.001668327925624063
2910000 490.114 0.003529787089170726 722.253 0.001662952849689945
2920000 491.782 0.003517747461315084 724.701 0.001656315215616718
2930000 493.439 0.003508253995231512 727.021 0.001649064221517381
2940000 495.455 0.003496292118191704 729.55 0.001646874934854773
2950000 497.1589999999999 0.003483367397948055 732.314 0.001640328533287603
2960000 498.7549999999999 0.003467416185683304 734.6539999999999 0.001632403855444077
2970000 500.3589999999999 0.003455379674832813 737.198 0.001625577635236008
2980000 502.0549999999999 0.003444545901496748 739.7139999999999 0.001621109173062187
2990000 503.6549999999999 0.003432862304201398 742.026 0.001616142314585627
3000000 505.3029999999999 0.003420712101516414 744.5099999999999 0.001608892962442234
3010000 506.879 0.003409442361408537 746.9989999999998 0.001602728984445409
3020000 508.472 0.003397122456131938 749.4949999999999 0.001599025520494241
3030000 510.052 0.003382935853603094 751.8109999999999 0.00159224018946154
3040000 511.64 0.003372801543641912 754.3309999999999 0.001587069283693053
3050000 513.208 0.003364427335623197 756.8629999999999 0.001582872295817619
3060000 514.932 0.003353226693848276 759.151 0.001575495882768961
3070000 516.496 0.003341412525335549 761.668 0.001566722293894323
3080000 518.072 0.003328936089567401 764.2119999999999 0.001559694783901036
3090000 519.972 0.003322116987510547 766.5119999999999 0.001555242960144342
3100000 521.6160000000001 0.003311387899825464 769.02 0.001551569919444909
3110000 523.172 0.003298157989794936 771.54 0.001547144228078282
3120000 524.753 0.003284212266842594 773.856 0.00154151909165028
3130000 526.4490000000001 0.003268775184821853 776.356 0.001537425646722604
3140000 528.1609999999999 0.003255290315841476 778.857 0.001532520212326452
3150000 529.9449999999999 0.003245569938948379 781.3689999999999 0.001528303613843286
3160000 531.769 0.003236886444872295 783.665 0.001523954333999562
3170000 533.337 0.003223875772105983 786.169 0.001521135504843195
3180000 534.8850000000001 0.003212004593127866 788.677 0.001515949283455824
3190000 536.4490000000001 0.003200781270282346 790.953 0.001511428576943995
3200000 537.9890000000001 0.003190290410143136 793.438 0.001505788995003259
3210000 539.5609999999999 0.00317962858121767 795.9299999999999 0.001501786151860747
3220000 541.7020000000001 0.003168595436439282 798.1859999999999 0.001495508808619142
3230000 543.4019999999999 0.003157474116896084 800.726 0.001492190574242177
3240000 545.054 0.003142724390477802 803.25 0.001487028091201288
3250000 546.6339999999999 0.003131510656508171 805.4619999999999 0.001483320681124266
3260000 548.21 0.003124768421911621 807.846 0.001480289818453835
3270000 549.774 0.003117772790270131 811.163 0.001475211605613845
3280000 551.322 0.003106145356835491 813.419 0.001472508839126929
3290000 552.8819999999999 0.003095365867355707 815.915 0.00147008126707494
3300000 554.45 0.003083005179985319 818.371 0.001465512162083556
3310000 556.11 0.003072710153209875 820.9109999999999 0.001460866078785959
3320000 557.651 0.003062584656190513 823.2470000000001 0.001456873855504684
3330000 559.2070000000001 0.003052252161528262 825.772 0.001452862510501524
3340000 560.739 0.003041371978536752 828.2600000000001 0.001449061161940213
3350000 562.2950000000001 0.003031969877648712 830.5760000000001 0.001446568445602566
3360000 563.819 0.003023261318937048 833.1320000000001 0.001447145225666235
3370000 565.3950000000001 0.003013798592635911 835.636 0.001444665965167099
3380000 567.0029999999999 0.003007605832171465 837.976 0.001440903312834086
3390000 568.7270000000001 0.00299911880218732 840.508 0.001439482578946533
3400000 570.2909999999999 0.002989672140206514 842.9930000000001 0.001435862367569978
3410000 571.871 0.002981203614030044 845.253 0.00143481940153539
3420000 573.4560000000001 0.002971736312585056 847.705 0.001430522816987167
3430000 575.0120000000001 0.002962978729252706 850.1850000000001 0.001426037425124976
3440000 576.6040000000002 0.002956151922015599 852.4930000000001 0.001422025002014978
3450000 578.22 0.0029505179376097 854.9770000000001 0.001417358901529804
3460000 579.8120000000001 0.002946040799690093 857.522 0.001413678075601954
3470000 581.5080000000002 0.002939372419925327 860.0140000000001 0.001409670925791089
3480000 583.0760000000001 0.002933461885869377 862.3100000000001 0.001403968489266078
3490000 584.6720000000001 0.00292485063797511 864.814 0.00139843932436344
3500000 586.2520000000001 0.00291601917645623 867.3380000000001 0.001396074226136033
3510000 587.8960000000002 0.002904828997517002 869.678 0.001392202253730756
3520000 589.4970000000001 0.002894808663652109 872.2380000000001 0.001392013112297298
3530000 591.081 0.002886949387729015 874.751 0.001389599506905396
3540000 592.7370000000001 0.002878870682761123 877.059 0.00138636107241104
3550000 594.4450000000001 0.002872755638384611 879.5870000000001 0.001382042427234739
3560000 596.0050000000001 0.002866374224431657 882.087 0.001377142162772954
3570000 597.5410000000001 0.002858057717695742 884.391 0.001373279947697129
3580000 599.0930000000001 0.002852528440531929 886.8950000000001 0.001370238875130558
3590000 600.649 0.002850102980773872 889.428 0.001368335024642847
3600000 602.2690000000001 0.002844574847953359 891.7440000000001 0.001365491012000691
3610000 603.917 0.002837527307211971 894.244 0.001361704903233424
3620000 605.5340000000001 0.002829531547858892 896.7520000000002 0.001356344650746595
3630000 607.154 0.002820322930325561 899.2760000000002 0.00135266564726259
3640000 608.8340000000001 0.002809934278781206 901.5400000000001 0.001347056727426502
3650000 610.3900000000001 0.002802805203639324 904.0480000000002 0.001342753549996734
3660000 611.9300000000001 0.002798158992383397 906.533 0.001339817584522462
3670000 613.4900000000001 0.002790593797630954 908.8290000000001 0.001336208657700756
3680000 615.0380000000001 0.002781891231465093 911.2850000000001 0.001334129892321841
3690000 616.7140000000001 0.002774830843323827 913.7450000000001 0.00132855953680624
3700000 618.446 0.002765737820733607 916.0490000000001 0.001325311952103827
3710000 620.022 0.002755515758173796 918.5530000000001 0.001322173382195985
3720000 621.7550000000001 0.002746933891027959 921.0580000000001 0.001318797303140075
3730000 623.323 0.002737530343670953 923.378 0.001316052736612779
3740000 624.875 0.002731161230604166 925.89 0.001312398084180314
3750000 626.519 0.002726556370419588 928.398 0.001308230890282226
3760000 628.0950000000001 0.002724471986677956 930.734 0.00130554619696205
3770000 629.659 0.002719297717253604 933.246 0.001301449623203834
3780000 631.2310000000001 0.002712552931146131 935.7620000000001 0.001298610429406204
3790000 632.779 0.002706301291739286 938.271 0.001296739677287168
3800000 634.351 0.002700373605134436 940.6469999999999 0.001294627546580605
3810000 636.0270000000002 0.002695301733331283 943.1469999999999 0.001291020850225319
3820000 637.8080000000001 0.002689634151136266 945.6709999999999 0.00128742765714455
3830000 639.5760000000001 0.002682668796311097 947.947 0.001284296786570728
3840000 641.2160000000002 0.00267497369155989 950.467 0.001280943613172806
3850000 642.9320000000001 0.002667362937514818 953.02 0.001278127329973393
3860000 644.4840000000003 0.002659222526795936 955.3400000000001 0.001276385484237131
3870000 646.0680000000001 0.002651994784808649 957.876 0.001275111117596608
3880000 647.8840000000001 0.002643833241215777 960.3600000000001 0.001272174589007076
3890000 649.5840000000002 0.002634346891884615 962.7600000000001 0.001269047608812886
3900000 651.1920000000001 0.002624723363503893 965.2520000000001 0.001265452966240267
3910000 652.8010000000002 0.002618118534218392 967.8040000000001 0.001263099925120334
3920000 654.5650000000002 0.002612517656232315 970.1370000000001 0.001259336351128627
3930000 656.169 0.002607914957939846 972.9570000000001 0.001255809507679088
3940000 658.0210000000002 0.002603299237319277 975.481 0.001252536982934702
3950000 659.5930000000002 0.002596009881589749 978.009 0.001249335862292555
3960000 661.4209999999999 0.002588857337524221 980.345 0.001245746115433689
3970000 663.121 0.002582586464009113 982.8610000000001 0.001243620900217483
3980000 664.921 0.002578604522044614 985.386 0.001241195196711661
3990000 666.8290000000001 0.002574852727100206 987.7019999999999 0.001239823866876294
4000000 668.4459999999999 0.002571800736706928 990.242 0.001239247102339016
4010000 670.006 0.002567343165049654 992.7699999999999 0.001236835728204703
4020000 671.5459999999999 0.002563895826100678 995.082 0.001233502258552263
4030000 673.1260000000001 0.002560094640152273 997.602 0.001229553823304846
4040000 674.686 0.002553264057102246 1000.098 0.001225116006676845
4050000 676.386 0.002547988602852554 1002.399 0.001221164782584731
4060000 678.1660000000001 0.002541984801755393 1004.875 0.001216318373881732


==> figs/webkb-washington-rao_kld-speedup.dat <==
Samples Time KLD Time KLD
10000 6.032000000000001 0.2679714407210346 6.268 0.2500745701467231
20000 7.476000000000001 0.22241243766417 7.604 0.2056734755202896
30000 8.960000000000001 0.1891759289979375 9.367999999999999 0.1744025094260783
40000 10.688 0.1620776487718769 11.056 0.1493688132466472
50000 12.505 0.1411581068791139 12.953 0.1304824150061044
60000 14.217 0.1246480943146744 14.621 0.1152647596139229
70000 15.977 0.1111328277371412 16.417 0.1031890691870228
80000 17.921 0.1004252229973972 18.097 0.0936526810643489
90000 19.637 0.09167854911774428 19.877 0.08574658671007265
100000 21.345 0.08415752777276522 21.465 0.07875744006746228
110000 23.19700000000001 0.07733565296831889 23.085 0.07233213194672798
120000 24.76100000000001 0.07153673994741724 24.905 0.06690368650060378
130000 26.377 0.06655970449515849 26.485 0.06219067424076955
140000 27.929 0.06249149661352661 28.13 0.05838970449533314
150000 29.49 0.05879317949191328 29.794 0.05495758151245101
160000 31.118 0.05536967015638414 31.382 0.05175725086990299
170000 32.782 0.05236699983455349 32.974 0.04895011901381887
180000 34.522 0.04956622488415716 34.686 0.0463250834428074
190000 36.394 0.0472947513410454 36.566 0.04420023752272231
200000 37.954 0.04510837461957731 38.618 0.04215890891129725
210000 39.502 0.04307357621346752 40.326 0.04025142710907949
220000 41.07 0.04131474857390547 41.906 0.03863405495436086
230000 42.666 0.03969703091281884 43.502 0.03714452980838313
240000 44.243 0.0381667335203345 45.115 0.03568808869915963
250000 45.81100000000001 0.03689280608559404 46.66699999999999 0.0344899012930865
260000 47.379 0.03561835212449763 48.25899999999999 0.03329373175995151
270000 49.131 0.03447627910095963 49.995 0.03225698757952582
280000 50.68299999999999 0.03336818473278969 51.58699999999999 0.03125592236227073
290000 53.031 0.03239317393485467 53.203 0.03034171158025063
300000 54.599 0.03126455777872667 54.919 0.02930046634605098
310000 56.183 0.03021310808752147 56.655 0.02834993971352754
320000 57.819 0.02916054164694181 58.379 0.0273840094923543
330000 59.443 0.02822522941483262 60.332 0.02651458840998417
340000 61.076 0.02739186050512498 62.28400000000001 0.02572378783329405
350000 62.816 0.02664075808978509 64.13200000000001 0.02500130965629719
360000 64.364 0.02592231619650408 65.77200000000001 0.02432237583241911
370000 65.93600000000001 0.02522732098786643 67.364 0.02366495545100077
380000 67.496 0.02465277779752264 69.084 0.02313407453656307
390000 69.068 0.02406470917702496 70.70799999999998 0.02258716530210916
400000 70.68799999999999 0.02349370782509971 72.28 0.0220513951708767
410000 72.44799999999999 0.02291076040210048 73.95200000000001 0.02151824716810584
420000 74.14 0.02230634029961495 75.596 0.02095964868053127
430000 75.74000000000001 0.0217722065010266 77.25700000000001 0.02048065811036884
440000 77.46900000000001 0.02126477698512009 78.85300000000001 0.02001691396405422
450000 79.02500000000001 0.02072925167358628 80.47700000000002 0.01950701791661052
460000 80.60100000000001 0.02026183236802915 82.10900000000001 0.01907449264030166
470000 82.16100000000002 0.0198280492775792 83.86900000000001 0.01866649800991926
480000 83.76100000000001 0.01938335102048391 85.72900000000003 0.01825405538752638
490000 85.47300000000001 0.01902782948996712 87.47699999999999 0.01792560006031182
500000 87.07299999999999 0.0186184432261153 89.253 0.01753585215256537
510000 88.67700000000001 0.01826453299867816 90.917 0.01720263025476812
520000 90.37700000000001 0.01798946053511412 92.55 0.01695850341296365
530000 91.961 0.01771019251183834 94.13799999999999 0.0167028782203175
540000 93.55000000000001 0.0174432594616682 95.72199999999999 0.01644405243906441
550000 95.122 0.01712076466270746 97.34199999999998 0.01613852205877774
560000 96.68999999999998 0.01681234011702399 99.06599999999999 0.01584752872892944
570000 98.27399999999999 0.01651119378303225 100.646 0.01557112259149565
580000 99.854 0.01626638426108536 102.234 0.01535220469003711
590000 101.462 0.01602673019123861 103.834 0.01512078825935815
600000 103.158 0.01579514756652152 105.422 0.01490641711898006
610000 104.91 0.01557009245060688 107.026 0.01469454716448977
620000 106.766 0.01533542597157937 108.591 0.01447200502616922
630000 108.379 0.01508119213133379 110.159 0.01422494419479795
640000 109.923 0.01485772330349787 111.755 0.01401824794100087
650000 111.491 0.0146490936060312 113.955 0.01382250709097047
660000 113.063 0.01442135348407532 115.599 0.01360956843374924
670000 114.951 0.01423553831649067 117.431 0.01342539700560105
680000 116.731 0.01403481746422596 119.063 0.01323979898344248
690000 118.479 0.01385405376075042 120.699 0.01307519959799699
700000 120.143 0.0136834078762596 122.467 0.01292111469434373
710000 121.731 0.01347622791905299 124.068 0.01272576962907802
720000 123.551 0.01328542219643521 126.06 0.01254085125691101
730000 125.352 0.01313089185579874 127.78 0.01238823717565858
740000 126.96 0.01300139966899173 129.556 0.01226318776241271
750000 128.58 0.01283484075420385 131.16 0.01210521105492421
760000 130.28 0.01265861015540382 132.764 0.01193697382785369
770000 131.872 0.01246844224702809 134.364 0.01175375455986628
780000 133.46 0.01227795364308306 135.972 0.01157137105950439
790000 135.084 0.01208614278322337 137.572 0.01139011125607286
800000 136.664 0.01190250215879636 139.18 0.01121309196707641
810000 138.34 0.01175225732484911 140.793 0.01106864296354205
820000 139.956 0.01159766041641167 142.397 0.01091838441004274
830000 141.589 0.01143688807628488 144.137 0.01075988732387636
840000 143.337 0.01129672175784856 145.905 0.01062418199675067
850000 144.905 0.01115894906211466 147.573 0.01049812821204665
860000 146.489 0.0110579711281567 149.141 0.010409081282499
870000 148.101 0.01095173610806686 150.765 0.01031358042476636
880000 149.901 0.01082317807247077 152.393 0.01019317575259795
890000 151.793 0.01069169896643724 153.977 0.01006999597690735
900000 153.849 0.01058427647874647 155.545 0.009963130726940194
910000 155.653 0.01047888247159743 157.23 0.00985075574929337
920000 157.674 0.01036968374836301 158.806 0.009743179337849231
930000 159.462 0.01025501239221278 160.538 0.009634634711175488
940000 161.01 0.01014071022305535 162.158 0.009525431851926509
950000 162.6260000000001 0.0100232258659454 163.71 0.009414351885379079
960000 164.186 0.009907129932073808 165.3500000000001 0.009303897073269464
970000 165.734 0.009805079522429946 167.018 0.00921406742128582
980000 167.274 0.009691649860591853 168.5700000000001 0.009108420647567617
990000 168.866 0.009590574712905534 170.17 0.009014976768966721
1000000 170.57 0.009495758308792004 171.895 0.008924640455888918
1010000 172.155 0.009404789066478484 173.455 0.008840465031639648
1020000 173.731 0.009327261534452886 175.031 0.008771408539399485
1030000 175.315 0.009249175458675872 176.615 0.008697941283154879
1040000 176.915 0.009157807519976866 178.187 0.008609912513183167
1050000 178.523 0.009056626598443784 179.823 0.008514282967738922
1060000 180.179 0.008978339081224411 181.411 0.008437471872236004
1070000 181.943 0.008892636208082992 183.147 0.008352869365044665
1080000 183.727 0.008822988886638553 184.771 0.00828372720775785
1090000 185.647 0.008749618360803931 186.511 0.008209059421694712
1100000 187.215 0.008682396112469376 188.104 0.008143991645778901
1110000 189.028 0.008613085981215162 189.676 0.008080632202007195
1120000 190.808 0.008544555805248535 191.28 0.008020579816589346
1130000 192.464 0.008474894290673062 192.884 0.007957377387574615
1140000 194.196 0.008419004668185934 194.492 0.007906201328595255
1150000 195.828 0.008371364819903832 196.088 0.007864823493851942
1160000 197.404 0.008313983782379842 197.72 0.007814135809121429
1170000 199.144 0.008254322535718624 199.316 0.007757316293613332
1180000 200.748 0.008186358713294655 201.052 0.007691989946679954
1190000 202.376 0.008126807135175763 202.64 0.007638094214766513
1200000 203.936 0.008087190508623006 204.249 0.007601356869918295
1210000 205.497 0.008040967948030742 205.849 0.007558979108580626
1220000 207.073 0.00797414383812322 207.441 0.007499787751212618
1230000 208.657 0.007915569251899839 209.037 0.007442869589543395
1240000 210.397 0.007873748579856279 210.645 0.007402669068717675
1250000 212.097 0.007831394119226079 212.261 0.007363957277489635
1260000 213.661 0.007781986819907656 213.985 0.007320679806559136
1270000 215.253 0.00772326497845108 215.585 0.007266297071333311
1280000 216.8330000000001 0.007662819001277825 217.181 0.007211464809966853
1290000 218.397 0.007604389830220329 218.749 0.007159103767562398
1300000 219.973 0.007550146114159992 220.31 0.007107124713945543
1310000 221.594 0.007502780285423952 221.89 0.007061558188326275
1320000 223.198 0.007447516491857791 223.502 0.007007622691112361
1330000 224.878 0.007388070279861027 225.0940000000001 0.006950041670908404
1340000 226.662 0.007334027646669495 226.674 0.006898993554903633
1350000 228.3700000000001 0.007274385550431228 228.37 0.006842835010871018
1360000 230.1780000000001 0.007223920880693041 229.926 0.006795286279050267
1370000 231.786 0.007170887492136442 231.5420000000001 0.006747093658312175
1380000 233.354 0.007122163946027264 233.0940000000001 0.006703838443726027
1390000 235.022 0.00707807620489265 234.6780000000001 0.006664988411469354
1400000 236.791 0.007032756380185346 236.251 0.006624031131610788
1410000 238.487 0.006994074429513889 237.827 0.006585585782191801
1420000 240.035 0.00695172212999351 239.399 0.006541763070548684
1430000 241.599 0.006907111978310262 240.987 0.006498326060935767
1440000 243.135 0.00686673685739352 242.659 0.006459068134959391
1450000 244.727 0.006820766440744016 244.243 0.006415217054392081
1460000 246.371 0.006770230782528741 245.839 0.006366402777648948
1470000 247.955 0.006727812292938539 247.439 0.006327770275402394
1480000 249.519 0.006684212713875867 248.999 0.006287229976787323
1490000 251.091 0.006639326310733973 250.575 0.006247439354663065
1500000 252.776 0.006603378228927504 252.16 0.006213370537429096
1510000 254.356 0.006561819744926857 253.968 0.006172659430401292
1520000 256.224 0.00653016956070966 255.568 0.006144553653059341
1530000 258.084 0.006491417139334054 257.292 0.006112018212330501
1540000 259.796 0.006454162785597827 258.868 0.006079117190563465
1550000 261.356 0.006420609081670473 260.64 0.006049947618999891
1560000 262.932 0.006389040576184742 262.212 0.006020938174938255
1570000 264.504 0.006357276202051411 263.836 0.005990027768455422
1580000 266.192 0.006325616360780591 265.42 0.005964761412704451
1590000 267.776 0.006283715653657914 267.0400000000001 0.005927391238296998
1600000 269.361 0.006247957944443437 268.701 0.005894495538134057
1610000 270.941 0.006216079446596761 270.337 0.00586601315517516
1620000 272.533 0.006181633944959968 272.045 0.00583571253209862
1630000 274.101 0.006141420621603512 273.601 0.005798166116947082
1640000 275.653 0.006100403094838713 275.153 0.005760245123175498
1650000 277.237 0.006056463234515023 276.717 0.005719117581081202
1660000 279.1729999999999 0.006004538463422271 278.265 0.00567101777194648
1670000 280.873 0.005963757358052838 279.821 0.005631699720463744
1680000 282.389 0.005925407196920147 281.397 0.005595504487043106
1690000 283.977 0.005882612551326236 282.997 0.005555834962185839
1700000 285.546 0.005837756987673972 284.5940000000001 0.005512144690387074
1710000 287.114 0.005791194521601382 286.31 0.005468225977386273
1720000 288.89 0.005758043469361145 287.9060000000001 0.005436693249070439
1730000 290.79 0.005727077474224495 289.526 0.005404966392882947
1740000 292.726 0.005694244349491251 291.1140000000001 0.00537145692910965
1750000 294.562 0.005659296689080195 292.7060000000001 0.005336655965330027
1760000 296.358 0.005625372698248004 294.3100000000001 0.005302642363884901
1770000 298.046 0.005593991583944732 295.938 0.005271733029373354
1780000 299.642 0.005562241350903425 297.574 0.005241128731763234
1790000 301.199 0.005529041234813638 299.19 0.005209265126632348
1800000 302.775 0.005499756674200006 300.887 0.005180103235303817
1810000 304.331 0.005471827925865077 302.615 0.005152556933534325
1820000 305.915 0.005438094719461606 304.215 0.005121574289602256
1830000 307.5869999999999 0.005408815377930035 306.039 0.005094890470931524
1840000 309.167 0.00537640122632835 307.775 0.005063334160702238
1850000 310.967 0.005345235997441855 309.355 0.005034181439374804
1860000 312.8790000000001 0.005322607219014493 310.959 0.005014116797615367
1870000 314.731 0.005299245334512315 312.587 0.004992398411092695
1880000 316.52 0.005272874414458557 314.3150000000001 0.004966288959901082
1890000 318.128 0.005251866281768488 315.948 0.004945703670155381
1900000 319.708 0.00521516004563211 317.524 0.004910306198460222
1910000 321.568 0.00519083621434433 319.104 0.004887302050089088
1920000 323.44 0.00516659577348082 320.696 0.004863825126313454
1930000 325.14 0.005141467239916864 322.2560000000001 0.004840963570846332
1940000 327.06 0.005115016066437476 323.8320000000001 0.004816179937745032
1950000 328.8120000000001 0.005090150077019299 325.684 0.004793956532908833
1960000 330.488 0.005064882320374727 327.6440000000001 0.004772370865313142
1970000 332.409 0.005043413851107874 329.3760000000001 0.004753310322217541
1980000 334.069 0.005026534018156001 331.0320000000001 0.004737574724859056
1990000 335.841 0.005005476753957456 332.6050000000001 0.004717958917260373
2000000 337.421 0.004982915655154715 334.261 0.004698356644003628
2010000 338.985 0.004960297046855458 335.857 0.004678207558144194
2020000 340.653 0.004936961249569924 337.437 0.004656049814693741
2030000 342.2089999999999 0.004917347600513765 339.041 0.004637716875714922
2040000 343.7929999999999 0.004901936866839795 340.653 0.004623715516510088
2050000 345.357 0.004885765426493019 342.249 0.004609172389744973
2060000 346.949 0.004861637108891649 343.937 0.004586296413435397
2070000 348.67 0.004835861308054814 345.533 0.004562103581833387
2080000 350.218 0.004809299085639322 347.333 0.004538368322351095
2090000 351.7900000000001 0.004786201313720294 349.2140000000001 0.004516310958841689
2100000 353.398 0.004770943187612058 350.842 0.004501616003421369
2110000 354.978 0.004754495323742633 352.474 0.004486729354315807
2120000 356.578 0.004737466253998545 354.266 0.004470901275957862
2130000 358.302 0.004724150965988057 355.8580000000001 0.004457812014551009
2140000 359.958 0.004709230116314658 357.6060000000001 0.004443310884388585
2150000 361.914 0.004694093629417921 359.546 0.004429338386760497
2160000 363.846 0.004672789968476354 361.09 0.004409829055848562
2170000 365.723 0.004652214991191447 362.662 0.004390512134924606
2180000 367.4469999999999 0.004634392437552567 364.3870000000001 0.004372085261119512
2190000 369.235 0.004612343981428708 366.003 0.004350441139888696
2200000 371.0669999999999 0.004590636062459722 367.6109999999999 0.00432955211245604
2210000 372.6589999999999 0.004567724794872559 369.215 0.004307665505042696
2220000 374.5509999999999 0.004547087123022876 370.831 0.004287676616273607
2230000 376.143 0.004534563275081087 372.579 0.004276540078143433
2240000 378.027 0.004516459133664855 374.179 0.004259753618411215
2250000 379.8749999999999 0.004493741217185934 375.763 0.004238678781590787
2260000 381.748 0.004474179939926389 377.3509999999999 0.004220156841525404
2270000 383.464 0.004450913914539973 378.9909999999999 0.004199272336501493
2280000 385.644 0.00442490248608997 380.584 0.004174768129381258
2290000 387.224 0.004402848457391224 382.248 0.004153706117717405
2300000 388.812 0.004377137476695863 383.872 0.004129084227604564
2310000 390.648 0.004359178161849052 385.492 0.00411076981132507
2320000 392.4479999999999 0.00433790007980359 387.592 0.004089977282402305
2330000 394.0719999999999 0.004318037178524445 389.3440000000001 0.004071086553569654
2340000 395.684 0.00429550445413754 390.992 0.004048693888902234
2350000 397.2809999999999 0.004279418156676567 392.6080000000001 0.004032371147445
2360000 398.989 0.004262382014850039 394.208 0.004015783568718224
2370000 400.925 0.004249675184451342 395.841 0.004003069706085295
2380000 402.8049999999999 0.00423879189285553 397.513 0.003994085151725502
2390000 404.665 0.004223059723096122 399.105 0.003979020567667436
2400000 406.633 0.004208675475795789 400.837 0.003965254097776933
2410000 408.341 0.004195275204850528 402.409 0.003952394291619006
2420000 409.909 0.004178946653993976 404.013 0.003937688015809237
2430000 411.461 0.004157328364846429 405.565 0.003917216382323805
2440000 413.018 0.004134119385212187 407.1729999999999 0.003895061375366094
2450000 414.598 0.004113641821806921 408.753 0.003875134910390818
2460000 416.158 0.004092992860801764 410.333 0.003855977330855427
2470000 417.738 0.004077870626448338 411.9220000000001 0.00384223184361796
2480000 419.302 0.004063382491009276 413.5060000000001 0.003828151597056221
2490000 421.082 0.004043002488755245 415.186 0.003809023351014026
2500000 422.902 0.004024310568315054 416.774 0.003791436930806935
2510000 424.538 0.004004840866499937 418.454 0.003773656544011151
2520000 426.086 0.003985016112051347 420.218 0.003755425682754711
2530000 427.65 0.003964295209260285 421.894 0.00373567948472273
2540000 429.187 0.003948457209955494 423.4420000000001 0.00372133500939389
2550000 430.759 0.003930538454248252 425.2300000000001 0.003704770896504111
2560000 432.339 0.003914550419792179 427.21 0.003690590413783223
2570000 434.0189999999999 0.003904777145603529 429.691 0.003681220782625083
2580000 435.5869999999999 0.003892149709305851 431.955 0.00366888967515164
2590000 437.223 0.00388152934555526 433.663 0.003658805195235193
2600000 438.823 0.003866251854408809 435.311 0.003645019372323446
2610000 440.403 0.003852973435491362 437.075 0.00363325281477187
2620000 442.011 0.003840582576167967 438.743 0.003621570948614334
2630000 443.563 0.003824122598253704 440.311 0.003606249109090427
2640000 445.128 0.003806554144375547 441.895 0.00358907954503577
2650000 446.7640000000001 0.003789711070282244 443.491 0.003572470405198262
2660000 448.5560000000001 0.003775971450637589 445.1320000000001 0.003558639299040085
2670000 450.172 0.003765456503295004 446.8720000000001 0.003548239931184637
2680000 451.7520000000001 0.003752863680968564 448.4640000000001 0.003537490410548853
2690000 453.528 0.003742251329520275 450.056 0.003528314448732083
2700000 455.184 0.003733162947960091 451.6320000000001 0.00352027954326655
2710000 456.784 0.00372178110198077 453.24 0.00350983959968177
2720000 458.4 0.003706757971446177 454.8320000000001 0.003495456396284465
2730000 460.148 0.00369155779183774 456.4640000000001 0.003481037734616263
2740000 461.8530000000001 0.003676660946085398 458.1320000000001 0.003467330678952963
2750000 463.365 0.003663914872555352 459.845 0.003455682644126977
2760000 464.893 0.003651214384278016 461.397 0.003443767021868886
2770000 466.485 0.00364108943435655 462.985 0.003434320857375393
2780000 468.157 0.003636999405004655 464.569 0.003431618752999024
2790000 469.717 0.003633298309686803 466.401 0.003428604808509999
2800000 471.3049999999999 0.003627951488919102 468.221 0.003423667690735607
2810000 472.9329999999999 0.003622073941516636 469.845 0.0034179650098292
2820000 474.8969999999999 0.00361510264112121 471.449 0.003411542687711475
2830000 476.45 0.003608916141772668 473.193 0.003406202735433002
2840000 478.014 0.003604066202859004 474.897 0.003401595329273356
2850000 479.566 0.003593853835238965 476.4460000000001 0.003392012767049814
2860000 481.15 0.003578887270125744 478.006 0.003378328943443913
2870000 482.726 0.003569805182526225 479.598 0.003371033054107177
2880000 484.498 0.003560639457886365 481.1860000000001 0.003362635589124496
2890000 486.466 0.003551564554633735 482.778 0.003354089697117999
2900000 488.366 0.00354208979925014 484.362 0.00334539942534462
2910000 490.114 0.003529787089170726 485.9220000000001 0.003334153960032179
2920000 491.782 0.003517747461315084 487.546 0.003322923229831585
2930000 493.439 0.003508253995231512 489.2980000000001 0.003312909450904611
2940000 495.455 0.003496292118191704 490.958 0.00330085708096406
2950000 497.1589999999999 0.003483367397948055 492.8630000000001 0.003288815832676963
2960000 498.7549999999999 0.003467416185683304 494.571 0.003273511503100771
2970000 500.3589999999999 0.003455379674832813 496.259 0.003261216687626085
2980000 502.0549999999999 0.003444545901496748 497.879 0.00325040421396896
2990000 503.6549999999999 0.003432862304201398 499.471 0.003238255984872606
3000000 505.3029999999999 0.003420712101516414 501.039 0.003225898246600756
3010000 506.879 0.003409442361408537 502.619 0.003214882292234959
3020000 508.472 0.003397122456131938 504.571 0.003203322776906467
3030000 510.052 0.003382935853603094 506.443 0.00319039003262869
3040000 511.64 0.003372801543641912 508.044 0.003180439334846528
3050000 513.208 0.003364427335623197 509.612 0.003172346379776182
3060000 514.932 0.003353226693848276 511.204 0.003161929506995087
3070000 516.496 0.003341412525335549 512.88 0.003151842664531481
3080000 518.072 0.003328936089567401 514.6 0.00313961339362488
3090000 519.972 0.003322116987510547 516.1999999999999 0.003133104362617775
3100000 521.6160000000001 0.003311387899825464 517.804 0.00312249596747635
3110000 523.172 0.003298157989794936 519.508 0.003109411471323441
3120000 524.753 0.003284212266842594 521.3719999999998 0.003096627758991711
3130000 526.4490000000001 0.003268775184821853 522.9719999999999 0.003082515072456039
3140000 528.1609999999999 0.003255290315841476 524.6129999999999 0.003069960821376649
3150000 529.9449999999999 0.003245569938948379 526.213 0.003061300312147396
3160000 531.769 0.003236886444872295 527.793 0.003053438817534161
3170000 533.337 0.003223875772105983 529.3849999999999 0.003042089409775169
3180000 534.8850000000001 0.003212004593127866 530.9889999999999 0.003031129109881522
3190000 536.4490000000001 0.003200781270282346 532.5889999999999 0.003020737359908101
3200000 537.9890000000001 0.003190290410143136 534.2809999999999 0.003011678400097816
3210000 539.5609999999999 0.00317962858121767 536.6009999999999 0.003001946452196176
3220000 541.7020000000001 0.003168595436439282 538.873 0.002992063692661605
3230000 543.4019999999999 0.003157474116896084 540.6499999999999 0.002981650555991748
3240000 545.054 0.003142724390477802 542.3499999999999 0.002967748857599961
3250000 546.6339999999999 0.003131510656508171 544.0619999999999 0.002957357897438635
3260000 548.21 0.003124768421911621 545.7819999999999 0.002951751698364398
3270000 549.774 0.003117772790270131 547.3659999999999 0.002946114505471351
3280000 551.322 0.003106145356835491 549.074 0.002936348261395464
3290000 552.8819999999999 0.003095365867355707 550.6419999999999 0.002926601636177378
3300000 554.45 0.003083005179985319 552.302 0.002915260346823428
3310000 556.11 0.003072710153209875 553.8899999999999 0.002906427319841164
3320000 557.651 0.003062584656190513 555.45 0.002897595427854572
3330000 559.2070000000001 0.003052252161528262 557.0549999999998 0.002888556578905466
3340000 560.739 0.003041371978536752 558.6229999999998 0.002878102201798704
3350000 562.2950000000001 0.003031969877648712 560.1989999999998 0.002868826460956559
3360000 563.819 0.003023261318937048 561.7629999999999 0.002860753194180304
3370000 565.3950000000001 0.003013798592635911 563.463 0.002852800880844507
3380000 567.0029999999999 0.003007605832171465 565.0349999999999 0.002847835739010884
3390000 568.7270000000001 0.00299911880218732 566.6229999999999 0.002840387750794346
3400000 570.2909999999999 0.002989672140206514 568.2309999999999 0.00283252890318646
3410000 571.871 0.002981203614030044 569.8229999999999 0.002824494119738586
3420000 573.4560000000001 0.002971736312585056 571.4149999999998 0.002815655612967427
3430000 575.0120000000001 0.002962978729252706 573.008 0.002807715467833334
3440000 576.6040000000002 0.002956151922015599 574.612 0.002801104934802762
3450000 578.22 0.0029505179376097 576.212 0.002796267304477211
3460000 579.8120000000001 0.002946040799690093 577.9240000000001 0.002791904971575877
3470000 581.5080000000002 0.002939372419925327 579.48 0.002785951422294523
3480000 583.0760000000001 0.002933461885869377 581.072 0.002780964934247958
3490000 584.6720000000001 0.00292485063797511 582.6719999999999 0.00277332969334993
3500000 586.2520000000001 0.00291601917645623 584.256 0.002764885000284953
3510000 587.8960000000002 0.002904828997517002 586.0720000000001 0.002754137112452105
3520000 589.4970000000001 0.002894808663652109 587.885 0.00274463354033812
3530000 591.081 0.002886949387729015 589.457 0.002737031530905867
3540000 592.7370000000001 0.002878870682761123 591.2570000000001 0.002729198171860403
3550000 594.4450000000001 0.002872755638384611 593.0529999999999 0.002723736805807333
3560000 596.0050000000001 0.002866374224431657 594.6609999999999 0.002717735865560186
3570000 597.5410000000001 0.002858057717695742 596.237 0.002709685849102836
3580000 599.0930000000001 0.002852528440531929 597.853 0.002704447158315676
3590000 600.649 0.002850102980773872 599.5169999999999 0.002702217685044231
3600000 602.2690000000001 0.002844574847953359 601.0889999999999 0.002696768213777186
3610000 603.917 0.002837527307211971 602.677 0.00269008748672039
3620000 605.5340000000001 0.002829531547858892 604.2259999999999 0.002682740130543463
3630000 607.154 0.002820322930325561 605.766 0.00267422215354121
3640000 608.8340000000001 0.002809934278781206 607.458 0.002664396578940722
3650000 610.3900000000001 0.002802805203639324 609.0379999999999 0.002657897534525318
3660000 611.9300000000001 0.002798158992383397 610.582 0.002653321171423791
3670000 613.4900000000001 0.002790593797630954 612.1579999999999 0.002646245035100472
3680000 615.0380000000001 0.002781891231465093 613.73 0.00263795767209252
3690000 616.7140000000001 0.002774830843323827 615.306 0.002630327930484831
3700000 618.446 0.002765737820733607 616.862 0.002621163331630633
3710000 620.022 0.002755515758173796 618.4299999999999 0.002611060235549802
3720000 621.7550000000001 0.002746933891027959 620.0069999999999 0.002602694508048659
3730000 623.323 0.002737530343670953 621.7109999999999 0.002593208567737961
3740000 624.875 0.002731161230604166 623.251 0.002587314794068797
3750000 626.519 0.002726556370419588 624.859 0.00258334526068884
3760000 628.0950000000001 0.002724471986677956 626.487 0.002581843677647907
3770000 629.659 0.002719297717253604 628.075 0.002576758428481395
3780000 631.2310000000001 0.002712552931146131 629.7669999999999 0.002569717439269541
3790000 632.779 0.002706301291739286 631.423 0.002563416753290375
3800000 634.351 0.002700373605134436 633.059 0.002557694374578769
3810000 636.0270000000002 0.002695301733331283 634.6429999999999 0.002552709687912164
3820000 637.8080000000001 0.002689634151136266 636.364 0.002547013538092087
3830000 639.5760000000001 0.002682668796311097 637.904 0.002540475415279251
3840000 641.2160000000002 0.00267497369155989 639.452 0.002533270614777447
3850000 642.9320000000001 0.002667362937514818 641.0120000000001 0.00252546365722336
3860000 644.4840000000003 0.002659222526795936 642.764 0.002518179053404298
3870000 646.0680000000001 0.002651994784808649 644.3600000000001 0.00251200885193557
3880000 647.8840000000001 0.002643833241215777 645.984 0.002504544231841925
3890000 649.5840000000002 0.002634346891884615 647.6000000000001 0.002495424529076763
3900000 651.1920000000001 0.002624723363503893 649.236 0.002486023730566007
3910000 652.8010000000002 0.002618118534218392 651.004 0.002479274098917468
3920000 654.5650000000002 0.002612517656232315 652.6690000000001 0.002474023893648384
3930000 656.169 0.002607914957939846 654.2810000000001 0.002469442377634715
3940000 658.0210000000002 0.002603299237319277 655.8770000000001 0.002464946273722704
3950000 659.5930000000002 0.002596009881589749 657.449 0.002457727887475921
3960000 661.4209999999999 0.002588857337524221 659.0010000000001 0.002450709152802534
3970000 663.121 0.002582586464009113 660.5650000000001 0.002445166812251782
3980000 664.921 0.002578604522044614 662.1849999999999 0.002441593598652894
3990000 666.8290000000001 0.002574852727100206 663.8049999999999 0.002437557631786183
4000000 668.4459999999999 0.002571800736706928 665.529 0.002434160676051287
4010000 670.006 0.002567343165049654 667.093 0.002430031297113658
4020000 671.5459999999999 0.002563895826100678 668.938 0.002426840285597664
4030000 673.1260000000001 0.002560094640152273 670.5139999999999 0.002422938926587848
4040000 674.686 0.002553264057102246 672.174 0.002416181335716028
4050000 676.386 0.002547988602852554 673.7499999999999 0.002411470365923472
4060000 678.1660000000001 0.002541984801755393 675.5499999999998 0.002405678954621775
4070000 679.742 0.002537929473964901 677.274 0.002401696650597549
4080000 681.302 0.002535823020378288 679.314 0.002399570496094033
4090000 682.89 0.002531484654834877 681.1419999999999 0.002395523536771576
4100000 684.4350000000001 0.00252837261549845 682.9939999999999 0.00239239780319677
4110000 685.9989999999999 0.002522579832925415 684.8989999999999 0.002387153722976513
4120000 687.723 0.002513762244083347 686.583 0.002378772887874752
4130000 689.331 0.002509443438077518 688.1949999999998 0.00237467772872499
4140000 691.135 0.002505046044239248 689.9349999999998 0.00237078212406197
4150000 692.711 0.00249988553532437 691.7829999999999 0.002365642913724905
4160000 694.2950000000001 0.002492741792748704 693.7349999999999 0.002358447425305369
4170000 695.919 0.002486199928039111 695.7789999999999 0.002352396350959256
4180000 697.4710000000001 0.002479515282036012 697.727 0.002346286918788671
4190000 699.027 0.002474767129146026 699.515 0.002341953397333054
4200000 700.5920000000001 0.002470453339999197 701.076 0.00233846858128963
4210000 702.168 0.002464741410701337 702.6519999999999 0.002333497790086861
4220000 703.8440000000002 0.002459596374520289 704.308 0.002328988125632472
4230000 705.3960000000001 0.002454825494470579 705.8920000000001 0.002324571122191866
4240000 706.9480000000002 0.002450037500064675 707.6319999999999 0.002319915382413812
4250000 708.5120000000001 0.002445906948559982 709.2320000000001 0.00231612387014581
4260000 710.0880000000001 0.00243952873348176 710.912 0.002309851959290879
4270000 711.6760000000002 0.002435609879903556 712.4879999999999 0.002305840434527629
4280000 713.3160000000001 0.002428300783489867 714.0720000000001 0.002298884452568745
4290000 715.0760000000001 0.002420618473025543 715.9649999999999 0.002291749782875243
4300000 716.845 0.002414007836518879 717.953 0.002285108560094321
4310000 718.4050000000001 0.00240849730314402 719.605 0.002279330244543769
4320000 719.9810000000001 0.002404194302574482 721.193 0.00227468785284121
4330000 721.5490000000001 0.002401504102043245 722.873 0.002271918538276782
4340000 723.1410000000002 0.00239848275219103 724.485 0.002269326635532969
4350000 724.721 0.00239318133169902 726.1809999999999 0.002264045618268895
4360000 726.293 0.002388264543227906 727.7529999999999 0.002258915417234845
4370000 727.8529999999998 0.002381716694080514 729.3969999999999 0.002252860692817982
4380000 729.553 0.002375766798624248 730.9809999999999 0.002246810942947956
4390000 731.129 0.002371425626599273 732.5659999999999 0.002242509817668492
4400000 732.67 0.002368441293035897 734.1339999999999 0.002239444897552598
4410000 734.2339999999999 0.002363054106222839 735.7739999999998 0.002234507092291043
4420000 735.7979999999999 0.002357793515576814 737.3739999999998 0.002229344932984667
4430000 737.366 0.002352240356002947 738.9619999999999 0.002223745615708567
4440000 738.958 0.002346029165181814 740.6859999999999 0.002217776227948946
4450000 740.53 0.002340726596891086 742.2579999999999 0.002212651833871492
4460000 742.1219999999998 0.002334624394814064 743.8739999999999 0.002207352973423049
4470000 743.846 0.002329202877243006 745.4659999999999 0.002202721994120639
4480000 745.4219999999999 0.002324584075356004 747.0859999999999 0.002198369595234025
4490000 746.982 0.002319126684590466 748.7309999999999 0.002193169815021256
4500000 748.547 0.002315742687237714 750.2949999999998 0.002190282730910699
4510000 750.0909999999999 0.002310964957522748 751.8469999999999 0.002185975908604145
4520000 751.675 0.002304426643095595 753.5669999999998 0.002179889078192266
4530000 753.2909999999999 0.002299466238086264 755.2229999999998 0.002175259818189031
4540000 754.8589999999999 0.002293268558104153 756.8909999999998 0.002169669651577028
4550000 756.5549999999998 0.002289103520423824 758.6069999999999 0.002166227707005393
4560000 758.163 0.002284343890517497 760.3429999999998 0.002162183543081105
4570000 759.783 0.002278567497772924 761.9629999999999 0.00215680497647233
4580000 761.5189999999999 0.00227302168493073 763.5669999999999 0.002151564323002465
4590000 763.279 0.002266870658815431 765.1559999999999 0.002146087431666624
4600000 764.9920000000001 0.002260652633974552 766.9559999999999 0.002140731831980158
4610000 766.74 0.002255012151661587 768.6999999999999 0.002135793718961036
4620000 768.3200000000001 0.0022502057851045 770.492 0.002131432296869556
4630000 770.056 0.002246090477575496 772.228 0.002128040801311427
4640000 771.924 0.002239963295551926 773.8839999999999 0.002122275832531504
4650000 773.604 0.002234820213776481 775.768 0.00211723955564962
4660000 775.1800000000001 0.002229892241676268 777.476 0.002112227291150757
4670000 777.068 0.002225218707487834 779.1999999999999 0.002107517542520253
4680000 778.7 0.002223236901204587 781.0969999999999 0.002105649261173355
4690000 780.297 0.002220220140711459 782.7809999999999 0.002102876660439627
4700000 781.989 0.002217344467348588 784.621 0.002100323833017995
4710000 783.697 0.002212787469982685 786.3809999999999 0.002095976431447853
4720000 785.273 0.002208157328246094 788.2369999999999 0.002091345092706197
4730000 786.8290000000001 0.002202201164548981 789.837 0.002085863569843854
4740000 788.409 0.002197193988748438 791.5329999999999 0.002081069002005978
4750000 790.009 0.002192212817906193 793.217 0.002076385153348461
4760000 791.853 0.002186547776324937 794.837 0.002071370940293309
4770000 793.5690000000001 0.002183140783759009 796.4179999999999 0.002068594307790606
4780000 795.1769999999999 0.002178435789202595 797.978 0.002064566847433647
4790000 797.046 0.002172492278801491 799.6579999999999 0.002059406914387931
4800000 798.658 0.002167440244326311 801.226 0.002054396431673332
4810000 800.71 0.002161377416551159 802.7899999999998 0.002048779584944195
4820000 803.122 0.002156954966204378 804.466 0.002044372180078515
4830000 804.894 0.002153316754577938 806.0299999999999 0.002040743632253106
4840000 806.482 0.002149757379085098 807.598 0.00203726778249649
4850000 808.0540000000001 0.002146173740060055 809.3739999999999 0.002034208012129318
4860000 809.646 0.002142962447292324 810.9819999999999 0.002030962827929556
4870000 811.426 0.002139387991001617 812.6389999999999 0.002027509789131097
4880000 813.067 0.002136013289430219 814.327 0.00202430591356507
4890000 815.043 0.002130222410909501 815.9109999999998 0.002018974635412453
4900000 816.591 0.002126054277151319 817.467 0.002015187430910897
4910000 818.1950000000001 0.002122349408075092 819.0109999999999 0.002011489702641364
4920000 819.7629999999999 0.002118923128214462 820.5549999999999 0.002008486207423989
4930000 821.331 0.002117213595189885 822.1189999999999 0.002007043675989603
4940000 823.139 0.002114330384851792 823.6949999999999 0.002004542924776134
4950000 824.803 0.002110723096201899 825.2909999999999 0.002001132913647595
4960000 826.795 0.002105960964811606 826.8869999999999 0.001996734860940556
4970000 828.4280000000001 0.002101010994440881 828.5759999999999 0.001992244424729314
4980000 830.056 0.002097417815736725 830.164 0.001989122851497915
4990000 831.7320000000001 0.002094915884132804 831.756 0.001986991589326
5000000 833.4280000000001 0.002091836923389721 833.6919999999999 0.001984390827735079
5010000 835.2000000000002 0.002089177175748569 835.384 0.001982088810120373
5020000 836.8200000000002 0.002085351040600778 837.004 0.001978591182099258
5030000 838.3960000000001 0.002082661954271646 838.6839999999999 0.001975831299155355
5040000 840.0920000000001 0.002080219948048284 840.3000000000001 0.001973623177656682
5050000 841.6640000000001 0.002076177394125355 841.928 0.001969525659941113
5060000 843.2280000000001 0.002071171392684669 843.644 0.001964708933135014
5070000 844.825 0.002067060143810204 845.2410000000001 0.001960736250304004
5080000 846.4370000000001 0.00206456841321156 846.9129999999999 0.001958539172858152
5090000 848.345 0.002061541447652829 848.533 0.001955533025918223
5100000 850.205 0.002058358143280698 850.1850000000001 0.001952189908046887
5110000 851.9730000000002 0.00205515344020557 851.817 0.001949340309205329
5120000 853.657 0.002051931945696267 853.417 0.001946214936542497
5130000 855.2570000000001 0.002049323899077526 855.021 0.001943581204797106
5140000 856.9810000000001 0.00204631910061115 856.745 0.001941044608253227
5150000 858.793 0.002042194846027516 858.349 0.001937557542735004
5160000 860.398 0.002040059202529938 859.9499999999999 0.001935717492217654
5170000 861.966 0.002039381384985813 861.5300000000001 0.001934955437606181
5180000 863.6820000000001 0.002036535660093503 863.126 0.001932064542709216
5190000 865.2700000000001 0.002032100718500594 864.726 0.001927628130851585
5200000 866.974 0.002028222287307115 866.3219999999999 0.001923811590861423
5210000 868.5660000000001 0.002023802157922245 868.178 0.001919156770080264
5220000 870.178 0.00202099856126816 870.03 0.001915878194480049
5230000 872.21 0.002018733184913908 871.742 0.001913333030686171
5240000 873.8300000000002 0.002015885304809288 873.466 0.001910218073928313
5250000 875.6100000000001 0.002012707423129979 875.1460000000001 0.001906960696642662
5260000 877.215 0.002010079338022673 876.7069999999999 0.001904762369341612
5270000 878.7910000000002 0.002007337621391911 878.6549999999999 0.001902513068280111
5280000 880.395 0.002003816105565896 880.463 0.001899083304339415
5290000 882.359 0.002000759340214105 882.087 0.001896170530958203
5300000 884.0310000000001 0.001997790677174695 883.7749999999999 0.001893490577815246
5310000 885.643 0.001994929070444963 885.499 0.001890681462683099
5320000 887.307 0.001991278079981771 887.203 0.001887142538468749
5330000 888.8990000000001 0.001987431084322364 888.8669999999998 0.001883447592365734
5340000 890.547 0.001983320247760364 890.811 0.001879899033812376
5350000 892.1310000000001 0.001980578888189337 892.6999999999999 0.001877704856486432
5360000 893.8840000000001 0.001977904944188437 894.4680000000001 0.001875445277270163
5370000 895.7160000000001 0.001973912141951232 896.3680000000002 0.001871951012151657
5380000 897.2960000000002 0.001970333061376676 898.008 0.001868727167783014
5390000 898.84 0.001966081095081734 899.7040000000002 0.001864931157577349
5400000 900.3920000000001 0.001961241256121648 901.404 0.001860472558226946
5410000 901.9720000000001 0.001957056908981397 903.0440000000001 0.001856452701405698
5420000 903.5080000000002 0.001953601462118558 904.676 0.001852805684883805
5430000 905.0760000000001 0.001949556139506361 906.276 0.001848862546587619
5440000 906.6520000000002 0.001943786759493973 907.8890000000001 0.001843327597874109
5450000 908.3450000000001 0.001938964276353204 909.501 0.001838707876485408
5460000 909.9290000000001 0.001936298935531827 911.2410000000001 0.001836342809873262
5470000 911.4690000000002 0.001934006128717571 912.845 0.00183433355390429
5480000 913.0330000000001 0.001931231441695075 914.437 0.001831859735642714
5490000 914.5730000000002 0.001928689564207189 916.125 0.001829622683943275
5500000 916.1250000000001 0.001926029901266866 917.681 0.001827286978593105
5510000 917.7010000000002 0.001922452834639542 919.2570000000001 0.001823802846902354
5520000 919.2970000000001 0.001918795715715859 920.849 0.001820249996463613
5530000 921.0290000000002 0.001914589512088297 922.4690000000001 0.001816192485401958
5540000 922.605 0.001910478623965702 924.082 0.001812283382815979
5550000 924.2099999999999 0.001904400948814721 925.7179999999998 0.001806441182975567
5560000 925.9060000000001 0.001898222932648738 927.354 0.001800572687116705
5570000 927.5179999999999 0.001892226018644158 929.0459999999999 0.001794975230374787
5580000 929.1500000000001 0.0018898107786706 930.9899999999999 0.001792778641128906
5590000 930.7860000000001 0.00188614119391698 932.6819999999999 0.001789201093608773
5600000 932.418 0.001881428398321909 934.322 0.001784467583025392
5610000 934.2740000000001 0.001878351565261863 935.9139999999999 0.001781345392626994
5620000 936.0980000000001 0.001873977080105761 937.6139999999999 0.001776902986748567
5630000 937.7379999999999 0.00186952347655631 939.5659999999999 0.001772443556751644
5640000 939.298 0.001864831901988899 941.1229999999998 0.00176768019701436
5650000 940.871 0.001861533810698484 942.703 0.001764427829049758
5660000 942.4830000000001 0.001858565634252043 944.3269999999999 0.001761592710913123
5670000 944.079 0.001855640634516134 946.0509999999999 0.001758653703225393
5680000 945.667 0.001852827592056404 947.659 0.001755588364900732
5690000 947.3990000000001 0.001850068973435901 949.2749999999999 0.001752871706232006
5700000 949.1949999999999 0.001848567968563545 950.9469999999999 0.00175170575536484
5710000 950.779 0.001847310290898734 952.7189999999999 0.001750372163158306
5720000 952.371 0.001845304676671629 954.3189999999998 0.001748365850984425
5730000 953.975 0.001843854024627701 955.924 0.00174713021877289
5740000 955.5230000000001 0.001840081334757059 957.74 0.001743699259802673
5750000 957.032 0.001835439482786659 959.3919999999999 0.001739290424682807
5760000 958.7760000000001 0.001831446877054905 961.348 0.001735373478364322
5770000 960.5640000000001 0.001826853467498497 963.3200000000001 0.001731132207057565
5780000 962.1680000000001 0.001821552531110102 964.9800000000001 0.001726539782887037
5790000 963.7560000000001 0.00181667564493179 966.576 0.001722355585512005
5800000 965.3120000000001 0.001811055475518745 968.1360000000001 0.001717388653401112
5810000 966.8760000000001 0.001807103249494718 969.9920000000001 0.001713608836434855
5820000 968.436 0.001804226491332102 971.7969999999999 0.001711173391688085
5830000 970.0040000000001 0.001802627588386857 973.381 0.001709950549968029
5840000 971.58 0.001800170517060509 975.0970000000001 0.00170754026283203
5850000 973.641 0.001797143758588881 976.6609999999999 0.001704525356441199
5860000 975.405 0.00179483043992185 978.221 0.001702209835414705
5870000 976.9770000000001 0.001791649251435265 979.785 0.001699396827454456
5880000 979.1370000000002 0.001789361433818037 981.373 0.001697166358713307
5890000 980.889 0.001787230822145008 982.929 0.001695003528037307
5900000 982.4850000000001 0.00178351024672422 984.5210000000001 0.001691360531109154
5910000 984.0570000000001 0.001778603739206347 986.093 0.001686300938894577
5920000 985.753 0.001775056825429722 987.722 0.001682990387544604
5930000 987.6210000000001 0.001772356946771914 989.4419999999999 0.001680692665060205
5940000 989.3579999999999 0.001768965573139944 991.0219999999998 0.001677751891686831
5950000 991.1579999999999 0.001766361170665839 992.626 0.001675519401607908
5960000 992.8459999999999 0.001764075062706081 994.2419999999998 0.001673356898113638
5970000 994.422 0.001761863202441904 995.8579999999998 0.001671494484042188
5980000 996.0099999999999 0.001759640641460579 997.4659999999999 0.001669317716955701
5990000 997.554 0.001757606817269416 999.1499999999999 0.001667247306101979
6000000 999.2019999999999 0.001755776287531443 1000.734 0.001665213136881947
6010000 1000.774 0.001754182987741697 1002.298 0.001663668890749948
6020000 1002.458 0.001752889201693028 1004.003 0.001662849553892189


==> figs/webkb-wisconsin-r5-c6-mh-i5-gor-2-400_kld-speedup.dat <==
Samples Time KLD Time KLD
10000 10.192 0.4243073371864392 8.613 0.3733494743685862
20000 12.273 0.3311744895721244 11.525 0.2697780779081694
30000 14.385 0.2687356062353534 15.001 0.2038360196217705
40000 16.457 0.2220736347558572 18.629 0.1585845893616178
50000 18.897 0.1860664850830381 22.101 0.1291135185858112
60000 21.397 0.1602417411646863 25.614 0.1084000947156701
70000 23.801 0.1408377012904344 29.002 0.0938623176658091
80000 26.117 0.1257754566968609 32.558 0.08144047669840873
90000 28.474 0.1129304649394249 36.078 0.0723110300223415
100000 30.866 0.1018380993932611 39.60299999999999 0.06544479959026556
110000 33.114 0.09291508701453238 43.107 0.05942002534727172
120000 35.214 0.08562801767786785 46.671 0.05471604941021145
130000 37.37 0.07957884398552141 50.375 0.05078876657187953
140000 39.47 0.07432086716834872 53.959 0.04730114411810073
150000 41.698 0.06971589281008132 57.144 0.04439475410496264
160000 43.971 0.06547520339229856 60.544 0.04180022271862461
170000 46.50700000000001 0.06198129820890368 63.904 0.03963369712943021
180000 48.70300000000001 0.05877668037817209 66.976 0.03740490151424252
190000 50.967 0.05591953889784736 70.62400000000001 0.0352961501313639
200000 53.11900000000001 0.05322660766020314 74.09700000000002 0.03326399362341496
210000 55.347 0.05083294442229098 77.95700000000001 0.03155067805152838
220000 57.46700000000001 0.04876707971548472 81.42500000000003 0.03005344259422594
230000 59.796 0.04666660214862715 84.56500000000001 0.02849596351612331
240000 62.12800000000001 0.04470878220805955 88.22199999999999 0.02712504331644189
250000 64.468 0.04296158860308509 91.73399999999999 0.02582814615810339
260000 66.572 0.04141369377762406 95.274 0.02470527272789903
270000 68.94799999999999 0.04012758325379025 98.26199999999999 0.02377070997916188
280000 71.336 0.0387919687315591 101.822 0.02285004691374477
290000 73.788 0.03751228091416563 104.631 0.02197744583167406
300000 76.18899999999999 0.03620229425973635 107.771 0.02110049959818911
310000 78.95700000000001 0.0349840676628691 110.859 0.02026725091476407
320000 81.425 0.03380087403156693 113.571 0.01964107366061439
330000 84.113 0.03263608079863171 116.551 0.01910334702171881
340000 86.69300000000001 0.03160884318451497 119.504 0.01852488825611547
350000 89.361 0.03057044301377872 122.192 0.01790487507367835
360000 91.91799999999999 0.02969866828469704 125.308 0.01736232079187537
370000 94.56999999999999 0.02882288629158112 128.248 0.01682209019614192
380000 97.17799999999998 0.02799281577794693 130.904 0.01635829183624357
390000 99.64599999999999 0.02724167083645749 134.176 0.01591060821045503
400000 102.13 0.02649866145813333 137.209 0.01550431905845722
410000 104.782 0.02582247796217589 140.553 0.01508424078727742
420000 107.118 0.02510630913334387 143.897 0.01470861527641923
430000 109.431 0.02446826384454666 146.829 0.01437095895293863
440000 111.963 0.02391512534016586 150.173 0.01399246835900502
450000 114.415 0.02336586404000621 153.55 0.01362353688066925
460000 116.719 0.02279579077106397 156.574 0.01323392842795932
470000 119.043 0.02226213093801285 159.89 0.01291841236860246
480000 121.319 0.02178261648554906 162.878 0.01264415419267421
490000 123.615 0.02138139959756378 166.206 0.01236605314423338
500000 125.928 0.02091619638238313 169.559 0.01208918175342303
510000 128.256 0.0205137174360531 172.611 0.01184315924358348
520000 130.836 0.02015537767624222 175.959 0.01165132700054564
530000 133.032 0.0198079258782876 179.339 0.01146827656812924
540000 135.4 0.01945143436537507 182.327 0.01128509268602994
550000 137.668 0.01907418963628918 185.676 0.01108365120912597
560000 139.885 0.01875194552811469 188.672 0.01089984828935926
570000 142.213 0.01843913592233169 192.044 0.01071052224706495
580000 144.445 0.01813984727630047 195.38 0.01049995583898844
590000 146.861 0.01782945898831928 198.388 0.01031170865575955
600000 149.265 0.01750406635828523 201.717 0.01013072675246989
610000 151.525 0.01717363584712304 204.997 0.009981363706898089
620000 153.773 0.01685239069688063 208.029 0.00983561779537818
630000 156.07 0.01656515285277436 211.389 0.009664514560601517
640000 158.226 0.01629935580818291 214.333 0.009489212941179813
650000 160.462 0.01608785351447515 217.634 0.00933119167550219
660000 163.01 0.01585505184751371 220.958 0.009167957740653494
670000 165.334 0.01564851725613881 223.954 0.009029559463767248
680000 167.606 0.01543803023660877 227.346 0.008926178282467282
690000 169.8380000000001 0.01524368820151617 230.366 0.008823690513989834
700000 171.971 0.01505438762953935 233.3510000000001 0.008704023659109264
710000 174.363 0.01480683165386594 236.675 0.008586549665534319
720000 176.675 0.01457851748293951 240.039 0.008482026346081249
730000 179.083 0.01437620976739076 243.023 0.00836028116742772
740000 181.499 0.01419875630169827 246.019 0.0082424652594044
750000 183.627 0.01400304636577492 249.048 0.008115420764354841
760000 185.907 0.01381732096947942 252.432 0.008018242563718494
770000 188.148 0.01361703470884942 255.812 0.007927560346808865
780000 190.388 0.01342614705801815 258.84 0.007865899583179325
790000 192.652 0.01321203759230528 262.144 0.007781588218196412
800000 195.112 0.01303072684051112 265.449 0.007712734715169283
810000 197.396 0.0128850830222833 268.405 0.00761446356880932
820000 199.664 0.01272295578141983 271.7449999999999 0.007513988237243282
830000 201.852 0.01256998319537761 274.7089999999999 0.007420892622556336
840000 204.081 0.01243406094863815 278.109 0.007345784597648151
850000 206.393 0.01231869129308558 281.466 0.007256573895484443
860000 208.497 0.01219571076556504 284.502 0.007158460993897807
870000 210.933 0.01207812536046339 287.862 0.007068884382555255
880000 213.361 0.01194695527720605 291.222 0.00697520904303398
890000 215.593 0.0118150651718356 294.306 0.00691048853182072
900000 217.745 0.01168212404471943 297.595 0.006834299417058485
910000 220.346 0.01155778732504573 300.5429999999999 0.006769339277250443
920000 222.5540000000001 0.01144640259633199 303.911 0.006697664362504716
930000 224.726 0.01132256485332646 307.259 0.006619945771858368
940000 227.338 0.01120460402280799 310.263 0.006544495062335568
950000 229.598 0.01110278514787311 313.556 0.006474583924564089
960000 231.87 0.01097134426551482 316.876 0.006409186855844451
970000 234.1420000000001 0.01086436973336645 319.884 0.006340679932720974
980000 236.491 0.01075063336004511 323.268 0.006269777754779265
990000 238.827 0.01063983724202884 326.64 0.006212388534079499
1000000 241.131 0.01052786542561909 329.653 0.006138453682852914
1010000 243.735 0.01040890604013714 332.997 0.006064458414248371
1020000 246.467 0.01030354580325471 335.9569999999999 0.006011288333521736
1030000 249.295 0.01019973691840364 339.261 0.005961304809217449
1040000 251.5470000000001 0.01009559872939385 342.625 0.005912628887592536
1050000 253.868 0.009979315914372037 345.642 0.005867359499329383
1060000 256.1319999999999 0.009896575960593108 349.098 0.005826071761419294
1070000 258.484 0.009809667962931505 352.546 0.005778042310942612
1080000 260.936 0.00972811940246044 355.646 0.005727822714523107
1090000 263.212 0.009656764031688988 359.027 0.005681356014975006
1100000 265.5599999999999 0.009584311971219008 362.063 0.00564062483454354
1110000 267.9209999999999 0.009497170897672569 365.459 0.005605758516992372
1120000 270.373 0.009405008622592855 368.499 0.00556744363272637
1130000 272.581 0.009325041787658831 371.1909999999999 0.005526049086344446
1140000 275.1449999999999 0.009258394798386946 374.115 0.005487360924735959
1150000 277.605 0.009189037929083814 377 0.005431588487849838
1160000 279.8329999999999 0.009118172039350869 379.604 0.005389897523260471
1170000 282.049 0.009069702201863475 382.9959999999999 0.005368967620096565
1180000 284.3939999999999 0.009015459882446238 385.976 0.005330645329057684
1190000 286.558 0.00895540747961626 389.204 0.005290062668534984
1200000 288.834 0.008906245204197529 392.5409999999999 0.005245838801406709
1210000 291.026 0.008850747162693689 395.609 0.005197007107135738
1220000 293.438 0.0087913430707367 398.905 0.00515326819103313
1230000 295.61 0.008725207536893948 402.233 0.005112931016326283
1240000 297.818 0.00866135443672714 405.173 0.005074685915645871
1250000 299.951 0.008602104466827297 408.542 0.005040489036292895
1260000 302.219 0.008542467007697481 411.574 0.005009994625626035
1270000 304.491 0.008495271486368666 414.962 0.004985290452742786
1280000 306.791 0.008440580416967443 418.358 0.00496571042467099
1290000 309.271 0.008384468959163996 421.33 0.004941088942529496
1300000 311.499 0.008327311374154611 424.635 0.004896454687790406
1310000 313.671 0.008275039393493182 427.931 0.004861076223499095
1320000 316.056 0.008219308941316804 431.031 0.004828185181617753
1330000 318.4 0.008164750283665137 434.371 0.004802007270093322
1340000 320.7 0.008117371708796065 437.731 0.004772911669144432
1350000 323.092 0.008057532978396844 440.756 0.004737019321888425
1360000 325.592 0.00800075791728477 444.0800000000001 0.004697356938066755
1370000 327.808 0.00795916505503934 447.0880000000001 0.004662970233521837
1380000 330.1120000000001 0.007914476021052649 450.504 0.004630875758737809
1390000 332.393 0.007870899105067417 453.8160000000001 0.004604024077164775
1400000 334.741 0.007835916594815128 456.8170000000001 0.004575541071446117
1410000 337.025 0.007805076464617167 460.177 0.004540826580471842
1420000 339.389 0.00777376098706634 463.549 0.004506573101528227
1430000 341.909 0.007754507328273754 466.557 0.00448062395386738
1440000 344.109 0.007739365433411981 469.925 0.004454744246828257
1450000 346.389 0.007708954310194078 472.922 0.004426796059539551
1460000 348.646 0.00768166135560246 476.226 0.004405309739442713
1470000 350.878 0.007647725438720433 479.55 0.004390473595466791
1480000 353.014 0.007616898897342204 482.4780000000001 0.004366261006893929
1490000 355.258 0.007580094570611343 485.858 0.004339995920200703
1500000 357.81 0.007550070194900116 489.215 0.004315543323249999
1510000 360.146 0.007514964785514891 492.203 0.004288005050227563
1520000 362.414 0.007488418609995622 495.551 0.004260410360660288
1530000 364.575 0.007460798303330655 498.9189999999999 0.004229231239751328
1540000 366.843 0.007430396334130352 501.923 0.004207165306129911
1550000 369.107 0.007399438450139401 505.268 0.004191681161421941
1560000 371.6349999999999 0.00736982911184955 508.244 0.004169195508503657
1570000 374.163 0.007337521013073042 511.604 0.004155981615506632
1580000 376.3789999999999 0.007302963873804279 514.904 0.00414493297590849
1590000 378.6229999999999 0.007274808243586738 517.876 0.004132952718183999
1600000 380.864 0.007250026391962819 521.189 0.004114520503082801
1610000 383.1639999999999 0.007226607165775708 524.529 0.004096203808042941
1620000 385.472 0.007195216718986985 527.2089999999999 0.004075202239652358
1630000 387.9 0.007163778525689782 530.1249999999999 0.004059132115905018
1640000 390.324 0.007129378146711096 532.765 0.004033896581953629
1650000 392.556 0.007095430950018771 535.7860000000001 0.00401244245985262
1660000 394.668 0.007054347730404667 538.726 0.003991931329454749
1670000 396.869 0.00702252002593014 541.5219999999999 0.003970291175456802
1680000 398.997 0.00699773886458001 544.518 0.003959626531802499
1690000 401.1289999999999 0.006975313885043276 547.478 0.003941915493548278
1700000 403.345 0.006944317079358177 550.074 0.003931489861895282
1710000 405.7369999999999 0.006910221844286584 553.0109999999999 0.003921374135979025
1720000 407.977 0.006888653646530516 555.655 0.003901778076260756
1730000 410.1929999999999 0.006872028064183792 558.611 0.003879528980366723
1740000 412.466 0.006856718035692495 561.5709999999999 0.003860964296272514
1750000 414.738 0.006830925106739278 564.2909999999999 0.003833081254357668
1760000 417.026 0.006799088356860746 567.16 0.003809167301792149
1770000 419.21 0.00675391979933457 570.1 0.003787804611432126
1780000 421.582 0.006707775814644081 572.7600000000001 0.003771125011859363
1790000 423.8140000000001 0.006665496958158879 575.7120000000001 0.00375481011623166
1800000 425.966 0.006624094999951805 578.4 0.003734241997471737
1810000 428.211 0.006584228530772193 581.3840000000001 0.003710756764903532
1820000 430.347 0.006543744958004971 584.401 0.003688816802832427
1830000 432.655 0.006509352170612447 587.3530000000001 0.003670898352134618
1840000 434.951 0.006475697513393969 590.6650000000001 0.003653833817392668
1850000 437.495 0.006444201023735315 594.0250000000001 0.003638874612036567
1860000 439.739 0.006417911386653253 597.013 0.003623814656075634
1870000 441.983 0.006381897679578543 600.3420000000001 0.003601607435216794
1880000 444.468 0.006349713772824018 603.6460000000001 0.003578610198452614
1890000 446.724 0.006320480868884064 606.3140000000001 0.003558043404755957
1900000 449.14 0.006282429632368035 609.39 0.003541418171134634
1910000 451.384 0.006250100525960347 612.0139999999999 0.003522621057639933
1920000 453.84 0.006215627102423443 614.875 0.003508260344236218
1930000 456.04 0.006181142955051996 617.8389999999999 0.003492213319198766
1940000 458.236 0.006152755356669253 620.5309999999999 0.003478880234874202
1950000 460.593 0.006127494111209317 623.427 0.00346955823648644
1960000 462.8530000000001 0.006097911322914474 626.4430000000001 0.003459232910576971
1970000 465.061 0.006065681976748983 629.475 0.003450342349301806
1980000 467.717 0.006034962902795552 632.908 0.003437511391836367
1990000 469.885 0.006009535402336047 635.9240000000001 0.00342580699025902
2000000 472.037 0.005980178828505326 639.3080000000001 0.003420897617418189
2010000 474.2689999999999 0.005951947694990545 642.8000000000001 0.003411187143208384
2020000 476.49 0.005915679214277627 645.8680000000001 0.003397000413402721
2030000 478.678 0.005883286537780755 649.0330000000001 0.003386513936109692
2040000 480.87 0.005848741013417553 652.081 0.003371214055323673
2050000 483.282 0.005819180719762598 654.893 0.003354607902941844
2060000 485.55 0.005789211901938095 658.3290000000001 0.003339054319837154
2070000 487.766 0.005754204497112129 661.3330000000001 0.003324033905658788
2080000 490.086 0.005719087719611084 664.706 0.003308289113351278
2090000 492.319 0.005693285552673758 668.042 0.00329115862944489
2100000 494.755 0.005672022129715352 671.034 0.003273146649844373
2110000 497.039 0.005650348281893511 674.3339999999999 0.003255333525861641
2120000 499.455 0.005622362551195175 677.3099999999999 0.00323648493438018
2130000 501.6949999999999 0.005593165857204998 679.9189999999999 0.003218290011053773
2140000 503.9109999999999 0.005573165076096658 683.207 0.003201536998538904
2150000 506.1469999999999 0.005556797690656401 686.567 0.003185919779196137
2160000 508.3679999999999 0.005530667302861999 689.5669999999999 0.00317007707031453
2170000 510.884 0.005503094718871171 692.8949999999999 0.003158968518415817
2180000 513.152 0.005474231585319068 695.884 0.003141846502572944
2190000 515.616 0.00544113697219649 699.256 0.003127560929530876
2200000 517.928 0.00541434186734386 702.6320000000001 0.003114491881787184
2210000 520.088 0.005391442913727096 705.6080000000001 0.003103192149426577
2220000 522.36 0.005367007169975548 709.004 0.003092290825960665
2230000 524.5050000000001 0.005351375303738125 712.3009999999999 0.003078652469615775
2240000 526.821 0.005336530018764903 715.3050000000001 0.003064961108566852
2250000 529.109 0.005321270079672397 718.745 0.00305486303535051
2260000 531.6610000000001 0.005306823947975613 721.749 0.003040672551590619
2270000 533.985 0.005286214319167328 725.081 0.003028351274613714
2280000 536.2289999999999 0.005262425553659978 728.4379999999999 0.003019330539386417
2290000 538.4570000000001 0.005240512270766472 731.4299999999999 0.003011742181741129
2300000 540.8019999999999 0.005214508572142514 734.9219999999999 0.003000260555858975
2310000 543.122 0.005189531069375954 738.3939999999999 0.002995063535787153
2320000 545.534 0.005173287458768227 741.4099999999999 0.00299102956226854
2330000 548.0740000000001 0.005149907885427996 744.7829999999999 0.002987350534336708
2340000 550.3660000000001 0.005123675234571521 747.783 0.00298489512810891
2350000 552.6700000000001 0.00510591939595859 751.1589999999999 0.002979526880418585
2360000 554.926 0.005084168732741338 754.4789999999998 0.002966453405900747
2370000 557.119 0.00506104293813545 757.5189999999999 0.00295450075590024
2380000 559.3150000000001 0.005038050086295446 760.8879999999999 0.002942967893668636
2390000 561.699 0.005015180668503818 764.216 0.002928665999351547
2400000 564.087 0.004993587467612464 767.22 0.00291249653439416
2410000 566.351 0.004977449446676141 770.572 0.002900438022295923
2420000 568.567 0.004957638757795368 773.944 0.002888430341607509
2430000 570.831 0.004931302051725694 776.961 0.002877701905612811
2440000 573.128 0.004909568694616393 780.357 0.002868655548930218
2450000 575.3040000000001 0.004893367591693724 783.361 0.002854852603937312
2460000 577.7480000000002 0.004871393368279587 786.725 0.002839697311328417
2470000 580.152 0.004853322138064012 790.085 0.002825361833787626
2480000 582.4600000000002 0.004836242545302792 793.034 0.002809662549622995
2490000 584.6560000000002 0.00481247920529019 796.3379999999999 0.002794405011272035
2500000 586.9600000000002 0.004789254834462691 799.218 0.00278309111161367
2510000 589.1450000000001 0.004767323701106837 801.8579999999999 0.002769419219164985
2520000 591.505 0.004748003238124506 804.7699999999999 0.002759784925596772
2530000 593.8730000000002 0.004728631292523743 807.395 0.002747243101359385
2540000 596.357 0.004712685052110712 810.327 0.002738601394795032
2550000 598.577 0.004695086484371694 813.275 0.002730424337737799
2560000 600.8090000000001 0.004671056582846143 815.9229999999999 0.00272425913104992
2570000 603.1090000000002 0.004649294854878167 818.8349999999999 0.002723903783325488
2580000 605.3660000000001 0.004632387955347339 821.7710000000001 0.002722955309243089
2590000 607.746 0.004616723196170847 824.4680000000001 0.002718876186702116
2600000 610.0700000000001 0.004598658637358603 827.428 0.002706369805328506
2610000 612.5660000000001 0.00458321942005616 830.076 0.002697226513845692
2620000 614.914 0.004571304526911617 833.0000000000001 0.002689443832534163
2630000 617.098 0.004559257279502297 836.308 0.002681199430728468
2640000 619.3500000000001 0.00454923041491767 839.265 0.002669356508248392
2650000 621.5070000000001 0.004531940218433128 842.6529999999999 0.002659372189314179
2660000 623.779 0.004517543971141033 845.997 0.002650736883836691
2670000 625.931 0.004505917373378487 849.0010000000001 0.002644241225225815
2680000 628.343 0.004491553756446856 852.401 0.00263444473100895
2690000 630.5910000000001 0.004477978992861777 855.3700000000001 0.002626353223506441
2700000 632.883 0.004466795003644815 858.654 0.002619499921545626
2710000 635.191 0.004452307709758319 861.95 0.002609700747476406
2720000 637.3680000000002 0.004438807313426508 864.966 0.002601688987342212
2730000 639.7960000000002 0.004424102227706224 868.322 0.00259708136347227
2740000 642.2840000000002 0.004410886259978044 871.7190000000001 0.00259170353750418
2750000 644.5360000000002 0.004397515140867156 874.711 0.002586127748604413
2760000 646.6840000000002 0.004383451433413381 878.071 0.002581398480418221
2770000 648.9240000000002 0.004369015822429701 881.083 0.002575879468176715
2780000 651.1720000000001 0.004354325731269214 884.415 0.002565165054969472
2790000 653.4090000000001 0.004342725686566702 887.736 0.002556827050646275
2800000 655.7570000000001 0.004327698947020417 890.812 0.002549624410016797
2810000 658.2370000000002 0.004318947328514558 894.3000000000001 0.002542409711863418
2820000 660.5050000000002 0.004305249696994839 897.724 0.002536243831841458
2830000 662.6890000000001 0.004290100126799355 900.78 0.002531469501406557
2840000 664.9609999999999 0.004277100088632132 904.149 0.002524236407600107
2850000 667.2489999999999 0.004262723852454499 907.301 0.002520113574235971
2860000 669.514 0.004249855951355294 910.261 0.002514311274349649
2870000 671.866 0.004234566771032529 913.5410000000002 0.002510872008552822
2880000 674.2860000000001 0.004217624885072964 916.6010000000001 0.002503710772415134
2890000 676.606 0.004201816616994987 920.018 0.002497001007274981
2900000 678.798 0.00419081640259917 923.422 0.00249151250481237
2910000 681.098 0.004179218875447524 926.438 0.002483854099931637
2920000 683.386 0.004163531732330705 929.814 0.002477152799338113
2930000 685.4789999999999 0.004149135848028364 933.186 0.002472203029389569
2940000 687.7349999999999 0.004135204845853258 936.215 0.002466681406626771
2950000 690.1350000000001 0.004120145713399477 939.5509999999999 0.002463088273023913
2960000 692.423 0.004104752236109716 942.667 0.002459456995540379
2970000 694.603 0.004093405340990453 946.199 0.002455085582427315
2980000 696.923 0.004083099264265355 949.607 0.002449017818546376
2990000 699.131 0.004070214063060489 952.6640000000001 0.00244038303136373
3000000 701.4080000000001 0.004057264816269991 955.9640000000001 0.002434394079858977
3010000 703.5920000000001 0.004044888007353125 959.296 0.00242806899615271
3020000 706.052 0.004031414283434941 962.3000000000001 0.00242187895209902
3030000 708.3080000000001 0.00402093897401087 965.6320000000001 0.002414330797103873
3040000 710.5960000000001 0.004011659130703836 968.5609999999999 0.002404927537866437
3050000 712.9720000000001 0.00400108103655831 971.941 0.002397071023862525
3060000 715.2040000000001 0.003990519686144553 975.409 0.00238881491600947
3070000 717.489 0.003976863090152299 978.269 0.002376460208670828
3080000 719.8930000000001 0.003964713624690757 981.197 0.002362708140929095
3090000 722.349 0.0039534409565713 984.1900000000001 0.002347245605797405
3100000 724.581 0.003938567284298467 986.854 0.00233141562474563
3110000 726.7810000000001 0.003926991246597078 989.7499999999999 0.002313936718274784
3120000 728.965 0.003915616915020665 992.3979999999999 0.002300247076970949
3130000 731.213 0.003905351112603565 995.2979999999999 0.002288676716034119
3140000 733.478 0.003897119689734972 998.122 0.002276791808331442
3150000 735.6219999999998 0.003891995907931237 1000.987 0.002265659985841181
3160000 738.2139999999999 0.003887524409573276 1003.851 0.002253526181456023


==> figs/webkb-wisconsin-r5-c6-speedup.dat <==
Samples Time KLD Time KLD
10000 10.192 0.4243073371864392 8.613 0.3733494743685862
20000 12.273 0.3311744895721244 11.525 0.2697780779081694
30000 14.385 0.2687356062353534 15.001 0.2038360196217705
40000 16.457 0.2220736347558572 18.629 0.1585845893616178
50000 18.897 0.1860664850830381 22.101 0.1291135185858112
60000 21.397 0.1602417411646863 25.614 0.1084000947156701
70000 23.801 0.1408377012904344 29.002 0.0938623176658091
80000 26.117 0.1257754566968609 32.558 0.08144047669840873
90000 28.474 0.1129304649394249 36.078 0.0723110300223415
100000 30.866 0.1018380993932611 39.60299999999999 0.06544479959026556
110000 33.114 0.09291508701453238 43.107 0.05942002534727172
120000 35.214 0.08562801767786785 46.671 0.05471604941021145
130000 37.37 0.07957884398552141 50.375 0.05078876657187953
140000 39.47 0.07432086716834872 53.959 0.04730114411810073
150000 41.698 0.06971589281008132 57.144 0.04439475410496264
160000 43.971 0.06547520339229856 60.544 0.04180022271862461
170000 46.50700000000001 0.06198129820890368 63.904 0.03963369712943021
180000 48.70300000000001 0.05877668037817209 66.976 0.03740490151424252
190000 50.967 0.05591953889784736 70.62400000000001 0.0352961501313639
200000 53.11900000000001 0.05322660766020314 74.09700000000002 0.03326399362341496
210000 55.347 0.05083294442229098 77.95700000000001 0.03155067805152838
220000 57.46700000000001 0.04876707971548472 81.42500000000003 0.03005344259422594
230000 59.796 0.04666660214862715 84.56500000000001 0.02849596351612331
240000 62.12800000000001 0.04470878220805955 88.22199999999999 0.02712504331644189
250000 64.468 0.04296158860308509 91.73399999999999 0.02582814615810339
260000 66.572 0.04141369377762406 95.274 0.02470527272789903
270000 68.94799999999999 0.04012758325379025 98.26199999999999 0.02377070997916188
280000 71.336 0.0387919687315591 101.822 0.02285004691374477
290000 73.788 0.03751228091416563 104.631 0.02197744583167406
300000 76.18899999999999 0.03620229425973635 107.771 0.02110049959818911
310000 78.95700000000001 0.0349840676628691 110.859 0.02026725091476407
320000 81.425 0.03380087403156693 113.571 0.01964107366061439
330000 84.113 0.03263608079863171 116.551 0.01910334702171881
340000 86.69300000000001 0.03160884318451497 119.504 0.01852488825611547
350000 89.361 0.03057044301377872 122.192 0.01790487507367835
360000 91.91799999999999 0.02969866828469704 125.308 0.01736232079187537
370000 94.56999999999999 0.02882288629158112 128.248 0.01682209019614192
380000 97.17799999999998 0.02799281577794693 130.904 0.01635829183624357
390000 99.64599999999999 0.02724167083645749 134.176 0.01591060821045503
400000 102.13 0.02649866145813333 137.209 0.01550431905845722
410000 104.782 0.02582247796217589 140.553 0.01508424078727742
420000 107.118 0.02510630913334387 143.897 0.01470861527641923
430000 109.431 0.02446826384454666 146.829 0.01437095895293863
440000 111.963 0.02391512534016586 150.173 0.01399246835900502
450000 114.415 0.02336586404000621 153.55 0.01362353688066925
460000 116.719 0.02279579077106397 156.574 0.01323392842795932
470000 119.043 0.02226213093801285 159.89 0.01291841236860246
480000 121.319 0.02178261648554906 162.878 0.01264415419267421
490000 123.615 0.02138139959756378 166.206 0.01236605314423338
500000 125.928 0.02091619638238313 169.559 0.01208918175342303
510000 128.256 0.0205137174360531 172.611 0.01184315924358348
520000 130.836 0.02015537767624222 175.959 0.01165132700054564
530000 133.032 0.0198079258782876 179.339 0.01146827656812924
540000 135.4 0.01945143436537507 182.327 0.01128509268602994
550000 137.668 0.01907418963628918 185.676 0.01108365120912597
560000 139.885 0.01875194552811469 188.672 0.01089984828935926
570000 142.213 0.01843913592233169 192.044 0.01071052224706495
580000 144.445 0.01813984727630047 195.38 0.01049995583898844
590000 146.861 0.01782945898831928 198.388 0.01031170865575955
600000 149.265 0.01750406635828523 201.717 0.01013072675246989
610000 151.525 0.01717363584712304 204.997 0.009981363706898089
620000 153.773 0.01685239069688063 208.029 0.00983561779537818
630000 156.07 0.01656515285277436 211.389 0.009664514560601517
640000 158.226 0.01629935580818291 214.333 0.009489212941179813
650000 160.462 0.01608785351447515 217.634 0.00933119167550219
660000 163.01 0.01585505184751371 220.958 0.009167957740653494
670000 165.334 0.01564851725613881 223.954 0.009029559463767248
680000 167.606 0.01543803023660877 227.346 0.008926178282467282
690000 169.8380000000001 0.01524368820151617 230.366 0.008823690513989834
700000 171.971 0.01505438762953935 233.3510000000001 0.008704023659109264
710000 174.363 0.01480683165386594 236.675 0.008586549665534319
720000 176.675 0.01457851748293951 240.039 0.008482026346081249
730000 179.083 0.01437620976739076 243.023 0.00836028116742772
740000 181.499 0.01419875630169827 246.019 0.0082424652594044
750000 183.627 0.01400304636577492 249.048 0.008115420764354841
760000 185.907 0.01381732096947942 252.432 0.008018242563718494
770000 188.148 0.01361703470884942 255.812 0.007927560346808865
780000 190.388 0.01342614705801815 258.84 0.007865899583179325
790000 192.652 0.01321203759230528 262.144 0.007781588218196412
800000 195.112 0.01303072684051112 265.449 0.007712734715169283
810000 197.396 0.0128850830222833 268.405 0.00761446356880932
820000 199.664 0.01272295578141983 271.7449999999999 0.007513988237243282
830000 201.852 0.01256998319537761 274.7089999999999 0.007420892622556336
840000 204.081 0.01243406094863815 278.109 0.007345784597648151
850000 206.393 0.01231869129308558 281.466 0.007256573895484443
860000 208.497 0.01219571076556504 284.502 0.007158460993897807
870000 210.933 0.01207812536046339 287.862 0.007068884382555255
880000 213.361 0.01194695527720605 291.222 0.00697520904303398
890000 215.593 0.0118150651718356 294.306 0.00691048853182072
900000 217.745 0.01168212404471943 297.595 0.006834299417058485
910000 220.346 0.01155778732504573 300.5429999999999 0.006769339277250443
920000 222.5540000000001 0.01144640259633199 303.911 0.006697664362504716
930000 224.726 0.01132256485332646 307.259 0.006619945771858368
940000 227.338 0.01120460402280799 310.263 0.006544495062335568
950000 229.598 0.01110278514787311 313.556 0.006474583924564089
960000 231.87 0.01097134426551482 316.876 0.006409186855844451
970000 234.1420000000001 0.01086436973336645 319.884 0.006340679932720974
980000 236.491 0.01075063336004511 323.268 0.006269777754779265
990000 238.827 0.01063983724202884 326.64 0.006212388534079499
1000000 241.131 0.01052786542561909 329.653 0.006138453682852914
1010000 243.735 0.01040890604013714 332.997 0.006064458414248371
1020000 246.467 0.01030354580325471 335.9569999999999 0.006011288333521736
1030000 249.295 0.01019973691840364 339.261 0.005961304809217449
1040000 251.5470000000001 0.01009559872939385 342.625 0.005912628887592536
1050000 253.868 0.009979315914372037 345.642 0.005867359499329383
1060000 256.1319999999999 0.009896575960593108 349.098 0.005826071761419294
1070000 258.484 0.009809667962931505 352.546 0.005778042310942612
1080000 260.936 0.00972811940246044 355.646 0.005727822714523107
1090000 263.212 0.009656764031688988 359.027 0.005681356014975006
1100000 265.5599999999999 0.009584311971219008 362.063 0.00564062483454354
1110000 267.9209999999999 0.009497170897672569 365.459 0.005605758516992372
1120000 270.373 0.009405008622592855 368.499 0.00556744363272637
1130000 272.581 0.009325041787658831 371.1909999999999 0.005526049086344446
1140000 275.1449999999999 0.009258394798386946 374.115 0.005487360924735959
1150000 277.605 0.009189037929083814 377 0.005431588487849838
1160000 279.8329999999999 0.009118172039350869 379.604 0.005389897523260471
1170000 282.049 0.009069702201863475 382.9959999999999 0.005368967620096565
1180000 284.3939999999999 0.009015459882446238 385.976 0.005330645329057684
1190000 286.558 0.00895540747961626 389.204 0.005290062668534984
1200000 288.834 0.008906245204197529 392.5409999999999 0.005245838801406709
1210000 291.026 0.008850747162693689 395.609 0.005197007107135738
1220000 293.438 0.0087913430707367 398.905 0.00515326819103313
1230000 295.61 0.008725207536893948 402.233 0.005112931016326283
1240000 297.818 0.00866135443672714 405.173 0.005074685915645871
1250000 299.951 0.008602104466827297 408.542 0.005040489036292895
1260000 302.219 0.008542467007697481 411.574 0.005009994625626035
1270000 304.491 0.008495271486368666 414.962 0.004985290452742786
1280000 306.791 0.008440580416967443 418.358 0.00496571042467099
1290000 309.271 0.008384468959163996 421.33 0.004941088942529496
1300000 311.499 0.008327311374154611 424.635 0.004896454687790406
1310000 313.671 0.008275039393493182 427.931 0.004861076223499095
1320000 316.056 0.008219308941316804 431.031 0.004828185181617753
1330000 318.4 0.008164750283665137 434.371 0.004802007270093322
1340000 320.7 0.008117371708796065 437.731 0.004772911669144432
1350000 323.092 0.008057532978396844 440.756 0.004737019321888425
1360000 325.592 0.00800075791728477 444.0800000000001 0.004697356938066755
1370000 327.808 0.00795916505503934 447.0880000000001 0.004662970233521837
1380000 330.1120000000001 0.007914476021052649 450.504 0.004630875758737809
1390000 332.393 0.007870899105067417 453.8160000000001 0.004604024077164775
1400000 334.741 0.007835916594815128 456.8170000000001 0.004575541071446117
1410000 337.025 0.007805076464617167 460.177 0.004540826580471842
1420000 339.389 0.00777376098706634 463.549 0.004506573101528227
1430000 341.909 0.007754507328273754 466.557 0.00448062395386738
1440000 344.109 0.007739365433411981 469.925 0.004454744246828257
1450000 346.389 0.007708954310194078 472.922 0.004426796059539551
1460000 348.646 0.00768166135560246 476.226 0.004405309739442713
1470000 350.878 0.007647725438720433 479.55 0.004390473595466791
1480000 353.014 0.007616898897342204 482.4780000000001 0.004366261006893929
1490000 355.258 0.007580094570611343 485.858 0.004339995920200703
1500000 357.81 0.007550070194900116 489.215 0.004315543323249999
1510000 360.146 0.007514964785514891 492.203 0.004288005050227563
1520000 362.414 0.007488418609995622 495.551 0.004260410360660288
1530000 364.575 0.007460798303330655 498.9189999999999 0.004229231239751328
1540000 366.843 0.007430396334130352 501.923 0.004207165306129911
1550000 369.107 0.007399438450139401 505.268 0.004191681161421941
1560000 371.6349999999999 0.00736982911184955 508.244 0.004169195508503657
1570000 374.163 0.007337521013073042 511.604 0.004155981615506632
1580000 376.3789999999999 0.007302963873804279 514.904 0.00414493297590849
1590000 378.6229999999999 0.007274808243586738 517.876 0.004132952718183999
1600000 380.864 0.007250026391962819 521.189 0.004114520503082801
1610000 383.1639999999999 0.007226607165775708 524.529 0.004096203808042941
1620000 385.472 0.007195216718986985 527.2089999999999 0.004075202239652358
1630000 387.9 0.007163778525689782 530.1249999999999 0.004059132115905018
1640000 390.324 0.007129378146711096 532.765 0.004033896581953629
1650000 392.556 0.007095430950018771 535.7860000000001 0.00401244245985262
1660000 394.668 0.007054347730404667 538.726 0.003991931329454749
1670000 396.869 0.00702252002593014 541.5219999999999 0.003970291175456802
1680000 398.997 0.00699773886458001 544.518 0.003959626531802499
1690000 401.1289999999999 0.006975313885043276 547.478 0.003941915493548278
1700000 403.345 0.006944317079358177 550.074 0.003931489861895282
1710000 405.7369999999999 0.006910221844286584 553.0109999999999 0.003921374135979025
1720000 407.977 0.006888653646530516 555.655 0.003901778076260756
1730000 410.1929999999999 0.006872028064183792 558.611 0.003879528980366723
1740000 412.466 0.006856718035692495 561.5709999999999 0.003860964296272514
1750000 414.738 0.006830925106739278 564.2909999999999 0.003833081254357668
1760000 417.026 0.006799088356860746 567.16 0.003809167301792149
1770000 419.21 0.00675391979933457 570.1 0.003787804611432126
1780000 421.582 0.006707775814644081 572.7600000000001 0.003771125011859363
1790000 423.8140000000001 0.006665496958158879 575.7120000000001 0.00375481011623166
1800000 425.966 0.006624094999951805 578.4 0.003734241997471737
1810000 428.211 0.006584228530772193 581.3840000000001 0.003710756764903532
1820000 430.347 0.006543744958004971 584.401 0.003688816802832427
1830000 432.655 0.006509352170612447 587.3530000000001 0.003670898352134618
1840000 434.951 0.006475697513393969 590.6650000000001 0.003653833817392668
1850000 437.495 0.006444201023735315 594.0250000000001 0.003638874612036567
1860000 439.739 0.006417911386653253 597.013 0.003623814656075634
1870000 441.983 0.006381897679578543 600.3420000000001 0.003601607435216794
1880000 444.468 0.006349713772824018 603.6460000000001 0.003578610198452614
1890000 446.724 0.006320480868884064 606.3140000000001 0.003558043404755957
1900000 449.14 0.006282429632368035 609.39 0.003541418171134634
1910000 451.384 0.006250100525960347 612.0139999999999 0.003522621057639933
1920000 453.84 0.006215627102423443 614.875 0.003508260344236218
1930000 456.04 0.006181142955051996 617.8389999999999 0.003492213319198766
1940000 458.236 0.006152755356669253 620.5309999999999 0.003478880234874202
1950000 460.593 0.006127494111209317 623.427 0.00346955823648644
1960000 462.8530000000001 0.006097911322914474 626.4430000000001 0.003459232910576971
1970000 465.061 0.006065681976748983 629.475 0.003450342349301806
1980000 467.717 0.006034962902795552 632.908 0.003437511391836367
1990000 469.885 0.006009535402336047 635.9240000000001 0.00342580699025902
2000000 472.037 0.005980178828505326 639.3080000000001 0.003420897617418189
2010000 474.2689999999999 0.005951947694990545 642.8000000000001 0.003411187143208384
2020000 476.49 0.005915679214277627 645.8680000000001 0.003397000413402721
2030000 478.678 0.005883286537780755 649.0330000000001 0.003386513936109692
2040000 480.87 0.005848741013417553 652.081 0.003371214055323673
2050000 483.282 0.005819180719762598 654.893 0.003354607902941844
2060000 485.55 0.005789211901938095 658.3290000000001 0.003339054319837154
2070000 487.766 0.005754204497112129 661.3330000000001 0.003324033905658788
2080000 490.086 0.005719087719611084 664.706 0.003308289113351278
2090000 492.319 0.005693285552673758 668.042 0.00329115862944489
2100000 494.755 0.005672022129715352 671.034 0.003273146649844373
2110000 497.039 0.005650348281893511 674.3339999999999 0.003255333525861641
2120000 499.455 0.005622362551195175 677.3099999999999 0.00323648493438018
2130000 501.6949999999999 0.005593165857204998 679.9189999999999 0.003218290011053773
2140000 503.9109999999999 0.005573165076096658 683.207 0.003201536998538904
2150000 506.1469999999999 0.005556797690656401 686.567 0.003185919779196137
2160000 508.3679999999999 0.005530667302861999 689.5669999999999 0.00317007707031453
2170000 510.884 0.005503094718871171 692.8949999999999 0.003158968518415817
2180000 513.152 0.005474231585319068 695.884 0.003141846502572944
2190000 515.616 0.00544113697219649 699.256 0.003127560929530876
2200000 517.928 0.00541434186734386 702.6320000000001 0.003114491881787184
2210000 520.088 0.005391442913727096 705.6080000000001 0.003103192149426577
2220000 522.36 0.005367007169975548 709.004 0.003092290825960665
2230000 524.5050000000001 0.005351375303738125 712.3009999999999 0.003078652469615775
2240000 526.821 0.005336530018764903 715.3050000000001 0.003064961108566852
2250000 529.109 0.005321270079672397 718.745 0.00305486303535051
2260000 531.6610000000001 0.005306823947975613 721.749 0.003040672551590619
2270000 533.985 0.005286214319167328 725.081 0.003028351274613714
2280000 536.2289999999999 0.005262425553659978 728.4379999999999 0.003019330539386417
2290000 538.4570000000001 0.005240512270766472 731.4299999999999 0.003011742181741129
2300000 540.8019999999999 0.005214508572142514 734.9219999999999 0.003000260555858975
2310000 543.122 0.005189531069375954 738.3939999999999 0.002995063535787153
2320000 545.534 0.005173287458768227 741.4099999999999 0.00299102956226854
2330000 548.0740000000001 0.005149907885427996 744.7829999999999 0.002987350534336708
2340000 550.3660000000001 0.005123675234571521 747.783 0.00298489512810891
2350000 552.6700000000001 0.00510591939595859 751.1589999999999 0.002979526880418585
2360000 554.926 0.005084168732741338 754.4789999999998 0.002966453405900747
2370000 557.119 0.00506104293813545 757.5189999999999 0.00295450075590024
2380000 559.3150000000001 0.005038050086295446 760.8879999999999 0.002942967893668636
2390000 561.699 0.005015180668503818 764.216 0.002928665999351547
2400000 564.087 0.004993587467612464 767.22 0.00291249653439416
2410000 566.351 0.004977449446676141 770.572 0.002900438022295923
2420000 568.567 0.004957638757795368 773.944 0.002888430341607509
2430000 570.831 0.004931302051725694 776.961 0.002877701905612811
2440000 573.128 0.004909568694616393 780.357 0.002868655548930218
2450000 575.3040000000001 0.004893367591693724 783.361 0.002854852603937312
2460000 577.7480000000002 0.004871393368279587 786.725 0.002839697311328417
2470000 580.152 0.004853322138064012 790.085 0.002825361833787626
2480000 582.4600000000002 0.004836242545302792 793.034 0.002809662549622995
2490000 584.6560000000002 0.00481247920529019 796.3379999999999 0.002794405011272035
2500000 586.9600000000002 0.004789254834462691 799.218 0.00278309111161367
2510000 589.1450000000001 0.004767323701106837 801.8579999999999 0.002769419219164985
2520000 591.505 0.004748003238124506 804.7699999999999 0.002759784925596772
2530000 593.8730000000002 0.004728631292523743 807.395 0.002747243101359385
2540000 596.357 0.004712685052110712 810.327 0.002738601394795032
2550000 598.577 0.004695086484371694 813.275 0.002730424337737799
2560000 600.8090000000001 0.004671056582846143 815.9229999999999 0.00272425913104992
2570000 603.1090000000002 0.004649294854878167 818.8349999999999 0.002723903783325488
2580000 605.3660000000001 0.004632387955347339 821.7710000000001 0.002722955309243089
2590000 607.746 0.004616723196170847 824.4680000000001 0.002718876186702116
2600000 610.0700000000001 0.004598658637358603 827.428 0.002706369805328506
2610000 612.5660000000001 0.00458321942005616 830.076 0.002697226513845692
2620000 614.914 0.004571304526911617 833.0000000000001 0.002689443832534163
2630000 617.098 0.004559257279502297 836.308 0.002681199430728468
2640000 619.3500000000001 0.00454923041491767 839.265 0.002669356508248392
2650000 621.5070000000001 0.004531940218433128 842.6529999999999 0.002659372189314179
2660000 623.779 0.004517543971141033 845.997 0.002650736883836691
2670000 625.931 0.004505917373378487 849.0010000000001 0.002644241225225815
2680000 628.343 0.004491553756446856 852.401 0.00263444473100895
2690000 630.5910000000001 0.004477978992861777 855.3700000000001 0.002626353223506441
2700000 632.883 0.004466795003644815 858.654 0.002619499921545626
2710000 635.191 0.004452307709758319 861.95 0.002609700747476406
2720000 637.3680000000002 0.004438807313426508 864.966 0.002601688987342212
2730000 639.7960000000002 0.004424102227706224 868.322 0.00259708136347227
2740000 642.2840000000002 0.004410886259978044 871.7190000000001 0.00259170353750418
2750000 644.5360000000002 0.004397515140867156 874.711 0.002586127748604413
2760000 646.6840000000002 0.004383451433413381 878.071 0.002581398480418221
2770000 648.9240000000002 0.004369015822429701 881.083 0.002575879468176715
2780000 651.1720000000001 0.004354325731269214 884.415 0.002565165054969472
2790000 653.4090000000001 0.004342725686566702 887.736 0.002556827050646275
2800000 655.7570000000001 0.004327698947020417 890.812 0.002549624410016797
2810000 658.2370000000002 0.004318947328514558 894.3000000000001 0.002542409711863418
2820000 660.5050000000002 0.004305249696994839 897.724 0.002536243831841458
2830000 662.6890000000001 0.004290100126799355 900.78 0.002531469501406557
2840000 664.9609999999999 0.004277100088632132 904.149 0.002524236407600107
2850000 667.2489999999999 0.004262723852454499 907.301 0.002520113574235971
2860000 669.514 0.004249855951355294 910.261 0.002514311274349649
2870000 671.866 0.004234566771032529 913.5410000000002 0.002510872008552822
2880000 674.2860000000001 0.004217624885072964 916.6010000000001 0.002503710772415134
2890000 676.606 0.004201816616994987 920.018 0.002497001007274981
2900000 678.798 0.00419081640259917 923.422 0.00249151250481237
2910000 681.098 0.004179218875447524 926.438 0.002483854099931637
2920000 683.386 0.004163531732330705 929.814 0.002477152799338113
2930000 685.4789999999999 0.004149135848028364 933.186 0.002472203029389569
2940000 687.7349999999999 0.004135204845853258 936.215 0.002466681406626771
2950000 690.1350000000001 0.004120145713399477 939.5509999999999 0.002463088273023913
2960000 692.423 0.004104752236109716 942.667 0.002459456995540379
2970000 694.603 0.004093405340990453 946.199 0.002455085582427315
2980000 696.923 0.004083099264265355 949.607 0.002449017818546376
2990000 699.131 0.004070214063060489 952.6640000000001 0.00244038303136373
3000000 701.4080000000001 0.004057264816269991 955.9640000000001 0.002434394079858977
3010000 703.5920000000001 0.004044888007353125 959.296 0.00242806899615271
3020000 706.052 0.004031414283434941 962.3000000000001 0.00242187895209902
3030000 708.3080000000001 0.00402093897401087 965.6320000000001 0.002414330797103873
3040000 710.5960000000001 0.004011659130703836 968.5609999999999 0.002404927537866437
3050000 712.9720000000001 0.00400108103655831 971.941 0.002397071023862525
3060000 715.2040000000001 0.003990519686144553 975.409 0.00238881491600947
3070000 717.489 0.003976863090152299 978.269 0.002376460208670828
3080000 719.8930000000001 0.003964713624690757 981.197 0.002362708140929095
3090000 722.349 0.0039534409565713 984.1900000000001 0.002347245605797405
3100000 724.581 0.003938567284298467 986.854 0.00233141562474563
3110000 726.7810000000001 0.003926991246597078 989.7499999999999 0.002313936718274784
3120000 728.965 0.003915616915020665 992.3979999999999 0.002300247076970949
3130000 731.213 0.003905351112603565 995.2979999999999 0.002288676716034119
3140000 733.478 0.003897119689734972 998.122 0.002276791808331442
3150000 735.6219999999998 0.003891995907931237 1000.987 0.002265659985841181
3160000 738.2139999999999 0.003887524409573276 1003.851 0.002253526181456023


==> figs/webkb-wisconsin-rao_kld-speedup.dat <==
Samples Time KLD Time KLD
10000 10.192 0.4243073371864392 10.308 0.4185042679746506
20000 12.273 0.3311744895721244 11.953 0.325507859171988
30000 14.385 0.2687356062353534 13.913 0.2636844032582757
40000 16.457 0.2220736347558572 16.081 0.2178232741701092
50000 18.897 0.1860664850830381 18.589 0.1823994234416406
60000 21.397 0.1602417411646863 21.097 0.1568967944040827
70000 23.801 0.1408377012904344 23.509 0.1378797018114327
80000 26.117 0.1257754566968609 25.777 0.123276310779956
90000 28.474 0.1129304649394249 28.526 0.1107748223762489
100000 30.866 0.1018380993932611 30.682 0.09994521811254829
110000 33.114 0.09291508701453238 32.926 0.09119738979318724
120000 35.214 0.08562801767786785 35.082 0.08406344010388071
130000 37.37 0.07957884398552141 37.362 0.07810320628213537
140000 39.47 0.07432086716834872 39.922 0.07293683184859659
150000 41.698 0.06971589281008132 42.438 0.06839728029501221
160000 43.971 0.06547520339229856 45.015 0.06424174891883733
170000 46.50700000000001 0.06198129820890368 47.28700000000001 0.06084580981729993
180000 48.70300000000001 0.05877668037817209 49.491 0.05771976354020875
190000 50.967 0.05591953889784736 51.727 0.054956283001749
200000 53.11900000000001 0.05322660766020314 53.82300000000001 0.05231469093580089
210000 55.347 0.05083294442229098 56.33499999999999 0.04994583168349372
220000 57.46700000000001 0.04876707971548472 58.575 0.04793529710433672
230000 59.796 0.04666660214862715 61.212 0.04588276564423359
240000 62.12800000000001 0.04470878220805955 63.468 0.04395977611599137
250000 64.468 0.04296158860308509 65.70400000000001 0.04225373511264361
260000 66.572 0.04141369377762406 67.84399999999999 0.04073673605297036
270000 68.94799999999999 0.04012758325379025 70.188 0.03948034840082736
280000 71.336 0.0387919687315591 72.492 0.03815961578431522
290000 73.788 0.03751228091416563 74.94800000000001 0.03687548247997099
300000 76.18899999999999 0.03620229425973635 77.35300000000001 0.03558536908659476
310000 78.95700000000001 0.0349840676628691 79.80100000000002 0.03439252616160596
320000 81.425 0.03380087403156693 82.09700000000002 0.03322301677083767
330000 84.113 0.03263608079863171 84.70500000000001 0.03207065350221953
340000 86.69300000000001 0.03160884318451497 87.11300000000001 0.03106130374870393
350000 89.361 0.03057044301377872 89.49300000000002 0.03003362110951262
360000 91.91799999999999 0.02969866828469704 91.95400000000001 0.02916728161910926
370000 94.56999999999999 0.02882288629158112 94.63000000000001 0.02831230768015912
380000 97.17799999999998 0.02799281577794693 96.95000000000002 0.02751093122555957
390000 99.64599999999999 0.02724167083645749 99.32999999999998 0.02677996361981678
400000 102.13 0.02649866145813333 101.762 0.02604390540247302
410000 104.782 0.02582247796217589 104.294 0.02537462639601948
420000 107.118 0.02510630913334387 106.67 0.02466926392015096
430000 109.431 0.02446826384454666 109.039 0.02403791425832231
440000 111.963 0.02391512534016586 111.751 0.02349324375914839
450000 114.415 0.02336586404000621 114.047 0.02295191388577793
460000 116.719 0.02279579077106397 116.403 0.02239771631623591
470000 119.043 0.02226213093801285 118.683 0.02186714514548396
480000 121.319 0.02178261648554906 121.087 0.0213842086565296
490000 123.615 0.02138139959756378 123.467 0.02097689900933498
500000 125.928 0.02091619638238313 125.888 0.02051864263392395
510000 128.256 0.0205137174360531 128.44 0.02011899456429342
520000 130.836 0.02015537767624222 130.808 0.01976367689135142
530000 133.032 0.0198079258782876 133.08 0.01942347448932573
540000 135.4 0.01945143436537507 135.596 0.01906904860920327
550000 137.668 0.01907418963628918 137.836 0.01870072956364536
560000 139.885 0.01875194552811469 140.209 0.01837839088267543
570000 142.213 0.01843913592233169 142.549 0.01807021131885635
580000 144.445 0.01813984727630047 145.173 0.01778598042836129
590000 146.861 0.01782945898831928 147.485 0.01748765183773576
600000 149.265 0.01750406635828523 149.721 0.01717063227603023
610000 151.525 0.01717363584712304 152.001 0.01684333663866664
620000 153.773 0.01685239069688063 154.469 0.01652704851590218
630000 156.07 0.01656515285277436 156.814 0.01624376289671614
640000 158.226 0.01629935580818291 159.086 0.01598396995697913
650000 160.462 0.01608785351447515 161.75 0.01577554604304918
660000 163.01 0.01585505184751371 164.07 0.01554446675017383
670000 165.334 0.01564851725613881 166.378 0.01533814762617499
680000 167.606 0.01543803023660877 168.774 0.01513282756309785
690000 169.8380000000001 0.01524368820151617 171.126 0.01494502521336137
700000 171.971 0.01505438762953935 173.583 0.01476045595901829
710000 174.363 0.01480683165386594 175.923 0.01451532443117117
720000 176.675 0.01457851748293951 178.339 0.01428693091900928
730000 179.083 0.01437620976739076 180.919 0.01408233886131282
740000 181.499 0.01419875630169827 183.195 0.01390573160122134
750000 183.627 0.01400304636577492 185.491 0.01370981619322712
760000 185.907 0.01381732096947942 187.719 0.01352728131383882
770000 188.148 0.01361703470884942 190.04 0.01332839482390181
780000 190.388 0.01342614705801815 192.584 0.01314000570614029
790000 192.652 0.01321203759230528 195.384 0.01293000194456445
800000 195.112 0.01303072684051112 197.712 0.01275068688091989
810000 197.396 0.0128850830222833 200.012 0.01260221622327156
820000 199.664 0.01272295578141983 202.176 0.01243946263403402
830000 201.852 0.01256998319537761 204.489 0.01229016755347096
840000 204.081 0.01243406094863815 206.845 0.01215744277066018
850000 206.393 0.01231869129308558 209.225 0.01204635309366151
860000 208.497 0.01219571076556504 211.685 0.0119292887549778
870000 210.933 0.01207812536046339 214.029 0.01181764047178922
880000 213.361 0.01194695527720605 216.349 0.01168826564246791
890000 215.593 0.0118150651718356 218.505 0.01155856717268954
900000 217.745 0.01168212404471943 221.074 0.01142973226559646
910000 220.346 0.01155778732504573 223.198 0.0113048699218714
920000 222.5540000000001 0.01144640259633199 225.55 0.01119487731081429
930000 224.726 0.01132256485332646 228.518 0.01107552143656445
940000 227.338 0.01120460402280799 230.718 0.010961511649487
950000 229.598 0.01110278514787311 232.954 0.01086499416834269
960000 231.87 0.01097134426551482 235.174 0.01073653368426959
970000 234.1420000000001 0.01086436973336645 237.539 0.01063407848332898
980000 236.491 0.01075063336004511 239.715 0.01052224616971076
990000 238.827 0.01063983724202884 241.943 0.01041629554617919
1000000 241.131 0.01052786542561909 244.479 0.01030420400835676
1010000 243.735 0.01040890604013714 246.687 0.01018736360715494
1020000 246.467 0.01030354580325471 248.803 0.0100859855359869
1030000 249.295 0.01019973691840364 250.987 0.009984076233975616
1040000 251.5470000000001 0.01009559872939385 253.34 0.00988121749485458
1050000 253.868 0.009979315914372037 255.612 0.009765255832579098
1060000 256.1319999999999 0.009896575960593108 257.952 0.009682066115778536
1070000 258.484 0.009809667962931505 260.344 0.009597276829103552
1080000 260.936 0.00972811940246044 262.588 0.009517630416449043
1090000 263.212 0.009656764031688988 265.008 0.009448621575332472
1100000 265.5599999999999 0.009584311971219008 267.192 0.009378802896916328
1110000 267.9209999999999 0.009497170897672569 269.525 0.009293645910602605
1120000 270.373 0.009405008622592855 271.6809999999999 0.009201667414136536
1130000 272.581 0.009325041787658831 273.977 0.009124200724129254
1140000 275.1449999999999 0.009258394798386946 276.505 0.009059071407256654
1150000 277.605 0.009189037929083814 278.649 0.008990548392120322
1160000 279.8329999999999 0.009118172039350869 280.865 0.008921737229074351
1170000 282.049 0.009069702201863475 283.141 0.008876470768864568
1180000 284.3939999999999 0.009015459882446238 285.306 0.008824384537031294
1190000 286.558 0.00895540747961626 287.55 0.008765601449177709
1200000 288.834 0.008906245204197529 289.7980000000001 0.008716544466303183
1210000 291.026 0.008850747162693689 292.222 0.008664313258262784
1220000 293.438 0.0087913430707367 294.3860000000001 0.008609715873154631
1230000 295.61 0.008725207536893948 296.5660000000001 0.008544481062239618
1240000 297.818 0.00866135443672714 298.77 0.00848262091668529
1250000 299.951 0.008602104466827297 300.935 0.008425191825489974
1260000 302.219 0.008542467007697481 303.2230000000001 0.008368907573190988
1270000 304.491 0.008495271486368666 305.511 0.008322096595736428
1280000 306.791 0.008440580416967443 307.987 0.008267652480281103
1290000 309.271 0.008384468959163996 310.203 0.008212009114278329
1300000 311.499 0.008327311374154611 312.383 0.008155856731240927
1310000 313.671 0.008275039393493182 314.599 0.008104797118615994
1320000 316.056 0.008219308941316804 316.9440000000001 0.008049422084493033
1330000 318.4 0.008164750283665137 319.224 0.007994963715235122
1340000 320.7 0.008117371708796065 321.4760000000001 0.007949992488384032
1350000 323.092 0.008057532978396844 324.0480000000001 0.007892541905585236
1360000 325.592 0.00800075791728477 326.272 0.00783745460254408
1370000 327.808 0.00795916505503934 328.448 0.007797816739411215
1380000 330.1120000000001 0.007914476021052649 330.8360000000001 0.007755093634280811
1390000 332.393 0.007870899105067417 333.149 0.0077120518155366
1400000 334.741 0.007835916594815128 335.465 0.007677554902041879
1410000 337.025 0.007805076464617167 337.645 0.00764511449715268
1420000 339.389 0.00777376098706634 340.149 0.007611534305055679
1430000 341.909 0.007754507328273754 342.425 0.007590933176019961
1440000 344.109 0.007739365433411981 344.593 0.007575616362140086
1450000 346.389 0.007708954310194078 346.997 0.007545070260401107
1460000 348.646 0.00768166135560246 349.39 0.007517889866225988
1470000 350.878 0.007647725438720433 351.6660000000001 0.007484885370323136
1480000 353.014 0.007616898897342204 353.842 0.00745551678936119
1490000 355.258 0.007580094570611343 356.226 0.007420363924806475
1500000 357.81 0.007550070194900116 358.57 0.007390994114352245
1510000 360.146 0.007514964785514891 360.862 0.007356366062377596
1520000 362.414 0.007488418609995622 363.854 0.00733075842185945
1530000 364.575 0.007460798303330655 366.083 0.00730607899466368
1540000 366.843 0.007430396334130352 368.287 0.007278341437754117
1550000 369.107 0.007399438450139401 370.595 0.007249256689334669
1560000 371.6349999999999 0.00736982911184955 373.179 0.007222057663898469
1570000 374.163 0.007337521013073042 375.295 0.007189796008718715
1580000 376.3789999999999 0.007302963873804279 377.591 0.007157643625720015
1590000 378.6229999999999 0.007274808243586738 379.915 0.007130813086653408
1600000 380.864 0.007250026391962819 382.196 0.00710750323579277
1610000 383.1639999999999 0.007226607165775708 384.456 0.00708554607985804
1620000 385.472 0.007195216718986985 386.748 0.007056285261458217
1630000 387.9 0.007163778525689782 389.204 0.007025597602099135
1640000 390.324 0.007129378146711096 391.412 0.006991389734843654
1650000 392.556 0.007095430950018771 393.612 0.00695705733619776
1660000 394.668 0.007054347730404667 395.836 0.006915522691889483
1670000 396.869 0.00702252002593014 398.0409999999999 0.006882916859778472
1680000 398.997 0.00699773886458001 400.2049999999999 0.006858134399269846
1690000 401.1289999999999 0.006975313885043276 402.437 0.006836872172700507
1700000 403.345 0.006944317079358177 404.989 0.006806005299394088
1710000 405.7369999999999 0.006910221844286584 407.465 0.006772282764171984
1720000 407.977 0.006888653646530516 409.741 0.006751842895504342
1730000 410.1929999999999 0.006872028064183792 411.961 0.006736601988051181
1740000 412.466 0.006856718035692495 414.298 0.006721047975385717
1750000 414.738 0.006830925106739278 416.462 0.006695105888319141
1760000 417.026 0.006799088356860746 418.654 0.006662616041896102
1770000 419.21 0.00675391979933457 421.198 0.006617435931781587
1780000 421.582 0.006707775814644081 423.438 0.006571305865627502
1790000 423.8140000000001 0.006665496958158879 425.5940000000001 0.006529962141451417
1800000 425.966 0.006624094999951805 427.89 0.006490076290096581
1810000 428.211 0.006584228530772193 430.123 0.006451098673227025
1820000 430.347 0.006543744958004971 432.391 0.006411198790389487
1830000 432.655 0.006509352170612447 434.627 0.00637687025848478
1840000 434.951 0.006475697513393969 437.143 0.006342591390233284
1850000 437.495 0.006444201023735315 439.323 0.006312472772394782
1860000 439.739 0.006417911386653253 441.547 0.006286906726613121
1870000 441.983 0.006381897679578543 443.9030000000001 0.006251757822278914
1880000 444.468 0.006349713772824018 446.156 0.006218742859350841
1890000 446.724 0.006320480868884064 448.412 0.006189574300413688
1900000 449.14 0.006282429632368035 450.7040000000001 0.006153031701478981
1910000 451.384 0.006250100525960347 453.16 0.006121866339862597
1920000 453.84 0.006215627102423443 455.336 0.006088593687370453
1930000 456.04 0.006181142955051996 457.4520000000001 0.006056191710457657
1940000 458.236 0.006152755356669253 459.604 0.006029632000100674
1950000 460.593 0.006127494111209317 461.8770000000001 0.006005293309463935
1960000 462.8530000000001 0.006097911322914474 464.201 0.005976619780131713
1970000 465.061 0.006065681976748983 466.561 0.005944667766407716
1980000 467.717 0.006034962902795552 468.969 0.005914383714401043
1990000 469.885 0.006009535402336047 471.073 0.005889993146761055
2000000 472.037 0.005980178828505326 473.2929999999999 0.005861586938998511
2010000 474.2689999999999 0.005951947694990545 475.4569999999999 0.005834344441207193
2020000 476.49 0.005915679214277627 477.698 0.005799190162013976
2030000 478.678 0.005883286537780755 480.05 0.005766788265024632
2040000 480.87 0.005848741013417553 482.318 0.00573291376381867
2050000 483.282 0.005819180719762598 484.738 0.005704999965591645
2060000 485.55 0.005789211901938095 486.978 0.005675690678342984
2070000 487.766 0.005754204497112129 489.266 0.005640731280360496
2080000 490.086 0.005719087719611084 491.4940000000001 0.005605550296934555
2090000 492.319 0.005693285552673758 493.751 0.005580035072510807
2100000 494.755 0.005672022129715352 496.251 0.005559175034646742
2110000 497.039 0.005650348281893511 498.527 0.005537792037573439
2120000 499.455 0.005622362551195175 500.983 0.005510720160496515
2130000 501.6949999999999 0.005593165857204998 503.1229999999999 0.005482925244111588
2140000 503.9109999999999 0.005573165076096658 505.323 0.005462755201700116
2150000 506.1469999999999 0.005556797690656401 507.4349999999999 0.005446098218545845
2160000 508.3679999999999 0.005530667302861999 509.752 0.00542100019808139
2170000 510.884 0.005503094718871171 511.98 0.005394383649429378
2180000 513.152 0.005474231585319068 514.192 0.005365202575869401
2190000 515.616 0.00544113697219649 516.664 0.005331846925290284
2200000 517.928 0.00541434186734386 518.8599999999999 0.005304949574746291
2210000 520.088 0.005391442913727096 521.072 0.005282273802069892
2220000 522.36 0.005367007169975548 523.3000000000001 0.005258884746426017
2230000 524.5050000000001 0.005351375303738125 525.577 0.00524496733742524
2240000 526.821 0.005336530018764903 527.853 0.005230616816590453
2250000 529.109 0.005321270079672397 530.1049999999999 0.005215491136490633
2260000 531.6610000000001 0.005306823947975613 532.6170000000001 0.005201464647480366
2270000 533.985 0.005286214319167328 534.8969999999999 0.005181546221347475
2280000 536.2289999999999 0.005262425553659978 537.1129999999999 0.005159340782831649
2290000 538.4570000000001 0.005240512270766472 539.2809999999999 0.005138652406403685
2300000 540.8019999999999 0.005214508572142514 541.5219999999999 0.005114084880849459
2310000 543.122 0.005189531069375954 543.778 0.005090323809146071
2320000 545.534 0.005173287458768227 546.05 0.005074283074951379
2330000 548.0740000000001 0.005149907885427996 548.454 0.005051562602594256
2340000 550.3660000000001 0.005123675234571521 550.854 0.005025746716425061
2350000 552.6700000000001 0.00510591939595859 553.27 0.005008075303613399
2360000 554.926 0.005084168732741338 555.5099999999999 0.004986429888723955
2370000 557.119 0.00506104293813545 557.723 0.004963308420214891
2380000 559.3150000000001 0.005038050086295446 559.9749999999999 0.00494130536036908
2390000 561.699 0.005015180668503818 562.2670000000001 0.004918843417981284
2400000 564.087 0.004993587467612464 564.6469999999999 0.004897698864964174
2410000 566.351 0.004977449446676141 566.891 0.0048823554992905
2420000 568.567 0.004957638757795368 569.0829999999999 0.004864069168827964
2430000 570.831 0.004931302051725694 571.311 0.004838797005559317
2440000 573.128 0.004909568694616393 573.5080000000002 0.004817623213189536
2450000 575.3040000000001 0.004893367591693724 575.748 0.004802005256921571
2460000 577.7480000000002 0.004871393368279587 578.048 0.004780349230618498
2470000 580.152 0.004853322138064012 580.504 0.004762438607094167
2480000 582.4600000000002 0.004836242545302792 582.768 0.004746040018180647
2490000 584.6560000000002 0.00481247920529019 584.912 0.004723111300986539
2500000 586.9600000000002 0.004789254834462691 587.124 0.004699761055824628
2510000 589.1450000000001 0.004767323701106837 589.293 0.004677683010683701
2520000 591.505 0.004748003238124506 591.617 0.004659355055811501
2530000 593.8730000000002 0.004728631292523743 593.8610000000001 0.004640351312508242
2540000 596.357 0.004712685052110712 596.405 0.004624882247114339
2550000 598.577 0.004695086484371694 598.609 0.004607797910079514
2560000 600.8090000000001 0.004671056582846143 600.809 0.004584948824572572
2570000 603.1090000000002 0.004649294854878167 603.0890000000001 0.004563891976449556
2580000 605.3660000000001 0.004632387955347339 605.446 0.004546727493266485
2590000 607.746 0.004616723196170847 607.718 0.004530892617197983
2600000 610.0700000000001 0.004598658637358603 609.99 0.004513571998859721
2610000 612.5660000000001 0.00458321942005616 612.518 0.004499439956662036
2620000 614.914 0.004571304526911617 614.85 0.004487601558566357
2630000 617.098 0.004559257279502297 617.0940000000001 0.004475436044895596
2640000 619.3500000000001 0.00454923041491767 619.538 0.004466424670449707
2650000 621.5070000000001 0.004531940218433128 621.907 0.004450267567075671
2660000 623.779 0.004517543971141033 624.171 0.004436111714456293
2670000 625.931 0.004505917373378487 626.487 0.004424845219124162
2680000 628.343 0.004491553756446856 628.8790000000001 0.004411310074738165
2690000 630.5910000000001 0.004477978992861777 631.1110000000001 0.004398557988942131
2700000 632.883 0.004466795003644815 633.307 0.004388252624113563
2710000 635.191 0.004452307709758319 635.523 0.004374574028404757
2720000 637.3680000000002 0.004438807313426508 637.7680000000001 0.004361664386954846
2730000 639.7960000000002 0.004424102227706224 640.1720000000001 0.004347448011769176
2740000 642.2840000000002 0.004410886259978044 642.4720000000001 0.004334909237172397
2750000 644.5360000000002 0.004397515140867156 644.8440000000001 0.004322186630772108
2760000 646.6840000000002 0.004383451433413381 646.9400000000001 0.004308830453643735
2770000 648.9240000000002 0.004369015822429701 649.1760000000002 0.004295019886931317
2780000 651.1720000000001 0.004354325731269214 651.3760000000001 0.004280674598873139
2790000 653.4090000000001 0.004342725686566702 653.5050000000001 0.004269083074937029
2800000 655.7570000000001 0.004327698947020417 656.0210000000001 0.004253797306467294
2810000 658.2370000000002 0.004318947328514558 658.297 0.004245045543783518
2820000 660.5050000000002 0.004305249696994839 660.7490000000001 0.004232061234704407
2830000 662.6890000000001 0.004290100126799355 662.9850000000001 0.004217353550242692
2840000 664.9609999999999 0.004277100088632132 665.2689999999999 0.004204495249705876
2850000 667.2489999999999 0.004262723852454499 667.4449999999999 0.004189745650352821
2860000 669.514 0.004249855951355294 669.654 0.004177079507916272
2870000 671.866 0.004234566771032529 671.918 0.004161882124572638
2880000 674.2860000000001 0.004217624885072964 674.154 0.004145167846839242
2890000 676.606 0.004201816616994987 676.7139999999999 0.004129477003554882
2900000 678.798 0.00419081640259917 678.9540000000001 0.004118990021557692
2910000 681.098 0.004179218875447524 681.122 0.004107943036760252
2920000 683.386 0.004163531732330705 683.422 0.004092622613276926
2930000 685.4789999999999 0.004149135848028364 685.5989999999999 0.00407828525355203
2940000 687.7349999999999 0.004135204845853258 687.819 0.004064340105124124
2950000 690.1350000000001 0.004120145713399477 690.155 0.004049441037733155
2960000 692.423 0.004104752236109716 692.7229999999998 0.004034466105003048
2970000 694.603 0.004093405340990453 695.1669999999999 0.004023164990200642
2980000 696.923 0.004083099264265355 697.535 0.004012899567261211
2990000 699.131 0.004070214063060489 699.715 0.004000194678790748
3000000 701.4080000000001 0.004057264816269991 701.984 0.00398709750985513
3010000 703.5920000000001 0.004044888007353125 704.2040000000001 0.003974839690471186
3020000 706.052 0.004031414283434941 706.4720000000001 0.003961195172848846
3030000 708.3080000000001 0.00402093897401087 708.8680000000001 0.003950681457843331
3040000 710.5960000000001 0.004011659130703836 711.096 0.0039414402396046
3050000 712.9720000000001 0.00400108103655831 713.3919999999999 0.003930949595289718
3060000 715.2040000000001 0.003990519686144553 715.7240000000002 0.003919952283734903
3070000 717.489 0.003976863090152299 717.9250000000001 0.003906624956061268
3080000 719.8930000000001 0.003964713624690757 720.273 0.003894603738559833
3090000 722.349 0.0039534409565713 722.513 0.003883760058173379
3100000 724.581 0.003938567284298467 724.9490000000001 0.003869264737922227
3110000 726.7810000000001 0.003926991246597078 727.2130000000001 0.003857439691914236
3120000 728.965 0.003915616915020665 729.457 0.003846804716537212
3130000 731.213 0.003905351112603565 731.713 0.003836973999093137
3140000 733.478 0.003897119689734972 733.9739999999998 0.003828946803168697
3150000 735.6219999999998 0.003891995907931237 736.2139999999999 0.003824073630486256
3160000 738.2139999999999 0.003887524409573276 738.6739999999999 0.003819973798560945
3170000 740.3579999999999 0.003878290073321963 740.8779999999999 0.003811218489616012
3180000 742.5459999999999 0.003867348796434197 742.9739999999999 0.003800999609074833
3190000 744.7379999999999 0.003856455372550986 745.2659999999998 0.003790668369169011
3200000 747.0739999999998 0.003842252713994698 747.5940000000001 0.003776882611744218
3210000 749.1429999999999 0.003826399790307597 749.703 0.003761436337301104
3220000 751.3109999999999 0.003812542374135887 751.9269999999999 0.003748243929724131
3230000 753.679 0.003800398056962677 754.0709999999999 0.003736420644998185
3240000 755.903 0.003787222524293247 756.559 0.00372359541064668
3250000 758.1389999999999 0.00377576084264918 758.751 0.003712325290659216
3260000 760.3069999999999 0.00376574073719009 760.899 0.003702327912783047
3270000 762.6709999999999 0.003756349813237103 763.1349999999999 0.003693278798384522
3280000 764.976 0.003748479855696502 765.308 0.003685650354045979
3290000 767.272 0.003742431872875145 767.5640000000001 0.00367963039066361
3300000 769.7520000000001 0.003735187337684233 770.028 0.003672625501016972
3310000 772.0520000000001 0.003723809610328266 772.568 0.003661831273803857
3320000 774.224 0.003714802077208664 774.704 0.003653601713787241
3330000 776.46 0.003706613222442181 776.908 0.003646092638098055
3340000 778.504 0.003698645407374062 779.076 0.003638427991924091
3350000 780.693 0.003688199094622567 781.245 0.003628299157090651
3360000 782.865 0.003679052385387962 783.457 0.003619766189384664
3370000 785.125 0.003668888428967582 785.6529999999999 0.003610602640077905
3380000 787.249 0.003660967849923201 788.0889999999999 0.003603478912072382
3390000 789.4930000000001 0.003654911520362876 790.3209999999999 0.003598181943969059
3400000 791.6450000000001 0.003646204317323558 792.485 0.003590236241638776
3410000 793.765 0.003639069190112011 794.649 0.003583029794247162
3420000 795.95 0.003628408008251621 796.8819999999999 0.003572143428797138
3430000 798.134 0.003617894925848282 799.626 0.003561479444402787
3440000 800.5139999999999 0.003609123724825694 802.2299999999999 0.00355253960323832
3450000 802.6540000000001 0.003603895609768656 804.674 0.003547087705397025
3460000 804.7940000000001 0.003598115696515161 806.926 0.00354101596200399
3470000 807.03 0.003593772088047742 809.158 0.00353660689552418
3480000 809.126 0.003587153520141847 811.35 0.003530381608796921
3490000 811.254 0.003575633919415159 813.643 0.003518660527224743
3500000 813.4829999999999 0.003565034897577637 815.951 0.003507693129005099
3510000 815.931 0.003554136637787657 818.279 0.003496709123813227
3520000 818.1590000000001 0.003541713512218591 820.7309999999999 0.003484454577873812
3530000 820.311 0.00352794113944748 822.879 0.003471024387228593
3540000 822.439 0.003517840152900461 825.0909999999999 0.003460988482646066
3550000 824.6469999999999 0.003508100343988487 827.2509999999999 0.003450949128016271
3560000 826.823 0.003498083210956822 829.4160000000001 0.003441567918210603
3570000 829.008 0.003489546709866836 831.6600000000001 0.003433113242236437
3580000 831.556 0.003479297694040259 833.976 0.003422863952955929
3590000 833.7880000000001 0.003470078525277353 836.364 0.003413856825588521
3600000 835.9920000000001 0.003461736297027421 838.528 0.00340557365772745
3610000 838.1120000000001 0.003452959781997503 840.7560000000001 0.003397054917692069
3620000 840.316 0.00344422434057513 842.928 0.00338859716284732
3630000 842.5960000000001 0.003434350377422933 845.077 0.003378693792983558
3640000 844.8410000000001 0.003420728388274257 847.341 0.003365138978874707
3650000 847.2810000000001 0.003405334438640757 849.641 0.003350106668191067
3660000 849.4970000000001 0.003394286221646446 852.1010000000001 0.003339344956844463
3670000 851.7890000000001 0.003386632536904305 854.2850000000001 0.003331659108375695
3680000 853.9170000000001 0.003379590224249485 856.509 0.003324854738632472
3690000 856.3130000000001 0.003372058646223542 858.721 0.003317122479232955
3700000 858.5170000000001 0.003362957637420087 860.938 0.003307736959167104
3710000 860.726 0.003354760584224753 863.162 0.003299582956540225
3720000 863.1860000000001 0.003343780326213483 865.3540000000002 0.003289040435782313
3730000 865.998 0.003332772138785017 867.7860000000001 0.003277968563879173
3740000 868.3060000000002 0.003323207035056449 869.9620000000001 0.003268323227191563
3750000 870.53 0.00331404089255479 872.246 0.003259071022317732
3760000 872.874 0.003305241407659405 874.498 0.003250191773770707
3770000 875.0260000000001 0.00330040662879776 876.6790000000001 0.003245606821660171
3780000 877.255 0.003293379241864502 878.9230000000001 0.003238169914232183
3790000 879.619 0.003282991190445801 881.063 0.003227732262709226
3800000 881.7910000000001 0.003277089699136556 883.523 0.003221939499508057
3810000 884.047 0.00327155942854759 885.7230000000001 0.003216486054293857
3820000 886.327 0.003263778104790201 887.8950000000001 0.003208811101131175
3830000 888.519 0.003254347690901122 890.095 0.003199322183247305
3840000 890.763 0.003245438341180577 892.2240000000002 0.003190469146945583
3850000 892.8960000000002 0.003237897581961781 894.4720000000001 0.003182935586508155
3860000 895.364 0.003229950190657787 896.788 0.003174901268984637
3870000 897.5520000000001 0.003221616477494948 899.1680000000001 0.003166689392357862
3880000 899.7 0.003216039743722168 901.3520000000001 0.003161613133773098
3890000 901.8800000000001 0.003208235283862988 903.5840000000001 0.003154109481599065
3900000 904.0640000000001 0.003198520436412124 905.7840000000001 0.00314479006706976
3910000 906.2280000000002 0.003191963878274114 907.9920000000001 0.003138119524700513
3920000 908.6170000000001 0.00318673461633629 910.2690000000001 0.003132561034382092
3930000 911.1370000000001 0.003180241422531851 912.5330000000001 0.003126022809423827
3940000 913.3850000000002 0.003175180915807689 915.0090000000001 0.003120635902594996
3950000 915.6690000000002 0.003171436700370951 917.2090000000001 0.003116852110599683
3960000 917.893 0.003164472603324665 919.3690000000001 0.003109832120194242
3970000 920.2730000000001 0.003157940290361094 921.6530000000001 0.003103355594543461
3980000 922.5290000000001 0.003152569815862363 923.873 0.003098133168387502
3990000 924.8980000000001 0.00314660878939651 926.138 0.003092237108997724
4000000 927.41 0.003139665761646627 928.398 0.003084878988473497
4010000 929.582 0.003130342244491741 930.77 0.00307548077408485
4020000 931.8340000000001 0.003121437122775028 933.026 0.003066806510746068
4030000 934.1220000000001 0.003112718619409395 935.2460000000001 0.003058198727148983
4040000 936.3579999999999 0.003101625638579475 937.506 0.003047180628601158
4050000 938.8140000000001 0.003091700231694825 939.8019999999999 0.003037921667987483
4060000 941.135 0.003084735449586509 942.027 0.003031390063436088
4070000 943.603 0.003078023885050147 944.3149999999999 0.00302441209831029
4080000 945.9109999999999 0.003069297162195176 946.751 0.003015397205238686
4090000 948.075 0.003059717527420069 948.8989999999999 0.003005895298251727
4100000 950.2670000000001 0.003051292242483418 951.1629999999999 0.002997654508820241
4110000 952.7429999999999 0.003043071994460552 953.379 0.002989758715375701
4120000 954.923 0.003034248807928136 955.615 0.002981089685418999
4130000 957.2720000000002 0.003023029019336784 957.9000000000001 0.002970011293360744
4140000 959.7520000000001 0.003014490095494064 960.1560000000001 0.002961782746550313
4150000 961.9720000000001 0.003005956814863816 962.5200000000001 0.002953498018850655
4160000 964.4720000000001 0.002998621453209637 964.7160000000001 0.002946423033470611
4170000 966.6880000000001 0.002991131819556202 966.896 0.00293919477563254
4180000 968.96 0.002983845910127999 969.0680000000001 0.002932122738027814
4190000 971.2920000000001 0.002976536036789505 971.3200000000001 0.002925157851479708
4200000 973.601 0.002970640507541873 973.525 0.002919367325102168
4210000 976.1130000000001 0.002966234816264865 975.773 0.002915208312486724
4220000 978.3610000000001 0.002962675768215203 978.2450000000001 0.002911475360894973
4230000 980.553 0.00295852174520729 980.4290000000001 0.002907139182964749
4240000 982.8690000000001 0.002953210750926306 982.6850000000001 0.002901661622532416
4250000 985.1410000000001 0.002946328489676188 984.893 0.002894949681092912
4260000 987.3410000000001 0.002941725604851448 987.121 0.002890320690139867
4270000 989.5980000000001 0.002937221784238727 989.374 0.002885826471005552
4280000 991.9820000000001 0.002933137995460612 991.634 0.002881716618528445
4290000 994.326 0.002926862774920398 994.1539999999999 0.002875425681982872
4300000 996.4819999999999 0.00292340230379242 996.3299999999999 0.002871798196628219
4310000 998.7299999999999 0.002920526677350147 998.5219999999999 0.002868901142730115
4320000 1001.142 0.002916122275529421 1000.854 0.002864493754438197
4330000 1003.466 0.00291279339769102 1003.082 0.002861206388537538
4340000 1005.767 0.002907548231726544 1005.271 0.002856343406865089
4350000 1008.299 0.002901968432964282 1007.587 0.002851148724157189

